MaxMem: Colocation and Performance for Big Data Applications on Tiered Main Memory Servers

We present MaxMem, a tiered main memory management system that aims to maximize Big Data application colocation and performance. MaxMem uses an application-agnostic and lightweight memory occupancy control mechanism based on fast memory miss ratios to provide application QoS under increasing colocation. By relying on memory access sampling and binning to quickly identify per-process memory heat gradients, MaxMem maximizes performance for many applications sharing tiered main memory simultaneously. MaxMem is designed as a user-space memory manager to be easily modifiable and extensible, without complex kernel code development. On a system with tiered main memory consisting of DRAM and Intel Optane persistent memory modules, our evaluation confirms that MaxMem provides 11% and 38% better throughput and up to 80% and an order of magnitude lower 99th percentile latency than HeMem and Linux AutoNUMA, respectively, with a Big Data key-value store in dynamic colocation scenarios.

==> figures/applications/dynamic/2LM_lat_50.txt <==
35
35
35
34
34
34
34
34
34
33
33
33
33
33
32
32
32
32
31
31
30
30
30
30
29
29
29
29
29
29
29
29
29
29
29
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
27
28
28
28
28
28
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
28
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
27
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
29
29
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
29
30
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
30
30
30
30
30
30
31
30
30
31
31
32
32
34
30
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29


==> figures/applications/dynamic/2LM_lat_90.txt <==
43
43
43
42
42
41
41
41
41
40
40
40
40
39
39
39
39
39
38
38
38
38
37
37
37
37
37
37
37
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
34
34
34
35
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
34
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
32
32
32
33
33
32
33
33
33
33
33
32
32
32
32
32
32
32
32
33
33
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
33
33
33
34
33
33
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
35
34
35
34
34
34
35
35
34
34
34
34
34
34
35
35
34
34
34
34
34
34
34
34
34
34
34
34
34
34
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
36
36
36
36
36
36
36
36
36
36
36
35
35
35
36
38
39
43
43
43
43
43
44
44
44
43
44
44
44
44
44
44
44
44
41
40
40
41
41
41
41
41
40
43
43
43
45
46
54
38
37
37
37
37
37
37
37
37
37
37
37
36
37
37
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
35
36


==> figures/applications/dynamic/2LM_lat_99.txt <==
67
66
66
66
63
62
63
61
59
59
64
57
57
57
56
53
54
113
52
56
51
51
50
49
49
49
48
48
47
47
46
46
46
45
46
45
44
44
44
44
44
44
43
44
43
43
49
43
43
43
42
42
42
42
42
42
42
42
42
42
42
41
41
43
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
40
41
41
41
41
122
41
40
40
40
40
40
40
40
40
40
40
42
40
40
40
39
40
40
40
40
40
40
40
40
40
40
39
39
118
39
39
39
41
39
40
39
40
40
39
39
39
39
39
39
39
39
39
39
39
42
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
40
39
39
39
39
39
39
39
39
39
38
39
39
39
38
39
38
39
39
39
38
38
38
39
38
39
38
39
39
39
38
38
39
39
38
39
40
40
40
40
40
41
41
41
41
41
41
41
41
41
41
41
42
41
42
41
45
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
41
41
43
42
41
42
42
42
42
42
42
43
43
43
43
43
43
44
44
44
44
44
44
44
45
44
44
45
45
45
45
45
45
46
46
46
46
46
46
44
46
45
46
46
46
46
46
46
46
46
46
45
44
44
44
57
56
55
65
64
65
64
65
65
66
66
64
65
65
65
65
65
66
66
64
59
58
57
58
58
58
58
58
55
57
55
52
54
58
75
48
46
46
46
46
46
45
128
48
45
45
45
45
128
120
45
45
45
45
44
44
44
44
44
44
44
44
44
44
44
44
44
44
44
44
44
44
43
43
43
53
43
43
43
44
43
43
43
43
43
43
43


==> figures/applications/dynamic/2LM_tput.txt <==
106.6
108.39999999999999
109.10000000000001
110.10000000000001
111.19999999999999
111.8
112.10000000000001
113.0
113.69999999999999
114.8
114.1
116.0
116.6
117.3
118.2
119.1
118.9
116.1
120.2
119.3
121.39999999999999
122.1
122.6
122.80000000000001
123.1
123.39999999999999
124.10000000000001
124.10000000000001
124.7
125.3
125.4
125.2
125.7
126.2
126.1
126.8
127.3
127.3
127.3
127.5
127.8
127.90000000000002
128.1
128.1
129.0
129.1
126.9
129.70000000000002
129.89999999999998
130.20000000000002
130.6
130.20000000000002
130.5
130.39999999999998
130.39999999999998
130.8
131.20000000000002
131.5
131.5
131.39999999999998
131.8
132.0
132.0
130.20000000000002
132.1
132.3
132.39999999999998
131.89999999999998
132.1
132.3
132.5
132.3
132.5
132.8
132.6
133.0
132.70000000000002
132.8
133.20000000000002
132.70000000000002
132.89999999999998
133.1
166.5
133.3
133.3
133.3
125.4
132.6
133.20000000000002
133.39999999999998
133.5
133.70000000000002
133.70000000000002
134.0
134.0
133.70000000000002
133.8
134.1
132.1
134.20000000000002
134.8
134.8
134.6
134.8
134.5
134.8
134.9
135.0
135.1
134.8
135.0
134.7
134.8
134.9
135.0
128.89999999999998
134.9
135.5
135.5
133.3
135.2
134.1
135.1
135.1
135.1
135.0
135.0
134.9
135.0
135.2
134.9
134.9
135.2
135.2
135.3
135.4
132.5
135.6
135.0
135.1
135.1
134.9
134.9
134.8
134.8
135.4
135.6
135.7
135.7
135.5
135.3
135.4
135.4
135.2
135.2
135.3
135.4
135.3
135.4
135.4
135.4
135.4
135.5
135.6
135.3
135.3
135.5
135.3
135.0
134.9
135.0
135.2
135.3
135.4
135.4
135.6
135.5
169.4
135.6
135.5
135.2
134.20000000000002
135.8
135.4
135.7
135.6
135.7
135.8
135.8
136.0
136.0
135.8
135.8
135.5
135.7
135.8
135.8
135.8
135.7
135.5
135.6
135.9
136.0
135.8
135.5
135.7
135.8
135.9
135.8
135.6
135.6
135.6
135.7
135.3
135.3
135.1
134.6
133.70000000000002
133.20000000000002
132.89999999999998
133.1
133.20000000000002
133.1
132.89999999999998
133.0
132.6
132.20000000000002
132.70000000000002
132.39999999999998
132.39999999999998
132.70000000000002
132.39999999999998
132.39999999999998
132.5
132.39999999999998
132.39999999999998
132.20000000000002
128.89999999999998
131.5
131.5
131.6
131.6
131.0
131.1
130.89999999999998
131.5
131.6
131.3
130.89999999999998
130.89999999999998
131.6
131.8
131.20000000000002
131.8
132.20000000000002
132.70000000000002
129.1
129.20000000000002
131.89999999999998
131.8
131.39999999999998
131.3
131.1
130.89999999999998
130.89999999999998
130.8
130.70000000000002
130.5
130.5
130.6
130.5
130.39999999999998
129.89999999999998
130.1
129.89999999999998
129.89999999999998
129.8
129.70000000000002
129.20000000000002
129.39999999999998
129.39999999999998
129.1
129.0
129.3
128.89999999999998
129.1
129.0
129.0
128.5
128.5
128.5
128.5
128.89999999999998
129.8
129.3
129.0
128.39999999999998
128.8
128.5
128.39999999999998
128.3
128.39999999999998
128.20000000000002
128.39999999999998
128.3
128.8
128.89999999999998
128.89999999999998
129.0
125.3
123.2
121.30000000000001
115.7
115.7
115.2
115.2
114.7
114.4
114.3
114.3
114.8
114.3
113.9
114.0
114.1
114.2
113.60000000000001
113.60000000000001
113.8
117.8
118.5
118.4
118.1
118.0
118.3
147.79999999999998
118.0
119.4
117.6
117.2
117.0
114.4
111.60000000000001
102.9
122.39999999999999
124.10000000000001
124.39999999999999
124.60000000000001
124.5
124.8
124.89999999999999
117.2
123.2
125.5
125.6
125.8
125.8
118.1
121.0
125.8
125.9
125.7
125.8
126.1
125.9
126.2
126.2
126.3
126.0
126.1
126.5
126.3
126.3
126.5
126.3
126.5
126.6
126.6
126.8
126.9
127.1
127.2
127.3
127.3
123.89999999999999
126.3
127.6
127.3
126.7
127.7
127.5
127.5
127.6
127.7
127.90000000000002
127.8


==> figures/applications/dynamic/HeMem_90.txt <==
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
30
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
65
74
30
30
30
29
29
30
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
32
31
31
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
29
29
29
29
29
29
29
29
29
29
30
30
29
29
30
31
31
30
31
30
32
31
31
31
32
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
34
34
34
35
35
34
34
34
34
35
35
35
35
34
34
35
35
34
35
34
35
34
34
51
69
34
125
37
35
35
35
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
33
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34


==> figures/applications/dynamic/HeMem_99.txt <==
32
32
32
32
32
32
32
32
33
33
33
33
33
33
34
34
34
34
33
32
32
32
32
32
32
32
32
32
32
32
33
33
33
33
34
34
34
34
34
33
34
34
34
34
35
34
34
35
35
35
35
35
34
34
35
35
35
35
35
34
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
34
32
33
32
32
32
33
32
32
32
32
204
197
37
37
36
36
35
36
37
35
33
34
33
34
33
34
33
33
34
34
34
34
34
34
34
34
34
34
34
34
37
37
37
37
37
36
36
36
36
36
36
36
40
39
39
39
39
39
40
41
40
38
38
38
36
36
36
36
36
36
35
35
36
36
36
35
35
36
36
35
35
36
35
33
32
33
33
33
33
33
33
33
33
33
33
33
32
34
35
35
34
34
34
36
36
36
36
37
38
40
47
46
45
43
47
45
45
42
45
44
45
44
45
45
44
48
45
47
47
43
47
46
44
44
45
46
45
44
45
45
44
45
47
45
43
47
44
47
45
46
44
44
45
44
45
44
45
43
43
45
45
43
43
53
53
56
56
50
52
54
53
52
51
53
53
53
53
54
53
53
50
49
52
50
52
51
51
53
48
50
52
52
51
53
53
54
55
57
53
57
54
55
54
55
55
53
55
52
57
57
58
56
53
45
44
44
43
43
45
42
43
42
41
41
43
42
41
42
41
42
44
43
46
43
42
41
43
43
43
43
43
44
41
43
144
157
67
211
106
54
55
60
55
55
54
55
40
39
38
38
39
39
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
39
39
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38


==> figures/applications/dynamic/HeMem_tput.txt <==
144.6
145.5
146.2
146.4
146.4
146.3
146.0
146.1
146.1
146.0
145.6
145.9
145.7
145.7
145.4
145.4
145.5
145.5
145.7
146.6
146.6
146.6
146.5
146.4
146.3
146.5
146.4
146.4
146.3
146.2
145.7
146.0
145.9
145.6
145.1
145.2
144.9
144.8
145.5
145.9
145.7
145.7
145.4
145.5
145.4
145.7
145.6
144.8
144.9
144.9
144.9
144.8
144.5
145.6
145.2
145.0
145.0
145.0
145.3
145.5
145.2
145.0
145.1
144.9
144.7
144.8
145.0
145.0
144.8
144.5
145.1
144.9
145.1
145.0
144.9
144.8
146.3
147.60000000000002
147.29999999999998
147.0
146.9
147.2
147.10000000000002
146.9
147.10000000000002
146.9
147.10000000000002
104.2
99.2
144.6
144.6
144.9
145.4
145.4
145.1
145.2
145.9
146.1
146.0
146.2
146.4
146.4
145.9
146.3
146.3
146.2
146.1
146.3
146.3
146.4
145.9
146.0
146.0
146.1
146.3
146.2
145.9
140.8
140.4
140.6
140.5
140.3
140.8
141.1
140.9
141.1
140.8
140.9
140.7
139.2
139.3
139.4
139.3
139.2
139.3
139.3
139.8
139.8
140.4
140.4
140.7
144.5
144.4
144.3
144.5
144.2
144.3
144.5
144.6
144.5
144.4
144.2
144.5
144.5
144.3
144.3
144.5
144.7
144.6
144.9
146.2
146.2
146.0
146.2
146.2
146.0
145.9
146.1
145.9
145.9
145.7
145.6
145.8
145.9
144.5
142.0
141.6
143.5
141.7
140.6
138.0
139.3
139.5
139.5
138.6
137.2
136.6
135.2
135.0
135.5
136.3
135.2
135.7
135.3
136.4
135.6
135.4
135.5
135.4
135.2
135.2
135.0
134.6
134.9
134.8
134.3
135.6
134.8
135.0
135.3
135.4
134.9
134.9
135.4
135.0
135.4
135.2
136.0
135.5
134.9
135.2
136.0
135.4
135.9
135.3
135.6
135.0
135.2
135.0
135.4
135.5
134.8
135.5
135.3
135.8
135.5
135.4
135.2
135.9
135.9
124.2
124.39999999999999
124.60000000000001
124.5
125.3
125.4
125.0
125.4
125.3
125.9
125.2
125.2
125.5
125.3
125.1
125.3
125.5
125.7
126.1
125.6
125.8
125.4
126.0
125.8
125.7
126.4
125.7
125.6
125.7
125.9
125.3
125.4
125.4
125.2
125.1
126.0
125.5
125.2
125.0
125.3
125.3
125.4
125.4
125.4
125.5
125.1
125.0
125.0
125.3
125.4
126.7
126.7
127.0
126.7
126.5
126.4
126.9
126.8
127.5
127.6
127.6
126.9
127.0
127.40000000000002
127.40000000000002
127.6
127.40000000000002
126.8
126.9
126.5
126.9
127.7
127.90000000000002
127.2
127.0
127.5
127.3
127.3
127.0
127.8
128.0
107.1
94.10000000000001
126.4
55.9
117.9
126.3
125.9
125.7
126.6
126.6
126.5
126.9
129.0
129.3
129.6
129.5
129.39999999999998
129.6
129.5
129.5
129.89999999999998
129.5
129.5
129.39999999999998
129.5
129.5
129.8
129.6
129.39999999999998
129.6
129.6
129.89999999999998
129.6
129.3
129.6
129.5
129.5
129.39999999999998
129.89999999999998
129.5
129.39999999999998
129.6
129.39999999999998
129.39999999999998
129.39999999999998
129.8
129.8
129.8
130.0
130.1
129.8
130.1
130.0
130.0
129.89999999999998
129.8
129.89999999999998
129.8
129.5
129.70000000000002
129.6
129.89999999999998
130.0
130.20000000000002
129.89999999999998
129.89999999999998
129.70000000000002
129.8
129.8
129.8
129.8
129.89999999999998
129.8
129.70000000000002
129.39999999999998
129.5
129.8
129.6
129.5
129.39999999999998
129.5
129.39999999999998
129.6
128.89999999999998
129.1
129.39999999999998
129.39999999999998
129.1
129.3
129.20000000000002
129.0
129.0
129.20000000000002


==> figures/applications/dynamic/MaxMem-miss-ratio.txt <==
97078828360254394	-1.000000	8592031744	0	dram_lists: [4097, 0, 0, 0, 0, 0, 0]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078830462386174	0.000000	8592031744	0	dram_lists: [3331, 56, 710, 0, 0, 0, 0]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078832564453226	0.000000	8592031744	0	dram_lists: [119, 379, 3599, 0, 0, 0, 0]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078834666550756	-1.000000	62279122944	0	dram_lists: [25719, 379, 3599, 0, 0, 0, 0]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078836768647720	-1.000000	68717379584	67649929216	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [32258, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078838870748498	-1.000000	68717379584	140664373248	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [67074, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078840972846166	-1.000000	68717379584	213678817280	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [101890, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078843074943720	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078845177043660	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078847279140952	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078849381244118	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078851483339672	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078853585439016	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078855687538064	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078857789636804	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078859891742366	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078861993834154	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078864095933314	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078866198032422	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078868300132648	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078870402230448	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078872504330248	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078874606428610	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078876708528138	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078878810627144	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078880912727886	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078883014827938	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078885116924588	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078887219022828	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078889321121980	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078891423221480	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078893525323382	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078895627455384	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078897729519264	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078899831620592	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078901933716224	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078904035815496	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078906137915160	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078908240045180	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078910342113690	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078912444212030	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078914546310686	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078916648412294	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078918750509058	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078920852608460	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078922954707232	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078925056807474	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078927158910814	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078929261004030	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078931363103106	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078933467302172	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078935569402224	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078937671500576	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078939773609994	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078941875698978	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078943977799168	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078946079898244	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078948182000480	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078950284094842	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078952386195398	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078954488293676	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078956590393036	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078958692499562	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078960800890438	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078962903037356	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078965005138028	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078967107188224	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078969209287432	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078971311386736	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078973413486070	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078975515584254	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078977617683180	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078979719783890	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078981821882200	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078983923981140	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078986026079198	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078988128178242	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078990230276582	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078992332376248	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078994434473846	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078996536574490	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97078998638673822	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079000740772360	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079002842876208	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079004944971364	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079007047069300	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079009149168990	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079011251266548	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079013353369160	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079015455466402	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079017557566294	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079019659666020	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079021761763356	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079023863862564	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079025965961306	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079028068060140	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079030170159652	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079032272259104	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079034374356444	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079036476457542	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079038578556790	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079040680655110	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079042782753914	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079044884855920	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079046986951828	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079049089056846	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079051191151972	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079053293250218	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079055395349786	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079057497448342	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079059599546440	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079061701647004	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079063803745450	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079065905844768	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079068007992736	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079070110101730	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079072212172512	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079074314265152	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079076416373218	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079078518503862	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079080620683672	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079082722695702	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079084824797692	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079086926835672	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079089028935510	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079091131036180	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079093233131402	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079095335231570	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079097437330498	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079099539430140	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079101641529430	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079103743627552	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079105845726696	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079107947826192	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079110049926020	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079112152024318	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079114254123470	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079116356222240	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079118458321106	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079120560420566	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079122662516896	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079124764617968	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079126866720814	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079128968816480	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079131070914978	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079133173014402	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079135275113398	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079137377212768	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079139479311598	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079141581413604	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079143683541308	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079145785676618	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079147887841058	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079149989970496	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079152091962278	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079154194173890	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079156296144824	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079158398242714	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079160500341594	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079162602604886	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079164704582536	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079166806735052	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079168908708096	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079171010797648	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079173112895914	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079175214999052	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079177317094466	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079179419194028	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079181521293922	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079183623393028	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079185725492290	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079187827589696	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079189929689684	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079192031788464	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079194133887694	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079196235986800	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079198338085204	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079200440183590	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079202542283028	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079204644384176	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079206746482506	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079208848635664	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079210950681622	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079213052779744	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079215154879982	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079217256978044	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079219359077300	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079221461174952	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079223563275342	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079225665374318	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079227767474562	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079229869573738	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079231971671100	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079234073768728	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079236175871048	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079238277968390	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079240380066504	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079242482169356	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079244584266048	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079246686366900	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079248788463556	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079250890562378	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079252992662978	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079255094761780	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079257196859294	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079259298958478	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079261401056720	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079263503158110	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079265605256394	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079267707354734	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079269809455412	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079271911553578	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079274013655214	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079276115751898	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079278217850576	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079280319950156	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079282422135878	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079284524149668	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079286626246884	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079288728346450	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079290830446662	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079292932545014	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079295034643518	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079297136744208	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079299238841042	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079301340942410	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079303443039890	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079305545138476	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079307647239540	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079309749337090	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079311851436954	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079313953535180	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079316055637010	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079318157757388	-1.000000	68717379584	272728326144	dram_lists: [28789, 379, 3599, 0, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079320259851696	0.000000	68717379584	272728326144	dram_lists: [28768, 325, 3496, 178, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079322361953166	0.000000	68717379584	272728326144	dram_lists: [28751, 264, 3324, 428, 0, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079324464051654	0.000000	68717379584	272728326144	dram_lists: [28737, 212, 3075, 742, 1, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079326566184880	0.000000	68717379584	272728326144	dram_lists: [28718, 173, 2701, 1170, 5, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079328668248488	0.000000	68717379584	272728326144	dram_lists: [28696, 149, 2335, 1573, 14, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079330770349028	0.000000	68717379584	272728326144	dram_lists: [28676, 128, 1974, 1950, 39, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079332872451626	0.000000	68717379584	272728326144	dram_lists: [28656, 118, 1666, 2249, 78, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079334974552634	0.000000	68717379584	272728326144	dram_lists: [28641, 113, 1393, 2477, 143, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079337076660062	0.000000	68717379584	272728326144	dram_lists: [28627, 111, 1182, 2655, 192, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079339178748834	0.000000	68717379584	272728326144	dram_lists: [28621, 106, 1078, 2732, 230, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079341280844928	0.000000	68717379584	272728326144	dram_lists: [28610, 107, 870, 2840, 340, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079343382952546	0.000000	68717379584	272728326144	dram_lists: [28590, 116, 690, 2895, 476, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079345485047920	0.000000	68717379584	272728326144	dram_lists: [28565, 135, 539, 2887, 641, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079347587141978	0.000000	68717379584	272728326144	dram_lists: [28544, 153, 425, 2827, 818, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079349689243600	0.000000	68717379584	272728326144	dram_lists: [28539, 157, 381, 2769, 921, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079351791338030	0.000000	68717379584	272728326144	dram_lists: [28528, 166, 322, 2674, 1077, 0, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079353893439268	0.000000	68717379584	272728326144	dram_lists: [28501, 190, 259, 2538, 1278, 1, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079355995540412	0.000000	68717379584	272728326144	dram_lists: [28494, 197, 247, 2497, 1331, 1, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079358097638920	0.000000	68717379584	272728326144	dram_lists: [28470, 212, 207, 2312, 1564, 2, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079360199736610	0.000000	68717379584	272728326144	dram_lists: [28447, 232, 162, 2137, 1785, 4, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079362301834018	0.000000	68717379584	272728326144	dram_lists: [28423, 255, 122, 1968, 1993, 6, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079364403934246	0.000000	68717379584	272728326144	dram_lists: [28402, 275, 104, 1836, 2139, 11, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079366506036054	0.000000	68717379584	272728326144	dram_lists: [28361, 315, 79, 1665, 2327, 20, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079368608169644	0.000000	68717379584	272728326144	dram_lists: [28347, 327, 77, 1568, 2426, 22, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079370710286984	0.000000	68717379584	272728326144	dram_lists: [28325, 348, 68, 1430, 2560, 36, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079372812380034	0.000000	68717379584	272728326144	dram_lists: [28281, 391, 52, 1286, 2700, 57, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079374914553440	0.000000	68717379584	272728326144	dram_lists: [28263, 406, 42, 1155, 2830, 71, 0]	nvm_lists: [130047, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079377016527762	0.000389	68717379584	272728326144	dram_lists: [28233, 435, 39, 1012, 2959, 89, 0]	nvm_lists: [130046, 1, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079379118628714	0.001752	68717379584	272728326144	dram_lists: [28211, 455, 34, 908, 3058, 101, 0]	nvm_lists: [130043, 4, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079381220728072	0.002439	68717379584	272728326144	dram_lists: [28196, 468, 28, 862, 3095, 118, 0]	nvm_lists: [130041, 6, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079383322826128	0.002770	68717379584	272728326144	dram_lists: [28159, 504, 23, 765, 3167, 149, 0]	nvm_lists: [130037, 10, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079385424926270	0.004500	68717379584	272728326144	dram_lists: [28124, 539, 21, 671, 3201, 211, 0]	nvm_lists: [130029, 18, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079387527027580	0.005372	68717379584	272728326144	dram_lists: [28098, 564, 21, 604, 3229, 251, 0]	nvm_lists: [130023, 24, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079389629131056	0.005794	68717379584	272728326144	dram_lists: [28069, 593, 17, 527, 3251, 310, 0]	nvm_lists: [130015, 32, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079391731225950	0.007170	68717379584	272728326144	dram_lists: [28040, 620, 17, 464, 3259, 367, 0]	nvm_lists: [130004, 43, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079393833323198	0.008258	68717379584	272728326144	dram_lists: [28003, 656, 18, 395, 3247, 448, 0]	nvm_lists: [129992, 55, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079395935420140	0.008802	68717379584	272728326144	dram_lists: [27973, 686, 15, 363, 3220, 510, 0]	nvm_lists: [129983, 64, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079398037522700	0.010657	68717379584	272728326144	dram_lists: [27944, 714, 15, 317, 3211, 566, 0]	nvm_lists: [129971, 76, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079400139620630	0.011170	68717379584	272728326144	dram_lists: [27912, 746, 14, 275, 3163, 657, 0]	nvm_lists: [129957, 89, 1, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079402241717850	0.011796	68717379584	272728326144	dram_lists: [27891, 766, 15, 253, 3137, 705, 0]	nvm_lists: [129949, 97, 1, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079404343828702	0.012119	68717379584	272728326144	dram_lists: [27858, 798, 16, 229, 3064, 802, 0]	nvm_lists: [129934, 111, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079406445925660	0.013447	68717379584	272728326144	dram_lists: [27816, 840, 16, 189, 2987, 919, 0]	nvm_lists: [129915, 130, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079408548015758	0.014499	68717379584	272728326144	dram_lists: [27780, 876, 16, 158, 2905, 1032, 0]	nvm_lists: [129895, 150, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079410650119514	0.015062	68717379584	272728326144	dram_lists: [27760, 894, 18, 144, 2833, 1118, 0]	nvm_lists: [129880, 165, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079412752214014	0.016884	68717379584	272728326144	dram_lists: [27731, 923, 18, 116, 2727, 1252, 0]	nvm_lists: [129856, 189, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079414854316202	0.017769	68717379584	272728326144	dram_lists: [27712, 941, 19, 104, 2640, 1351, 0]	nvm_lists: [129838, 207, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079416956412422	0.018191	68717379584	272728326144	dram_lists: [27686, 967, 19, 95, 2557, 1443, 0]	nvm_lists: [129820, 225, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079419058510310	0.019618	68717379584	272728326144	dram_lists: [27657, 991, 24, 76, 2433, 1586, 0]	nvm_lists: [129793, 252, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079421160612280	0.020679	68717379584	272728326144	dram_lists: [27641, 1006, 24, 71, 2366, 1659, 0]	nvm_lists: [129779, 266, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079423262713574	0.021243	68717379584	272728326144	dram_lists: [27616, 1030, 25, 63, 2268, 1765, 0]	nvm_lists: [129758, 287, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079425364810610	0.022358	68717379584	272728326144	dram_lists: [27604, 1041, 26, 56, 2213, 1827, 0]	nvm_lists: [129743, 302, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079427466908230	0.023270	68717379584	272728326144	dram_lists: [27572, 1073, 26, 46, 2113, 1937, 0]	nvm_lists: [129712, 333, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079429569005152	0.024067	68717379584	272728326144	dram_lists: [27534, 1110, 27, 35, 1995, 2066, 0]	nvm_lists: [129680, 365, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079431671106872	0.024430	68717379584	272728326144	dram_lists: [27507, 1136, 28, 29, 1915, 2152, 0]	nvm_lists: [129656, 389, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079433773205600	0.025876	68717379584	272728326144	dram_lists: [27469, 1173, 29, 23, 1805, 2266, 2]	nvm_lists: [129621, 424, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079435875305752	0.026410	68717379584	272728326144	dram_lists: [27447, 1194, 30, 19, 1711, 2364, 2]	nvm_lists: [129595, 450, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079437977408598	0.027245	68717379584	272728326144	dram_lists: [27412, 1227, 32, 15, 1592, 2485, 4]	nvm_lists: [129560, 484, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079440079541246	0.028176	68717379584	272728326144	dram_lists: [27388, 1250, 33, 13, 1506, 2573, 4]	nvm_lists: [129532, 512, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079442181599840	0.029676	68717379584	272728326144	dram_lists: [27352, 1285, 34, 8, 1394, 2689, 5]	nvm_lists: [129492, 552, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079444283701018	0.030884	68717379584	272728326144	dram_lists: [27327, 1308, 36, 7, 1304, 2779, 6]	nvm_lists: [129461, 583, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079446385797946	0.031734	68717379584	272728326144	dram_lists: [27295, 1339, 37, 7, 1194, 2887, 8]	nvm_lists: [129419, 625, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079448487896764	0.032934	68717379584	272728326144	dram_lists: [27259, 1373, 39, 7, 1107, 2972, 10]	nvm_lists: [129375, 669, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079450589995690	0.033535	68717379584	272728326144	dram_lists: [27230, 1397, 44, 7, 1005, 3074, 10]	nvm_lists: [129334, 707, 6, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079452692094934	0.034304	68717379584	272728326144	dram_lists: [27203, 1422, 46, 6, 934, 3141, 15]	nvm_lists: [129292, 746, 9, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079454794197282	0.035268	68717379584	272728326144	dram_lists: [27177, 1446, 48, 3, 864, 3211, 18]	nvm_lists: [129258, 779, 10, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079456896300726	0.036326	68717379584	272728326144	dram_lists: [27163, 1459, 49, 3, 828, 3245, 20]	nvm_lists: [129234, 803, 10, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079458998396576	0.037434	68717379584	272728326144	dram_lists: [27139, 1483, 49, 2, 773, 3299, 22]	nvm_lists: [129197, 840, 10, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079461100493600	0.037868	68717379584	272728326144	dram_lists: [27125, 1493, 53, 2, 716, 3355, 23]	nvm_lists: [129160, 877, 10, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079463202589570	0.038825	68717379584	272728326144	dram_lists: [27094, 1524, 53, 2, 653, 3413, 28]	nvm_lists: [129110, 926, 11, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079465304692022	0.039646	68717379584	272728326144	dram_lists: [27063, 1555, 53, 2, 592, 3471, 31]	nvm_lists: [129058, 978, 11, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079467406795692	0.040613	68717379584	272728326144	dram_lists: [27047, 1570, 54, 2, 549, 3508, 37]	nvm_lists: [129020, 1014, 13, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079469508895572	0.041335	68717379584	272728326144	dram_lists: [27018, 1598, 55, 2, 500, 3549, 45]	nvm_lists: [128966, 1068, 13, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079471610986378	0.042101	68717379584	272728326144	dram_lists: [26977, 1637, 57, 1, 454, 3589, 52]	nvm_lists: [128912, 1121, 14, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079473713086034	0.043636	68717379584	272728326144	dram_lists: [26931, 1682, 58, 1, 413, 3618, 64]	nvm_lists: [128856, 1175, 16, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079475815185082	0.043659	68717379584	272728326144	dram_lists: [26907, 1705, 59, 1, 367, 3654, 74]	nvm_lists: [128801, 1229, 17, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079477917289990	0.044823	68717379584	272728326144	dram_lists: [26878, 1730, 63, 1, 333, 3681, 81]	nvm_lists: [128746, 1280, 21, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079480019394036	0.045739	68717379584	272728326144	dram_lists: [26860, 1746, 65, 1, 317, 3692, 86]	nvm_lists: [128716, 1310, 21, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079482121482522	0.046778	68717379584	272728326144	dram_lists: [26842, 1762, 67, 1, 290, 3709, 96]	nvm_lists: [128670, 1356, 21, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079484223615376	0.047088	68717379584	272728326144	dram_lists: [26812, 1790, 69, 1, 251, 3732, 112]	nvm_lists: [128609, 1417, 21, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079486325736980	0.047631	68717379584	272728326144	dram_lists: [26787, 1811, 73, 1, 222, 3735, 138]	nvm_lists: [128549, 1475, 23, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079488427784232	0.048757	68717379584	272728326144	dram_lists: [26761, 1834, 76, 1, 184, 3747, 164]	nvm_lists: [128486, 1537, 24, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079490529881602	0.050000	68717379584	272728326144	dram_lists: [26728, 1865, 78, 1, 151, 3757, 187]	nvm_lists: [128422, 1599, 26, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079492631977580	0.050721	68717379584	272728326144	dram_lists: [26692, 1899, 80, 0, 133, 3751, 212]	nvm_lists: [128362, 1653, 32, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079494734083320	0.051840	68717379584	272728326144	dram_lists: [26670, 1917, 84, 0, 118, 3739, 239]	nvm_lists: [128312, 1702, 33, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079496836179390	0.052747	68717379584	272728326144	dram_lists: [26639, 1946, 86, 0, 98, 3729, 269]	nvm_lists: [128245, 1767, 35, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079498938281822	0.053569	68717379584	272728326144	dram_lists: [26606, 1977, 88, 0, 87, 3708, 301]	nvm_lists: [128177, 1833, 37, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079501040378932	0.054303	68717379584	272728326144	dram_lists: [26581, 1997, 93, 0, 77, 3688, 331]	nvm_lists: [128127, 1880, 40, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079503142477658	0.054799	68717379584	272728326144	dram_lists: [26551, 2023, 97, 0, 70, 3654, 372]	nvm_lists: [128058, 1947, 42, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079505244575524	0.051932	68717379584	272728326144	dram_lists: [26523, 2050, 98, 0, 61, 3616, 419]	nvm_lists: [127999, 2002, 46, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079507346673712	0.054693	68717379584	272728326144	dram_lists: [26486, 2086, 99, 0, 54, 3575, 467]	nvm_lists: [127928, 2070, 49, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079509448768514	0.057011	68717379584	272728326144	dram_lists: [26465, 2103, 103, 0, 46, 3540, 510]	nvm_lists: [127854, 2142, 51, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079511550874482	0.058162	68717379584	272728326144	dram_lists: [26445, 2122, 104, 0, 44, 3506, 546]	nvm_lists: [127798, 2197, 52, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079513652971680	0.059102	68717379584	272728326144	dram_lists: [26419, 2146, 106, 0, 39, 3467, 590]	nvm_lists: [127740, 2255, 52, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079515755087162	0.059948	68717379584	272728326144	dram_lists: [26393, 2172, 106, 0, 34, 3422, 640]	nvm_lists: [127662, 2333, 52, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079517857166626	0.061030	68717379584	272728326144	dram_lists: [26367, 2197, 107, 0, 29, 3362, 705]	nvm_lists: [127586, 2405, 56, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079519959274584	0.061668	68717379584	272728326144	dram_lists: [26335, 2224, 112, 0, 26, 3316, 754]	nvm_lists: [127511, 2475, 61, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079522061384560	0.061986	68717379584	272728326144	dram_lists: [26310, 2246, 115, 0, 24, 3256, 816]	nvm_lists: [127433, 2551, 63, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079524163472582	0.063704	68717379584	272728326144	dram_lists: [26279, 2274, 118, 0, 19, 3192, 885]	nvm_lists: [127354, 2625, 68, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079526265570216	0.064596	68717379584	272728326144	dram_lists: [26257, 2293, 121, 0, 15, 3144, 937]	nvm_lists: [127291, 2688, 68, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079528367664676	0.065321	68717379584	272728326144	dram_lists: [26231, 2315, 125, 0, 13, 3059, 1024]	nvm_lists: [127210, 2765, 72, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079530469764594	0.066071	68717379584	272728326144	dram_lists: [26187, 2357, 127, 0, 12, 2993, 1091]	nvm_lists: [127125, 2849, 73, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079532571862304	0.066914	68717379584	272728326144	dram_lists: [26150, 2392, 129, 0, 11, 2917, 1168]	nvm_lists: [127042, 2928, 77, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079534673969600	0.067362	68717379584	272728326144	dram_lists: [26109, 2431, 131, 0, 7, 2834, 1255]	nvm_lists: [126956, 3014, 77, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079536776066676	0.067816	68717379584	272728326144	dram_lists: [26083, 2457, 131, 0, 7, 2755, 1334]	nvm_lists: [126870, 3098, 79, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079538878159310	0.068229	68717379584	272728326144	dram_lists: [26075, 2465, 131, 0, 6, 2718, 1372]	nvm_lists: [126828, 3138, 81, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079540980259468	0.069551	68717379584	272728326144	dram_lists: [26041, 2495, 135, 0, 6, 2649, 1441]	nvm_lists: [126742, 3219, 86, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079543082364480	0.070878	68717379584	272728326144	dram_lists: [26021, 2511, 139, 0, 4, 2575, 1517]	nvm_lists: [126653, 3305, 89, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079545184466004	0.071209	68717379584	272728326144	dram_lists: [25989, 2541, 141, 0, 3, 2481, 1612]	nvm_lists: [126567, 3385, 95, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079547286558572	0.071904	68717379584	272728326144	dram_lists: [25951, 2578, 142, 0, 3, 2389, 1704]	nvm_lists: [126476, 3474, 97, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079549388658268	0.073258	68717379584	272728326144	dram_lists: [25934, 2591, 146, 0, 2, 2338, 1756]	nvm_lists: [126404, 3546, 97, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079551490757540	0.074372	68717379584	272728326144	dram_lists: [25918, 2602, 151, 0, 0, 2241, 1855]	nvm_lists: [126311, 3635, 101, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079553592850270	0.074415	68717379584	272728326144	dram_lists: [25902, 2616, 153, 0, 0, 2170, 1926]	nvm_lists: [126241, 3703, 103, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079555694953840	0.075589	68717379584	272728326144	dram_lists: [25868, 2649, 154, 0, 0, 2109, 1987]	nvm_lists: [126171, 3769, 107, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079557797055030	0.076286	68717379584	272728326144	dram_lists: [25844, 2672, 155, 0, 0, 2032, 2064]	nvm_lists: [126076, 3860, 111, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079559899159028	0.076485	68717379584	272728326144	dram_lists: [25828, 2687, 156, 0, 0, 1970, 2126]	nvm_lists: [126007, 3924, 116, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079562001246226	0.077183	68717379584	272728326144	dram_lists: [25795, 2715, 161, 0, 0, 1890, 2206]	nvm_lists: [125909, 4020, 118, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079564103350196	0.078571	68717379584	272728326144	dram_lists: [25777, 2729, 165, 0, 0, 1839, 2257]	nvm_lists: [125836, 4089, 122, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079566205447644	0.079086	68717379584	272728326144	dram_lists: [25742, 2763, 166, 0, 0, 1741, 2355]	nvm_lists: [125710, 4213, 124, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079568307547598	0.078840	68717379584	272728326144	dram_lists: [25719, 2784, 168, 0, 0, 1671, 2425]	nvm_lists: [125638, 4281, 128, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079570409648368	0.080505	68717379584	272728326144	dram_lists: [25701, 2800, 170, 0, 0, 1636, 2460]	nvm_lists: [125588, 4328, 131, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079572511744130	0.081172	68717379584	272728326144	dram_lists: [25660, 2838, 173, 0, 0, 1560, 2536]	nvm_lists: [125486, 4427, 134, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079574613875118	0.081735	68717379584	272728326144	dram_lists: [25638, 2858, 175, 0, 0, 1488, 2608]	nvm_lists: [125383, 4528, 136, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079576715968218	0.082469	68717379584	272728326144	dram_lists: [25614, 2878, 179, 0, 0, 1421, 2675]	nvm_lists: [125284, 4619, 144, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079578818072048	0.083483	68717379584	272728326144	dram_lists: [25586, 2900, 184, 1, 0, 1357, 2739]	nvm_lists: [125180, 4719, 148, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079580920269402	0.084055	68717379584	272728326144	dram_lists: [25562, 2917, 191, 1, 0, 1285, 2811]	nvm_lists: [125078, 4815, 154, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079583022240992	0.084383	68717379584	272728326144	dram_lists: [25536, 2940, 194, 1, 0, 1241, 2855]	nvm_lists: [124996, 4897, 154, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079585124378578	0.085248	68717379584	272728326144	dram_lists: [25502, 2973, 195, 1, 0, 1184, 2912]	nvm_lists: [124889, 5000, 158, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079587226439308	0.086035	68717379584	272728326144	dram_lists: [25485, 2987, 198, 1, 0, 1147, 2949]	nvm_lists: [124837, 5049, 161, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079589328599544	0.085549	68717379584	272728326144	dram_lists: [25464, 3007, 199, 1, 0, 1099, 2997]	nvm_lists: [124759, 5123, 165, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079591430673106	0.085864	68717379584	272728326144	dram_lists: [25438, 3031, 201, 1, 0, 1029, 3067]	nvm_lists: [124654, 5222, 171, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079593532734784	0.087928	68717379584	272728326144	dram_lists: [25405, 3062, 203, 1, 0, 972, 3124]	nvm_lists: [124543, 5328, 176, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079595634836218	0.089030	68717379584	272728326144	dram_lists: [25373, 3092, 205, 1, 0, 908, 3188]	nvm_lists: [124435, 5428, 184, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079597737002062	0.090158	68717379584	272728326144	dram_lists: [25355, 3108, 207, 1, 0, 871, 3225]	nvm_lists: [124353, 5504, 190, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079599839036550	0.090569	68717379584	272728326144	dram_lists: [25330, 3131, 209, 1, 0, 808, 3288]	nvm_lists: [124242, 5610, 195, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079601941295558	0.091588	68717379584	272728326144	dram_lists: [25313, 3143, 214, 1, 0, 758, 3338]	nvm_lists: [124129, 5717, 201, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079604043284724	0.091990	68717379584	272728326144	dram_lists: [25289, 3165, 216, 1, 0, 720, 3376]	nvm_lists: [124017, 5822, 208, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079606145331770	0.092579	68717379584	272728326144	dram_lists: [25265, 3187, 218, 1, 0, 691, 3405]	nvm_lists: [123929, 5908, 210, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079608247468470	0.092485	68717379584	272728326144	dram_lists: [25237, 3214, 219, 1, 0, 638, 3458]	nvm_lists: [123814, 6020, 213, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079610349646176	0.094479	68717379584	272728326144	dram_lists: [25220, 3229, 221, 1, 0, 603, 3493]	nvm_lists: [123727, 6101, 219, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079612451625552	0.095036	68717379584	272728326144	dram_lists: [25187, 3254, 229, 1, 0, 549, 3547]	nvm_lists: [123584, 6234, 229, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079614553719380	0.096043	68717379584	272728326144	dram_lists: [25162, 3272, 236, 1, 0, 523, 3573]	nvm_lists: [123472, 6333, 242, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079616655878204	0.081183	68717379584	272728326144	dram_lists: [23060, 5012, 596, 3, 0, 497, 3599]	nvm_lists: [123239, 6543, 265, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079618757917970	0.073681	68717379584	272728326144	dram_lists: [21377, 6193, 1094, 7, 0, 467, 3629]	nvm_lists: [123013, 6760, 274, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079620860074498	0.069943	68717379584	272728326144	dram_lists: [19590, 7300, 1758, 23, 0, 423, 3673]	nvm_lists: [122752, 7004, 291, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079622962116504	0.068391	68717379584	272728326144	dram_lists: [18171, 7978, 2459, 63, 0, 390, 3706]	nvm_lists: [122510, 7229, 308, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079625064250250	0.067391	68717379584	272728326144	dram_lists: [16813, 8536, 3220, 102, 0, 365, 3731]	nvm_lists: [122271, 7451, 325, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079627166325032	0.066848	68717379584	272728326144	dram_lists: [15567, 8987, 3943, 174, 0, 331, 3765]	nvm_lists: [122033, 7673, 341, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079629268445806	0.066495	68717379584	272728326144	dram_lists: [14610, 9100, 4711, 250, 0, 297, 3799]	nvm_lists: [121810, 7885, 352, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079631370516566	0.066358	68717379584	272728326144	dram_lists: [13557, 9209, 5521, 383, 1, 269, 3827]	nvm_lists: [121549, 8132, 366, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079633472620146	0.066781	68717379584	272728326144	dram_lists: [12822, 9204, 6123, 521, 1, 251, 3845]	nvm_lists: [121348, 8318, 381, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079635574713726	0.066576	68717379584	272728326144	dram_lists: [12774, 9242, 6134, 521, 1, 278, 3817]	nvm_lists: [121349, 8318, 380, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079637676810078	0.067062	68717379584	272728326144	dram_lists: [12661, 9277, 6213, 520, 2, 453, 3641]	nvm_lists: [121348, 8319, 380, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079639778965526	0.067717	68717379584	272728326144	dram_lists: [12520, 9272, 6358, 521, 7, 734, 3355]	nvm_lists: [121346, 8321, 380, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079641881043654	0.066895	68717379584	272728326144	dram_lists: [12285, 9248, 6606, 532, 11, 1162, 2923]	nvm_lists: [121343, 8324, 380, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079643983108534	0.066311	68717379584	272728326144	dram_lists: [12097, 9231, 6803, 540, 12, 1463, 2621]	nvm_lists: [121343, 8324, 380, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079646085259874	0.066512	68717379584	272728326144	dram_lists: [11776, 9176, 7161, 558, 19, 1888, 2189]	nvm_lists: [121341, 8326, 380, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079648187307922	0.066858	68717379584	272728326144	dram_lists: [11543, 9057, 7475, 596, 21, 2153, 1922]	nvm_lists: [121339, 8327, 381, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079650289405732	0.066302	68717379584	272728326144	dram_lists: [11220, 8913, 7877, 661, 23, 2487, 1586]	nvm_lists: [121335, 8331, 381, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079652391501966	0.066231	68717379584	272728326144	dram_lists: [10908, 8837, 8173, 753, 24, 2746, 1326]	nvm_lists: [121329, 8337, 381, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079654493638218	0.063559	68717379584	272728326144	dram_lists: [10606, 8673, 8528, 863, 25, 2998, 1074]	nvm_lists: [121327, 8338, 382, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079656595709592	0.065354	68717379584	272728326144	dram_lists: [10310, 8460, 8924, 976, 24, 3202, 871]	nvm_lists: [121320, 8345, 382, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079658697804328	0.066354	68717379584	272728326144	dram_lists: [10041, 8234, 9267, 1126, 28, 3361, 710]	nvm_lists: [121314, 8351, 382, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079660799898388	0.065960	68717379584	272728326144	dram_lists: [9718, 8071, 9565, 1314, 25, 3481, 593]	nvm_lists: [121308, 8357, 382, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079662902001216	0.067053	68717379584	272728326144	dram_lists: [9428, 7851, 9866, 1520, 24, 3566, 512]	nvm_lists: [121303, 8361, 383, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079665004127180	0.064260	68717379584	272728326144	dram_lists: [9160, 7590, 10154, 1760, 22, 3622, 459]	nvm_lists: [121293, 8371, 383, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079667106231372	0.062711	68717379584	272728326144	dram_lists: [8892, 7310, 10465, 1993, 27, 3670, 410]	nvm_lists: [121287, 8376, 384, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079669208349590	0.064379	68717379584	272728326144	dram_lists: [8638, 7050, 10697, 2271, 28, 3704, 379]	nvm_lists: [121282, 8381, 384, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079671310396898	0.066134	68717379584	272728326144	dram_lists: [8402, 6786, 10854, 2609, 36, 3705, 375]	nvm_lists: [121274, 8389, 384, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079673412498242	0.066607	68717379584	272728326144	dram_lists: [8163, 6532, 11007, 2938, 45, 3707, 375]	nvm_lists: [121258, 8403, 386, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079675514591982	0.067237	68717379584	272728326144	dram_lists: [7970, 6285, 11127, 3254, 45, 3706, 380]	nvm_lists: [121251, 8409, 387, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079677616690966	0.066909	68717379584	272728326144	dram_lists: [7761, 6046, 11196, 3624, 53, 3677, 410]	nvm_lists: [121241, 8417, 389, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079679718791642	0.066891	68717379584	272728326144	dram_lists: [7576, 5772, 11236, 4024, 72, 3641, 446]	nvm_lists: [121233, 8425, 389, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079681820891718	0.066865	68717379584	272728326144	dram_lists: [7390, 5514, 11275, 4415, 83, 3605, 485]	nvm_lists: [121220, 8436, 391, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079683922988884	0.066852	68717379584	272728326144	dram_lists: [7226, 5253, 11289, 4798, 109, 3572, 520]	nvm_lists: [121208, 8448, 391, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079686025082142	0.066845	68717379584	272728326144	dram_lists: [7040, 5061, 11228, 5208, 137, 3528, 565]	nvm_lists: [121194, 8462, 391, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079688127184718	0.066575	68717379584	272728326144	dram_lists: [6865, 4835, 11184, 5630, 160, 3474, 619]	nvm_lists: [121179, 8476, 392, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079690229288008	0.067214	68717379584	272728326144	dram_lists: [6716, 4614, 11064, 6090, 190, 3411, 682]	nvm_lists: [121160, 8494, 393, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079692331380774	0.067018	68717379584	272728326144	dram_lists: [6585, 4370, 10988, 6494, 237, 3347, 746]	nvm_lists: [121149, 8502, 396, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079694433482730	0.067178	68717379584	272728326144	dram_lists: [6454, 4147, 10852, 6939, 282, 3265, 828]	nvm_lists: [121139, 8510, 398, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079696535586472	0.066621	68717379584	272728326144	dram_lists: [6321, 3958, 10698, 7359, 338, 3204, 889]	nvm_lists: [121128, 8520, 399, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079698637681526	0.063891	68717379584	272728326144	dram_lists: [6205, 3746, 10512, 7822, 389, 3091, 1002]	nvm_lists: [121117, 8530, 400, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079700739784756	0.066010	68717379584	272728326144	dram_lists: [6102, 3563, 10293, 8272, 444, 2998, 1095]	nvm_lists: [121100, 8547, 400, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079702841877550	0.066700	68717379584	272728326144	dram_lists: [5988, 3425, 10029, 8716, 515, 2891, 1203]	nvm_lists: [121079, 8567, 401, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079704943980186	0.066262	68717379584	272728326144	dram_lists: [5903, 3265, 9814, 9099, 592, 2794, 1300]	nvm_lists: [121066, 8580, 401, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079707046075898	0.066929	68717379584	272728326144	dram_lists: [5813, 3121, 9553, 9497, 689, 2700, 1394]	nvm_lists: [121047, 8598, 402, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079709148179334	0.067021	68717379584	272728326144	dram_lists: [5748, 2969, 9254, 9897, 805, 2597, 1497]	nvm_lists: [121033, 8612, 402, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079711250278108	0.063833	68717379584	272728326144	dram_lists: [5653, 2839, 8989, 10311, 880, 2514, 1581]	nvm_lists: [121005, 8637, 405, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079713352376644	0.061981	68717379584	272728326144	dram_lists: [5597, 2695, 8724, 10673, 983, 2417, 1678]	nvm_lists: [120993, 8647, 407, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079715454472964	0.064152	68717379584	272728326144	dram_lists: [5541, 2555, 8437, 11028, 1111, 2332, 1763]	nvm_lists: [120976, 8662, 409, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079717556576452	0.065588	68717379584	272728326144	dram_lists: [5491, 2441, 8166, 11328, 1246, 2231, 1864]	nvm_lists: [120966, 8669, 412, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079719658668708	0.066721	68717379584	272728326144	dram_lists: [5439, 2346, 7866, 11626, 1395, 2123, 1972]	nvm_lists: [120952, 8682, 413, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079721760769426	0.063933	68717379584	272728326144	dram_lists: [5383, 2231, 7605, 11926, 1527, 2023, 2072]	nvm_lists: [120941, 8691, 415, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079723862865116	0.062926	68717379584	272728326144	dram_lists: [5346, 2116, 7325, 12201, 1684, 1921, 2174]	nvm_lists: [120927, 8704, 416, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079725964969368	0.065003	68717379584	272728326144	dram_lists: [5301, 2029, 7057, 12431, 1853, 1835, 2261]	nvm_lists: [120901, 8730, 416, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079728067070070	0.065783	68717379584	272728326144	dram_lists: [5261, 1931, 6798, 12633, 2048, 1734, 2362]	nvm_lists: [120891, 8737, 419, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079730169169234	0.066698	68717379584	272728326144	dram_lists: [5221, 1853, 6535, 12824, 2237, 1638, 2459]	nvm_lists: [120876, 8752, 419, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079732271266746	0.066897	68717379584	272728326144	dram_lists: [5190, 1774, 6269, 12991, 2445, 1554, 2544]	nvm_lists: [120857, 8769, 421, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079734373365136	0.067504	68717379584	272728326144	dram_lists: [5169, 1699, 6058, 13118, 2625, 1486, 2612]	nvm_lists: [120838, 8785, 424, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079736475462542	0.067245	68717379584	272728326144	dram_lists: [5151, 1623, 5811, 13241, 2843, 1407, 2691]	nvm_lists: [120827, 8792, 428, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079738577562474	0.067420	68717379584	272728326144	dram_lists: [5123, 1556, 5545, 13357, 3088, 1329, 2769]	nvm_lists: [120811, 8805, 431, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079740679660194	0.067129	68717379584	272728326144	dram_lists: [5103, 1496, 5254, 13486, 3329, 1248, 2851]	nvm_lists: [120787, 8825, 435, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079742781763310	0.066984	68717379584	272728326144	dram_lists: [5084, 1437, 5027, 13541, 3578, 1177, 2923]	nvm_lists: [120769, 8837, 441, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079744883858222	0.066653	68717379584	272728326144	dram_lists: [5070, 1371, 4820, 13557, 3849, 1100, 3000]	nvm_lists: [120747, 8853, 447, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079746985958258	0.063270	68717379584	272728326144	dram_lists: [5052, 1325, 4578, 13597, 4115, 1013, 3087]	nvm_lists: [120725, 8874, 448, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079749088059514	0.065450	68717379584	272728326144	dram_lists: [5036, 1281, 4367, 13543, 4439, 957, 3144]	nvm_lists: [120695, 8902, 450, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079751190157676	0.066265	68717379584	272728326144	dram_lists: [5021, 1226, 4183, 13512, 4723, 888, 3214]	nvm_lists: [120666, 8926, 455, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079753292255236	0.067335	68717379584	272728326144	dram_lists: [5011, 1174, 3986, 13494, 4999, 826, 3277]	nvm_lists: [120639, 8951, 457, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079755394354902	0.067353	68717379584	272728326144	dram_lists: [5005, 1141, 3809, 13419, 5287, 771, 3335]	nvm_lists: [120614, 8973, 460, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079757496452174	0.067310	68717379584	272728326144	dram_lists: [4993, 1112, 3642, 13337, 5577, 724, 3382]	nvm_lists: [120591, 8994, 462, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079759598614318	0.067453	68717379584	272728326144	dram_lists: [4973, 1088, 3471, 13217, 5912, 676, 3430]	nvm_lists: [120568, 9015, 464, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079761700711252	0.066750	68717379584	272728326144	dram_lists: [4963, 1047, 3293, 13131, 6221, 630, 3482]	nvm_lists: [120537, 9042, 468, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079763802754704	0.066812	68717379584	272728326144	dram_lists: [4952, 1016, 3133, 13011, 6538, 589, 3528]	nvm_lists: [120512, 9062, 473, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079765904859180	0.066851	68717379584	272728326144	dram_lists: [4940, 998, 2973, 12867, 6870, 544, 3575]	nvm_lists: [120482, 9091, 474, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079768006955332	0.066408	68717379584	272728326144	dram_lists: [4934, 979, 2837, 12741, 7153, 507, 3616]	nvm_lists: [120467, 9101, 479, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079770109052872	0.067010	68717379584	272728326144	dram_lists: [4927, 964, 2691, 12595, 7466, 472, 3652]	nvm_lists: [120437, 9122, 488, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079772211151218	0.067062	68717379584	272728326144	dram_lists: [4919, 944, 2544, 12446, 7786, 439, 3689]	nvm_lists: [120406, 9148, 493, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079774313244712	0.066752	68717379584	272728326144	dram_lists: [4912, 929, 2395, 12301, 8096, 407, 3727]	nvm_lists: [120380, 9169, 498, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079776415350772	0.067045	68717379584	272728326144	dram_lists: [4906, 916, 2240, 12105, 8460, 379, 3761]	nvm_lists: [120348, 9195, 504, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079778517445132	0.066555	68717379584	272728326144	dram_lists: [4899, 896, 2115, 11905, 8801, 359, 3792]	nvm_lists: [120321, 9218, 508, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079780619546456	0.067192	68717379584	272728326144	dram_lists: [4894, 883, 2011, 11701, 9116, 343, 3819]	nvm_lists: [120289, 9245, 513, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079782721683000	0.067024	68717379584	272728326144	dram_lists: [4888, 870, 1891, 11475, 9476, 325, 3842]	nvm_lists: [120263, 9266, 518, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079784823784570	0.067005	68717379584	272728326144	dram_lists: [4883, 858, 1791, 11259, 9800, 305, 3871]	nvm_lists: [120237, 9288, 522, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079786926001674	0.067171	68717379584	272728326144	dram_lists: [4880, 851, 1731, 11094, 10028, 299, 3884]	nvm_lists: [120216, 9301, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079789027943712	0.066965	68717379584	272728326144	dram_lists: [5363, 837, 1652, 10818, 10005, 285, 3807]	nvm_lists: [120229, 9288, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079791130040654	0.067031	68717379584	272728326144	dram_lists: [6283, 824, 1499, 10464, 9888, 266, 3543]	nvm_lists: [120250, 9267, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079793232141500	0.067107	68717379584	272728326144	dram_lists: [7271, 813, 1416, 10085, 9705, 248, 3229]	nvm_lists: [120263, 9254, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079795334240996	0.066844	68717379584	272728326144	dram_lists: [8497, 800, 1326, 9657, 9436, 226, 2825]	nvm_lists: [120278, 9239, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079797436337440	0.066511	68717379584	272728326144	dram_lists: [9611, 784, 1238, 9266, 9173, 207, 2488]	nvm_lists: [120293, 9224, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079799538442088	0.066563	68717379584	272728326144	dram_lists: [10928, 765, 1149, 8780, 8846, 189, 2110]	nvm_lists: [120311, 9206, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079801640537858	0.067679	68717379584	272728326144	dram_lists: [11961, 748, 1091, 8426, 8562, 179, 1800]	nvm_lists: [120330, 9187, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079803742676512	0.067801	68717379584	272728326144	dram_lists: [13152, 743, 1027, 8025, 8195, 154, 1471]	nvm_lists: [120349, 9168, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079805844733834	0.067393	68717379584	272728326144	dram_lists: [14256, 733, 956, 7599, 7855, 130, 1238]	nvm_lists: [120365, 9152, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079807946832134	0.067280	68717379584	272728326144	dram_lists: [15381, 725, 896, 7162, 7482, 113, 1008]	nvm_lists: [120385, 9133, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079810048938916	0.066939	68717379584	272728326144	dram_lists: [16479, 716, 828, 6732, 7090, 103, 819]	nvm_lists: [120404, 9114, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079812151031308	0.066850	68717379584	272728326144	dram_lists: [17458, 713, 763, 6315, 6745, 89, 684]	nvm_lists: [120415, 9103, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079814253132020	0.067359	68717379584	272728326144	dram_lists: [18331, 710, 709, 5971, 6409, 84, 553]	nvm_lists: [120439, 9079, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079816355230738	0.067228	68717379584	272728326144	dram_lists: [19247, 705, 656, 5617, 6036, 78, 428]	nvm_lists: [120465, 9053, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079818457329484	0.067188	68717379584	272728326144	dram_lists: [20141, 702, 615, 5265, 5634, 66, 344]	nvm_lists: [120485, 9033, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079820559427006	0.067368	68717379584	272728326144	dram_lists: [20905, 699, 583, 4933, 5314, 61, 272]	nvm_lists: [120493, 9025, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079822661526168	0.067046	68717379584	272728326144	dram_lists: [21562, 739, 553, 4658, 4985, 52, 218]	nvm_lists: [120512, 9006, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079824763624658	0.066942	68717379584	272728326144	dram_lists: [22312, 730, 520, 4331, 4652, 48, 174]	nvm_lists: [120530, 8988, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079826865725420	0.066420	68717379584	272728326144	dram_lists: [22963, 723, 483, 4042, 4366, 45, 145]	nvm_lists: [120544, 8974, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079828967821678	0.066879	68717379584	272728326144	dram_lists: [23551, 747, 452, 3775, 4084, 42, 116]	nvm_lists: [120560, 8958, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079831069924248	0.066538	68717379584	272728326144	dram_lists: [24069, 762, 425, 3538, 3850, 37, 86]	nvm_lists: [120578, 8940, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079833172025064	0.066301	68717379584	272728326144	dram_lists: [24657, 747, 395, 3273, 3591, 32, 72]	nvm_lists: [120597, 8921, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079835274119702	0.067083	68717379584	272728326144	dram_lists: [25097, 735, 366, 3098, 3381, 30, 60]	nvm_lists: [120609, 8909, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079837376221682	0.067477	68717379584	272728326144	dram_lists: [25603, 727, 340, 2885, 3137, 29, 46]	nvm_lists: [120630, 8888, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079839478319352	0.067425	68717379584	272728326144	dram_lists: [26094, 717, 317, 2669, 2909, 26, 35]	nvm_lists: [120644, 8874, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079841580417132	0.066357	68717379584	272728326144	dram_lists: [26549, 709, 289, 2463, 2707, 25, 25]	nvm_lists: [120661, 8857, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079843682519646	0.067375	68717379584	272728326144	dram_lists: [26954, 700, 269, 2279, 2519, 25, 21]	nvm_lists: [120679, 8839, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079845784623224	0.067021	68717379584	272728326144	dram_lists: [27332, 693, 243, 2113, 2343, 24, 19]	nvm_lists: [120702, 8817, 528, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079847886720706	0.066956	68717379584	272728326144	dram_lists: [27709, 683, 236, 1947, 2152, 23, 17]	nvm_lists: [120720, 8799, 528, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079849988820910	0.067035	68717379584	272728326144	dram_lists: [28053, 675, 219, 1802, 1989, 19, 10]	nvm_lists: [120735, 8784, 528, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079852090919214	0.066575	68717379584	272728326144	dram_lists: [28344, 670, 204, 1676, 1850, 18, 5]	nvm_lists: [120753, 8766, 528, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079854193017738	0.066587	68717379584	272728326144	dram_lists: [28629, 667, 193, 1547, 1711, 15, 5]	nvm_lists: [120764, 8755, 528, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079856295116532	0.066480	68717379584	272728326144	dram_lists: [28900, 659, 185, 1421, 1583, 14, 5]	nvm_lists: [120783, 8736, 528, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079858397214710	0.066393	68717379584	272728326144	dram_lists: [29151, 655, 177, 1308, 1462, 11, 3]	nvm_lists: [120798, 8721, 528, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079860499319506	0.066232	68717379584	272728326144	dram_lists: [29328, 654, 173, 1218, 1381, 11, 2]	nvm_lists: [120813, 8706, 528, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079862601420744	0.066074	68717379584	272728326144	dram_lists: [29477, 692, 169, 1137, 1281, 9, 2]	nvm_lists: [120834, 8685, 528, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079864703513518	0.066215	68717379584	272728326144	dram_lists: [29669, 693, 159, 1039, 1197, 8, 2]	nvm_lists: [120852, 8667, 528, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079866805609794	0.066084	68717379584	272728326144	dram_lists: [29845, 711, 153, 946, 1102, 8, 2]	nvm_lists: [120865, 8654, 528, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079868907711854	0.065859	68717379584	272728326144	dram_lists: [29999, 698, 140, 888, 1033, 7, 2]	nvm_lists: [120873, 8647, 527, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079871009811134	0.066028	68717379584	272728326144	dram_lists: [30155, 695, 131, 820, 957, 7, 2]	nvm_lists: [120886, 8635, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079873111910112	0.065972	68717379584	272728326144	dram_lists: [30309, 681, 123, 762, 885, 6, 1]	nvm_lists: [120899, 8622, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079875214009380	0.066560	68717379584	272728326144	dram_lists: [30454, 671, 119, 701, 815, 6, 1]	nvm_lists: [120919, 8602, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079877316108018	0.063421	68717379584	272728326144	dram_lists: [30582, 661, 115, 654, 749, 5, 1]	nvm_lists: [120938, 8584, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079879418208398	0.064373	68717379584	272728326144	dram_lists: [30712, 654, 111, 601, 683, 5, 1]	nvm_lists: [120960, 8562, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079881520302540	0.065632	68717379584	272728326144	dram_lists: [30835, 648, 110, 551, 619, 4, 0]	nvm_lists: [120984, 8538, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079883622404132	0.066020	68717379584	272728326144	dram_lists: [30958, 642, 108, 486, 569, 4, 0]	nvm_lists: [120997, 8525, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079885724545906	0.065582	68717379584	272728326144	dram_lists: [31060, 638, 103, 443, 519, 4, 0]	nvm_lists: [121006, 8516, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079887826665068	0.066236	68717379584	272728326144	dram_lists: [31151, 631, 98, 410, 474, 3, 0]	nvm_lists: [121027, 8495, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079889928702800	0.065651	68717379584	272728326144	dram_lists: [31241, 627, 94, 374, 428, 3, 0]	nvm_lists: [121047, 8476, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079892030797358	0.065892	68717379584	272728326144	dram_lists: [31309, 626, 91, 342, 396, 3, 0]	nvm_lists: [121054, 8469, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079894132900382	0.065939	68717379584	272728326144	dram_lists: [31365, 624, 89, 324, 362, 3, 0]	nvm_lists: [121068, 8455, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079896235001122	0.066019	68717379584	272728326144	dram_lists: [31425, 622, 86, 293, 338, 3, 0]	nvm_lists: [121080, 8443, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079898337102244	0.065800	68717379584	272728326144	dram_lists: [31472, 621, 84, 277, 310, 3, 0]	nvm_lists: [121094, 8429, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079900439230202	0.066475	68717379584	272728326144	dram_lists: [31505, 632, 83, 251, 293, 3, 0]	nvm_lists: [121111, 8412, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079902541293700	0.066373	68717379584	272728326144	dram_lists: [31531, 651, 82, 232, 268, 3, 0]	nvm_lists: [121129, 8394, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079904643414086	0.066520	68717379584	272728326144	dram_lists: [31553, 673, 81, 213, 244, 3, 0]	nvm_lists: [121148, 8375, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079906745511466	0.067007	68717379584	272728326144	dram_lists: [31164, 1062, 119, 194, 225, 3, 0]	nvm_lists: [121164, 8359, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079908847621884	0.066095	68717379584	272728326144	dram_lists: [30429, 1683, 263, 189, 200, 3, 0]	nvm_lists: [121176, 8347, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079910949749904	0.066734	68717379584	272728326144	dram_lists: [29464, 2426, 500, 182, 192, 3, 0]	nvm_lists: [121193, 8330, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079913051846054	0.066520	68717379584	272728326144	dram_lists: [28393, 3185, 827, 186, 173, 3, 0]	nvm_lists: [121206, 8317, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079915153938518	0.066301	68717379584	272728326144	dram_lists: [27245, 3856, 1266, 236, 161, 3, 0]	nvm_lists: [121223, 8300, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079917256060320	0.066441	68717379584	272728326144	dram_lists: [26127, 4446, 1746, 302, 143, 3, 0]	nvm_lists: [121247, 8276, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079919358088020	0.066723	68717379584	272728326144	dram_lists: [25065, 4924, 2258, 380, 137, 3, 0]	nvm_lists: [121261, 8262, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079921466494080	0.067446	68717379584	272728326144	dram_lists: [24070, 5294, 2753, 520, 128, 2, 0]	nvm_lists: [121268, 8255, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079923568588394	0.064175	68717379584	272728326144	dram_lists: [22906, 5809, 3236, 690, 124, 2, 0]	nvm_lists: [121275, 8248, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079925670691454	0.065498	68717379584	272728326144	dram_lists: [21835, 6147, 3768, 891, 124, 2, 0]	nvm_lists: [121286, 8237, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079927772790196	0.065998	68717379584	272728326144	dram_lists: [20875, 6441, 4224, 1099, 127, 1, 0]	nvm_lists: [121297, 8226, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079929879099144	0.063430	68717379584	272728326144	dram_lists: [20003, 6583, 4696, 1347, 137, 1, 0]	nvm_lists: [121305, 8218, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079931981180874	0.062167	68717379584	272728326144	dram_lists: [19104, 6711, 5167, 1634, 150, 1, 0]	nvm_lists: [121312, 8211, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079934083283424	0.065148	68717379584	272728326144	dram_lists: [18231, 6798, 5618, 1957, 162, 1, 0]	nvm_lists: [121322, 8201, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079936187489632	0.065477	68717379584	272728326144	dram_lists: [17366, 6883, 6079, 2237, 200, 2, 0]	nvm_lists: [121331, 8191, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079938291793280	0.062995	68717379584	272728326144	dram_lists: [16629, 6956, 6423, 2499, 258, 2, 0]	nvm_lists: [121340, 8182, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079940395927394	0.064667	68717379584	272728326144	dram_lists: [15856, 6977, 6777, 2831, 324, 2, 0]	nvm_lists: [121343, 8179, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079942497979410	0.065686	68717379584	272728326144	dram_lists: [15119, 7068, 7099, 3093, 386, 2, 0]	nvm_lists: [121348, 8174, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079944600151202	0.066216	68717379584	272728326144	dram_lists: [14373, 7040, 7441, 3427, 484, 2, 0]	nvm_lists: [121355, 8166, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079946702251272	0.067181	68717379584	272728326144	dram_lists: [13709, 7042, 7679, 3777, 558, 2, 0]	nvm_lists: [121367, 8155, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079948808529324	0.066631	68717379584	272728326144	dram_lists: [13116, 6961, 7951, 4047, 690, 2, 0]	nvm_lists: [121377, 8145, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079950912754050	0.066917	68717379584	272728326144	dram_lists: [12618, 6876, 8178, 4303, 788, 4, 0]	nvm_lists: [121387, 8135, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079953014835186	0.066409	68717379584	272728326144	dram_lists: [11948, 6732, 8493, 4636, 953, 5, 0]	nvm_lists: [121399, 8123, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079955119036818	0.066857	68717379584	272728326144	dram_lists: [11482, 6574, 8716, 4898, 1091, 6, 0]	nvm_lists: [121398, 8124, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079957223172076	0.064031	68717379584	272728326144	dram_lists: [11000, 6368, 8938, 5169, 1286, 6, 0]	nvm_lists: [121404, 8117, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079959325272098	0.062570	68717379584	272728326144	dram_lists: [10581, 6248, 9025, 5459, 1444, 10, 0]	nvm_lists: [121411, 8110, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079961431577022	0.064919	68717379584	272728326144	dram_lists: [10185, 6039, 9238, 5713, 1580, 12, 0]	nvm_lists: [121418, 8103, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079963533670602	0.066137	68717379584	272728326144	dram_lists: [9810, 5860, 9323, 5998, 1755, 21, 0]	nvm_lists: [121426, 8095, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079965635767052	0.066696	68717379584	272728326144	dram_lists: [9386, 5731, 9397, 6278, 1948, 27, 0]	nvm_lists: [121427, 8093, 527, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079967739969390	0.067043	68717379584	272728326144	dram_lists: [9036, 5556, 9483, 6531, 2124, 37, 0]	nvm_lists: [121429, 8092, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079969848367902	0.066958	68717379584	272728326144	dram_lists: [8736, 5343, 9562, 6768, 2307, 51, 0]	nvm_lists: [121427, 8094, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079971950464718	0.067263	68717379584	272728326144	dram_lists: [8464, 5148, 9577, 7064, 2447, 67, 0]	nvm_lists: [121436, 8085, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079974052564934	0.067346	68717379584	272728326144	dram_lists: [8159, 4939, 9572, 7404, 2607, 86, 0]	nvm_lists: [121431, 8089, 527, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079976154664970	0.067359	68717379584	272728326144	dram_lists: [7903, 4770, 9515, 7691, 2785, 103, 0]	nvm_lists: [121430, 8090, 527, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079978258910400	0.066961	68717379584	272728326144	dram_lists: [7672, 4557, 9470, 7996, 2936, 136, 0]	nvm_lists: [121429, 8092, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079980360962932	0.066900	68717379584	272728326144	dram_lists: [7469, 4340, 9412, 8291, 3091, 164, 0]	nvm_lists: [121433, 8088, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079982467275046	0.066998	68717379584	272728326144	dram_lists: [7267, 4163, 9304, 8614, 3208, 211, 0]	nvm_lists: [121431, 8089, 527, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079984569363824	0.066411	68717379584	272728326144	dram_lists: [7078, 4002, 9158, 8930, 3344, 255, 0]	nvm_lists: [121421, 8100, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079986673563440	0.066436	68717379584	272728326144	dram_lists: [6932, 3822, 9028, 9213, 3489, 283, 0]	nvm_lists: [121420, 8102, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079988775660182	0.062436	68717379584	272728326144	dram_lists: [6824, 3697, 8960, 9403, 3568, 315, 0]	nvm_lists: [121415, 8107, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079990882007196	0.065171	68717379584	272728326144	dram_lists: [6648, 3536, 8801, 9731, 3680, 371, 0]	nvm_lists: [121419, 8099, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079992984100326	0.066392	68717379584	272728326144	dram_lists: [6523, 3325, 8647, 10038, 3806, 428, 0]	nvm_lists: [121423, 8092, 532, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079995090356264	0.067121	68717379584	272728326144	dram_lists: [6410, 3169, 8504, 10280, 3913, 491, 0]	nvm_lists: [121418, 8098, 531, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079997194557980	0.067367	68717379584	272728326144	dram_lists: [6296, 3034, 8246, 10603, 4033, 555, 0]	nvm_lists: [121410, 8106, 531, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079999298758410	0.067240	68717379584	272728326144	dram_lists: [6186, 2900, 8002, 10933, 4105, 641, 0]	nvm_lists: [121404, 8112, 531, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080001400856036	0.067676	68717379584	272728326144	dram_lists: [6092, 2757, 7804, 11158, 4239, 717, 0]	nvm_lists: [121399, 8118, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080003505054470	0.067128	68717379584	272728326144	dram_lists: [5988, 2621, 7623, 11393, 4320, 822, 0]	nvm_lists: [121385, 8132, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080005607149984	0.067113	68717379584	272728326144	dram_lists: [5912, 2487, 7431, 11583, 4436, 918, 0]	nvm_lists: [121371, 8142, 534, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080007711360504	0.060911	68717379584	272728326144	dram_lists: [5821, 2388, 7180, 11841, 4528, 1009, 0]	nvm_lists: [121371, 8141, 535, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080009813445932	0.064391	68717379584	272728326144	dram_lists: [5736, 2276, 7009, 12019, 4617, 1110, 0]	nvm_lists: [121365, 8146, 536, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080011915548434	0.065348	68717379584	272728326144	dram_lists: [5677, 2171, 6765, 12212, 4732, 1209, 1]	nvm_lists: [121347, 8163, 537, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080014021908524	0.066223	68717379584	272728326144	dram_lists: [5604, 2086, 6539, 12382, 4835, 1320, 1]	nvm_lists: [121330, 8178, 539, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080016123997046	0.066918	68717379584	272728326144	dram_lists: [5559, 1976, 6290, 12533, 4994, 1414, 1]	nvm_lists: [121326, 8178, 543, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080018232448042	0.067257	68717379584	272728326144	dram_lists: [5504, 1900, 6040, 12691, 5105, 1526, 1]	nvm_lists: [121312, 8191, 544, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080020336551438	0.067822	68717379584	272728326144	dram_lists: [5448, 1819, 5806, 12831, 5204, 1658, 1]	nvm_lists: [121317, 8186, 544, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080022438656508	0.061137	68717379584	272728326144	dram_lists: [5405, 1740, 5536, 12966, 5334, 1785, 1]	nvm_lists: [121318, 8185, 544, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080024544997396	0.064926	68717379584	272728326144	dram_lists: [5361, 1678, 5289, 13075, 5460, 1903, 1]	nvm_lists: [121292, 8211, 544, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080026651291902	0.066270	68717379584	272728326144	dram_lists: [5323, 1598, 5095, 13127, 5617, 2006, 1]	nvm_lists: [121295, 8208, 544, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080028753346940	0.067070	68717379584	272728326144	dram_lists: [5287, 1531, 4890, 13184, 5752, 2122, 1]	nvm_lists: [121280, 8219, 548, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080030855537352	0.067608	68717379584	272728326144	dram_lists: [5252, 1476, 4688, 13196, 5912, 2242, 1]	nvm_lists: [121267, 8230, 550, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080032961742192	0.068283	68717379584	272728326144	dram_lists: [5231, 1423, 4457, 13252, 6040, 2363, 1]	nvm_lists: [121249, 8248, 550, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080035065993720	0.067569	68717379584	272728326144	dram_lists: [5205, 1356, 4268, 13251, 6216, 2469, 2]	nvm_lists: [121228, 8269, 550, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080037168113422	0.066954	68717379584	272728326144	dram_lists: [5183, 1311, 4104, 13172, 6411, 2583, 3]	nvm_lists: [121220, 8276, 551, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080039272288140	0.067043	68717379584	272728326144	dram_lists: [5163, 1263, 3918, 13127, 6607, 2681, 8]	nvm_lists: [121202, 8289, 556, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080041374340928	0.066304	68717379584	272728326144	dram_lists: [5146, 1219, 3717, 13060, 6850, 2764, 11]	nvm_lists: [121185, 8305, 557, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080043478541720	0.066597	68717379584	272728326144	dram_lists: [5133, 1181, 3534, 12977, 7068, 2861, 13]	nvm_lists: [121169, 8320, 558, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080045580640674	0.066856	68717379584	272728326144	dram_lists: [5120, 1153, 3328, 12895, 7315, 2943, 13]	nvm_lists: [121157, 8333, 557, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080047684883610	0.066589	68717379584	272728326144	dram_lists: [5100, 1115, 3188, 12805, 7529, 3013, 17]	nvm_lists: [121139, 8348, 560, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080049789173846	0.066766	68717379584	272728326144	dram_lists: [5090, 1063, 3044, 12685, 7754, 3111, 20]	nvm_lists: [121126, 8361, 560, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080051895492782	0.066949	68717379584	272728326144	dram_lists: [5068, 1033, 2907, 12541, 8004, 3191, 23]	nvm_lists: [121115, 8371, 561, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080053997569150	0.066636	68717379584	272728326144	dram_lists: [5053, 1005, 2751, 12384, 8290, 3254, 30]	nvm_lists: [121095, 8391, 561, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080056099635672	0.066600	68717379584	272728326144	dram_lists: [5055, 1004, 2751, 12388, 8299, 3240, 30]	nvm_lists: [121116, 8370, 561, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080058203735466	0.066358	68717379584	272728326144	dram_lists: [5058, 996, 2775, 12445, 8392, 3074, 27]	nvm_lists: [121133, 8354, 560, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080060307939400	0.066349	68717379584	272728326144	dram_lists: [5056, 995, 2813, 12538, 8539, 2800, 26]	nvm_lists: [121145, 8342, 560, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080062410030998	0.066981	68717379584	272728326144	dram_lists: [5054, 988, 2848, 12690, 8673, 2490, 24]	nvm_lists: [121161, 8326, 560, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080064518434620	0.061892	68717379584	272728326144	dram_lists: [5055, 973, 2898, 12872, 8766, 2182, 21]	nvm_lists: [121174, 8314, 559, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080066620532886	0.064124	68717379584	272728326144	dram_lists: [5050, 964, 2954, 13066, 8777, 1938, 18]	nvm_lists: [121186, 8302, 559, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080068722685444	0.066136	68717379584	272728326144	dram_lists: [5046, 957, 3003, 13258, 8809, 1677, 17]	nvm_lists: [121201, 8288, 558, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080070826832472	0.066737	68717379584	272728326144	dram_lists: [5044, 938, 3044, 13437, 8818, 1470, 16]	nvm_lists: [121212, 8277, 558, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080072928927140	0.066409	68717379584	272728326144	dram_lists: [5043, 913, 3082, 13645, 8775, 1295, 14]	nvm_lists: [121234, 8256, 557, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080075031092676	0.066495	68717379584	272728326144	dram_lists: [5038, 901, 3133, 13816, 8696, 1170, 13]	nvm_lists: [121237, 8253, 557, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080077137381884	0.066667	68717379584	272728326144	dram_lists: [5037, 888, 3160, 13993, 8558, 1119, 12]	nvm_lists: [121243, 8247, 557, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080079239428712	0.067267	68717379584	272728326144	dram_lists: [5038, 874, 3170, 14133, 8454, 1087, 11]	nvm_lists: [121255, 8235, 557, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080081343722006	0.067440	68717379584	272728326144	dram_lists: [5050, 1002, 3505, 14043, 8170, 986, 11]	nvm_lists: [121265, 8225, 557, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080083445788732	0.067148	68717379584	272728326144	dram_lists: [5060, 1102, 3863, 13998, 7842, 894, 8]	nvm_lists: [121280, 8212, 555, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080085549974642	0.067131	68717379584	272728326144	dram_lists: [5065, 1180, 4244, 13953, 7537, 781, 7]	nvm_lists: [121303, 8189, 555, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080087654122412	0.067490	68717379584	272728326144	dram_lists: [5064, 1262, 4635, 13914, 7200, 687, 5]	nvm_lists: [121314, 8178, 555, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080089756300044	0.067044	68717379584	272728326144	dram_lists: [5067, 1322, 5068, 13823, 6911, 571, 5]	nvm_lists: [121330, 8162, 555, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080091860644590	0.066602	68717379584	272728326144	dram_lists: [5067, 1351, 5466, 13722, 6674, 482, 5]	nvm_lists: [121350, 8142, 555, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080093964693258	0.066454	68717379584	272728326144	dram_lists: [5071, 1381, 5864, 13592, 6446, 409, 4]	nvm_lists: [121353, 8139, 555, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080096068918686	0.066325	68717379584	272728326144	dram_lists: [5070, 1392, 6169, 13507, 6278, 348, 3]	nvm_lists: [121360, 8132, 555, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080098170957958	0.065954	68717379584	272728326144	dram_lists: [5070, 1398, 6503, 13409, 6101, 283, 3]	nvm_lists: [121371, 8121, 555, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080100277214644	0.066534	68717379584	272728326144	dram_lists: [5068, 1405, 6726, 13312, 6015, 239, 2]	nvm_lists: [121381, 8112, 554, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080102379332884	0.066841	68717379584	272728326144	dram_lists: [5064, 1387, 7007, 13208, 5898, 202, 1]	nvm_lists: [121386, 8107, 554, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080104481419850	0.067124	68717379584	272728326144	dram_lists: [5063, 1343, 7216, 13145, 5833, 166, 1]	nvm_lists: [121399, 8095, 553, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080106583507614	0.067110	68717379584	272728326144	dram_lists: [5126, 1814, 7344, 12810, 5527, 146, 0]	nvm_lists: [121427, 8067, 553, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080108689824860	0.066983	68717379584	272728326144	dram_lists: [5171, 2207, 7519, 12606, 5143, 121, 0]	nvm_lists: [121446, 8048, 553, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080110794011810	0.067178	68717379584	272728326144	dram_lists: [5217, 2520, 7763, 12455, 4705, 107, 0]	nvm_lists: [121464, 8030, 553, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080112898217486	0.067017	68717379584	272728326144	dram_lists: [5240, 2793, 8038, 12273, 4336, 87, 0]	nvm_lists: [121470, 8024, 553, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080115000312036	0.067065	68717379584	272728326144	dram_lists: [5258, 2969, 8357, 12110, 4001, 72, 0]	nvm_lists: [121479, 8015, 553, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080117102409984	0.067090	68717379584	272728326144	dram_lists: [5271, 3061, 8739, 11933, 3707, 56, 0]	nvm_lists: [121495, 7999, 553, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080119208726582	0.066706	68717379584	272728326144	dram_lists: [5281, 3182, 9087, 11714, 3450, 53, 0]	nvm_lists: [121507, 7987, 553, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080121310806158	0.067409	68717379584	272728326144	dram_lists: [5286, 3193, 9144, 11681, 3415, 48, 0]	nvm_lists: [121507, 7987, 553, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080123413077708	0.187848	68717379584	272728326144	dram_lists: [5292, 3189, 9273, 11641, 3331, 41, 0]	nvm_lists: [121547, 7946, 554, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080125515032884	0.187848	68717379584	272728326144	dram_lists: [5292, 3189, 9273, 11641, 3331, 41, 0]	nvm_lists: [121547, 7946, 554, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080127617118226	0.187848	68717379584	272728326144	dram_lists: [5292, 3189, 9273, 11641, 3331, 41, 0]	nvm_lists: [121547, 7946, 554, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080129721354082	0.187848	68717379584	272728326144	dram_lists: [5292, 3189, 9273, 11641, 3331, 41, 0]	nvm_lists: [121547, 7946, 554, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080131827595776	0.248635	70864863232	270580842496	dram_lists: [7019, 4079, 9464, 10795, 2414, 20, 0]	nvm_lists: [121769, 7248, 6, 0, 0, 0, 0]	migrations_up: 1024	migrations_down:0
97080136033925204	0.248635	70864863232	270580842496	dram_lists: [7019, 4079, 9464, 10795, 2414, 20, 0]	nvm_lists: [121769, 7248, 6, 0, 0, 0, 0]	migrations_up: 1024	migrations_down:0
97080138136030236	0.248635	70864863232	270580842496	dram_lists: [7019, 4079, 9464, 10795, 2414, 20, 0]	nvm_lists: [121769, 7248, 6, 0, 0, 0, 0]	migrations_up: 1024	migrations_down:0
97080140238136612	0.248635	70866960384	270578745344	dram_lists: [7019, 4079, 9465, 10795, 2414, 20, 0]	nvm_lists: [121769, 7248, 4, 0, 0, 0, 0]	migrations_up: 1025	migrations_down:0
97080142344397850	0.275972	73012346880	268433358848	dram_lists: [8245, 4761, 9518, 10489, 1790, 12, 0]	nvm_lists: [121347, 6599, 53, 0, 0, 0, 0]	migrations_up: 2048	migrations_down:0
97080144446488338	0.275972	73012346880	268433358848	dram_lists: [8245, 4761, 9518, 10489, 1790, 12, 0]	nvm_lists: [121347, 6599, 53, 0, 0, 0, 0]	migrations_up: 2048	migrations_down:0
97080146548590242	0.275972	73012346880	268433358848	dram_lists: [8245, 4761, 9518, 10489, 1790, 12, 0]	nvm_lists: [121347, 6599, 53, 0, 0, 0, 0]	migrations_up: 2048	migrations_down:0
97080148650688172	0.275972	73012346880	268433358848	dram_lists: [8245, 4761, 9518, 10489, 1790, 12, 0]	nvm_lists: [121347, 6599, 53, 0, 0, 0, 0]	migrations_up: 2048	migrations_down:0
97080150752789338	0.285185	75159830528	266285875200	dram_lists: [9090, 5426, 9798, 9727, 1788, 10, 0]	nvm_lists: [120366, 6329, 278, 2, 0, 0, 0]	migrations_up: 3072	migrations_down:0
97080152854896706	0.285185	75159830528	266285875200	dram_lists: [9090, 5426, 9798, 9727, 1788, 10, 0]	nvm_lists: [120366, 6329, 278, 2, 0, 0, 0]	migrations_up: 3072	migrations_down:0
97080154956990458	0.285185	75159830528	266285875200	dram_lists: [9090, 5426, 9798, 9727, 1788, 10, 0]	nvm_lists: [120366, 6329, 278, 2, 0, 0, 0]	migrations_up: 3072	migrations_down:0
97080157059082708	0.285185	75159830528	266285875200	dram_lists: [9090, 5426, 9798, 9727, 1788, 10, 0]	nvm_lists: [120366, 6329, 278, 2, 0, 0, 0]	migrations_up: 3072	migrations_down:0
97080159161190316	0.285185	75159830528	266285875200	dram_lists: [9090, 5426, 9798, 9727, 1788, 10, 0]	nvm_lists: [120366, 6329, 278, 2, 0, 0, 0]	migrations_up: 3072	migrations_down:0
97080161263286038	0.290352	77307314176	264138391552	dram_lists: [11131, 5940, 9475, 8877, 1432, 8, 0]	nvm_lists: [120269, 5671, 11, 0, 0, 0, 0]	migrations_up: 4096	migrations_down:0
97080163365426284	0.290352	77307314176	264138391552	dram_lists: [11131, 5940, 9475, 8877, 1432, 8, 0]	nvm_lists: [120269, 5671, 11, 0, 0, 0, 0]	migrations_up: 4096	migrations_down:0
97080165467487876	0.290352	77307314176	264138391552	dram_lists: [11131, 5940, 9475, 8877, 1432, 8, 0]	nvm_lists: [120269, 5671, 11, 0, 0, 0, 0]	migrations_up: 4096	migrations_down:0
97080167569583562	0.290352	77307314176	264138391552	dram_lists: [11131, 5940, 9475, 8877, 1432, 8, 0]	nvm_lists: [120269, 5671, 11, 0, 0, 0, 0]	migrations_up: 4096	migrations_down:0
97080169671679016	0.291764	79454797824	261990907904	dram_lists: [12544, 6561, 9385, 8263, 1129, 5, 0]	nvm_lists: [119561, 5158, 206, 2, 0, 0, 0]	migrations_up: 5120	migrations_down:0
97080171773779234	0.291764	79454797824	261990907904	dram_lists: [12544, 6561, 9385, 8263, 1129, 5, 0]	nvm_lists: [119561, 5158, 206, 2, 0, 0, 0]	migrations_up: 5120	migrations_down:0
97080173875927242	0.291764	79454797824	261990907904	dram_lists: [12544, 6561, 9385, 8263, 1129, 5, 0]	nvm_lists: [119561, 5158, 206, 2, 0, 0, 0]	migrations_up: 5120	migrations_down:0
97080175977977690	0.291764	79454797824	261990907904	dram_lists: [12544, 6561, 9385, 8263, 1129, 5, 0]	nvm_lists: [119561, 5158, 206, 2, 0, 0, 0]	migrations_up: 5120	migrations_down:0
97080178080071382	0.291764	79454797824	261990907904	dram_lists: [12544, 6561, 9385, 8263, 1129, 5, 0]	nvm_lists: [119561, 5158, 206, 2, 0, 0, 0]	migrations_up: 5120	migrations_down:0
97080180182179238	0.290514	81602281472	259843424256	dram_lists: [13262, 7108, 9658, 7558, 1321, 4, 0]	nvm_lists: [118597, 4943, 363, 0, 0, 0, 0]	migrations_up: 6144	migrations_down:0
97080182284278334	0.290514	81602281472	259843424256	dram_lists: [13262, 7108, 9658, 7558, 1321, 4, 0]	nvm_lists: [118597, 4943, 363, 0, 0, 0, 0]	migrations_up: 6144	migrations_down:0
97080184386373294	0.290514	81602281472	259843424256	dram_lists: [13262, 7108, 9658, 7558, 1321, 4, 0]	nvm_lists: [118597, 4943, 363, 0, 0, 0, 0]	migrations_up: 6144	migrations_down:0
97080186488474890	0.290514	81602281472	259843424256	dram_lists: [13262, 7108, 9658, 7558, 1321, 4, 0]	nvm_lists: [118597, 4943, 363, 0, 0, 0, 0]	migrations_up: 6144	migrations_down:0
97080188590625806	0.288071	83749765120	257695940608	dram_lists: [15275, 7332, 9441, 6892, 991, 4, 0]	nvm_lists: [118485, 4335, 59, 0, 0, 0, 0]	migrations_up: 7168	migrations_down:0
97080190692673406	0.288071	83749765120	257695940608	dram_lists: [15275, 7332, 9441, 6892, 991, 4, 0]	nvm_lists: [118485, 4335, 59, 0, 0, 0, 0]	migrations_up: 7168	migrations_down:0
97080192794769986	0.288071	85381349376	256064356352	dram_lists: [15991, 7335, 9499, 6893, 991, 4, 0]	nvm_lists: [118485, 3615, 0, 0, 0, 0, 0]	migrations_up: 7946	migrations_down:0
97080194896866442	0.284789	87063265280	254382440448	dram_lists: [16991, 7440, 9468, 6718, 894, 4, 0]	nvm_lists: [118283, 3015, 0, 0, 0, 0, 0]	migrations_up: 8748	migrations_down:0
97080196999009632	0.281739	88736792576	252708913152	dram_lists: [17711, 7577, 9472, 6685, 864, 4, 0]	nvm_lists: [118200, 2300, 0, 0, 0, 0, 0]	migrations_up: 9546	migrations_down:0
97080199101064572	0.275768	90343211008	251102494720	dram_lists: [18344, 7781, 9482, 6636, 832, 4, 0]	nvm_lists: [118069, 1665, 0, 0, 0, 0, 0]	migrations_up: 10312	migrations_down:0
97080201203172112	0.267198	92339699712	249106006016	dram_lists: [19043, 8118, 9468, 6556, 842, 4, 0]	nvm_lists: [117956, 799, 28, 0, 0, 0, 0]	migrations_up: 11264	migrations_down:0
97080203305291672	0.258491	94487183360	246958522368	dram_lists: [19328, 8891, 9540, 6434, 859, 3, 0]	nvm_lists: [117585, 170, 4, 0, 0, 0, 0]	migrations_up: 12288	migrations_down:0
97080205407401510	0.242155	96634667008	244811038720	dram_lists: [20181, 9123, 9551, 6353, 868, 3, 0]	nvm_lists: [116616, 115, 4, 0, 0, 0, 0]	migrations_up: 13312	migrations_down:0
97080207509485666	0.231930	98782150656	242663555072	dram_lists: [21079, 9299, 9546, 6276, 900, 3, 0]	nvm_lists: [115585, 125, 1, 0, 0, 0, 0]	migrations_up: 14336	migrations_down:0
97080209611568568	0.219841	100929634304	240516071424	dram_lists: [21935, 9495, 9570, 6174, 950, 3, 0]	nvm_lists: [114562, 121, 4, 0, 0, 0, 0]	migrations_up: 15360	migrations_down:0
97080211713698924	0.206945	103077117952	238368587776	dram_lists: [23163, 9471, 9490, 6095, 929, 3, 0]	nvm_lists: [113663, 0, 0, 0, 0, 0, 0]	migrations_up: 16384	migrations_down:0
97080213815759118	0.206945	105012789248	236432916480	dram_lists: [24086, 9471, 9490, 6095, 929, 3, 0]	nvm_lists: [112739, 0, 0, 0, 0, 0, 0]	migrations_up: 17307	migrations_down:0
97080215917857874	0.193479	106671636480	234774069248	dram_lists: [25269, 9324, 9411, 5976, 882, 3, 0]	nvm_lists: [111948, 0, 0, 0, 0, 0, 0]	migrations_up: 18099	migrations_down:0
97080218020002690	0.178259	108387106816	233058598912	dram_lists: [26323, 9244, 9370, 5900, 843, 3, 0]	nvm_lists: [111130, 0, 0, 0, 0, 0, 0]	migrations_up: 18916	migrations_down:0
97080220122056698	0.163819	110085799936	231359905792	dram_lists: [27349, 9190, 9345, 5814, 792, 3, 0]	nvm_lists: [110320, 0, 0, 0, 0, 0, 0]	migrations_up: 19727	migrations_down:0
97080222228398582	0.149256	111721578496	229724127232	dram_lists: [28313, 9150, 9323, 5733, 751, 3, 0]	nvm_lists: [109540, 0, 0, 0, 0, 0, 0]	migrations_up: 20506	migrations_down:0
97080224330494032	0.136910	113814536192	227631169536	dram_lists: [29479, 9128, 9319, 5638, 705, 2, 0]	nvm_lists: [108534, 9, 0, 0, 0, 0, 0]	migrations_up: 21504	migrations_down:0
97080226432572390	0.122954	115962019840	225483685888	dram_lists: [30626, 9145, 9301, 5566, 655, 2, 0]	nvm_lists: [107508, 10, 1, 0, 0, 0, 0]	migrations_up: 22528	migrations_down:0
97080228534686918	0.107378	118109503488	223336202240	dram_lists: [31796, 9188, 9242, 5497, 594, 2, 0]	nvm_lists: [106474, 21, 0, 0, 0, 0, 0]	migrations_up: 23552	migrations_down:0
97080230636762500	0.095372	120256987136	221188718592	dram_lists: [32834, 9288, 9204, 5436, 579, 2, 0]	nvm_lists: [105455, 16, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080232738857368	0.089030	120256987136	221188718592	dram_lists: [32843, 9440, 9137, 5333, 588, 2, 0]	nvm_lists: [105433, 37, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080234840970544	0.086041	120256987136	221188718592	dram_lists: [33630, 9170, 8925, 5089, 527, 2, 0]	nvm_lists: [105434, 36, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080236943056598	0.083710	120256987136	221188718592	dram_lists: [33988, 9103, 8875, 4888, 487, 2, 0]	nvm_lists: [105435, 35, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080239045171204	0.081468	120256987136	221188718592	dram_lists: [34598, 8935, 8865, 4510, 433, 2, 0]	nvm_lists: [105424, 46, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080241147250746	0.081032	120256987136	221188718592	dram_lists: [34788, 8887, 8890, 4368, 408, 2, 0]	nvm_lists: [105423, 47, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080243249345244	0.081032	120256987136	221188718592	dram_lists: [34788, 8887, 8890, 4368, 408, 2, 0]	nvm_lists: [105423, 47, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080245351500180	0.081545	120256987136	221188718592	dram_lists: [35753, 8777, 8622, 3839, 350, 2, 0]	nvm_lists: [105423, 47, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080247453548808	0.081529	120256987136	221188718592	dram_lists: [37379, 8215, 8214, 3248, 285, 2, 0]	nvm_lists: [105424, 46, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080249555644818	0.077696	120256987136	221188718592	dram_lists: [38005, 8075, 8065, 2944, 252, 2, 0]	nvm_lists: [105423, 47, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080251661947126	0.076038	120256987136	221188718592	dram_lists: [38979, 7691, 7795, 2652, 224, 2, 0]	nvm_lists: [105422, 48, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080253764040770	0.078278	120256987136	221188718592	dram_lists: [39561, 7526, 7626, 2425, 203, 2, 0]	nvm_lists: [105416, 54, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080255866192206	0.079526	120256987136	221188718592	dram_lists: [40411, 7170, 7368, 2212, 180, 2, 0]	nvm_lists: [105418, 53, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080257968256330	0.080408	120256987136	221188718592	dram_lists: [40883, 7108, 7161, 2029, 160, 2, 0]	nvm_lists: [105417, 54, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080260070343564	0.080733	120256987136	221188718592	dram_lists: [41524, 6840, 6941, 1887, 149, 2, 0]	nvm_lists: [105419, 52, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080262172446252	0.080317	120256987136	221188718592	dram_lists: [42212, 6494, 6736, 1761, 139, 1, 0]	nvm_lists: [105418, 53, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080264274536930	0.080006	120256987136	221188718592	dram_lists: [42605, 6398, 6542, 1665, 132, 1, 0]	nvm_lists: [105416, 55, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080266376680182	0.080437	120256987136	221188718592	dram_lists: [43156, 6166, 6328, 1566, 126, 1, 0]	nvm_lists: [105415, 56, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080268478735312	0.080100	120256987136	221188718592	dram_lists: [43779, 5864, 6111, 1470, 118, 1, 0]	nvm_lists: [105412, 59, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080270580840530	0.079415	120256987136	221188718592	dram_lists: [44116, 5805, 5933, 1376, 112, 1, 0]	nvm_lists: [105410, 61, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080272682937494	0.079113	120256987136	221188718592	dram_lists: [44694, 5534, 5734, 1273, 107, 1, 0]	nvm_lists: [105410, 61, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080274785031636	0.079405	120256987136	221188718592	dram_lists: [45272, 5218, 5532, 1216, 104, 1, 0]	nvm_lists: [105414, 57, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080276887131552	0.078948	120256987136	221188718592	dram_lists: [45558, 5167, 5375, 1146, 97, 0, 0]	nvm_lists: [105415, 56, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080278989234220	0.079386	120256987136	221188718592	dram_lists: [46044, 4920, 5197, 1088, 94, 0, 0]	nvm_lists: [105416, 55, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080281095575708	0.079800	120256987136	221188718592	dram_lists: [46181, 4926, 5098, 1051, 87, 0, 0]	nvm_lists: [105415, 56, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080283197625708	0.079478	120256987136	221188718592	dram_lists: [46529, 4788, 4935, 1004, 87, 0, 0]	nvm_lists: [105411, 60, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080285299778790	0.079362	120256987136	221188718592	dram_lists: [46991, 4532, 4780, 955, 85, 0, 0]	nvm_lists: [105410, 61, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080287401827310	0.075325	120256987136	221188718592	dram_lists: [47133, 4562, 4659, 905, 84, 0, 0]	nvm_lists: [105407, 63, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080289503939440	0.077286	120256987136	221188718592	dram_lists: [47476, 4410, 4505, 871, 81, 0, 0]	nvm_lists: [105406, 64, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080291606028192	0.078137	120256987136	221188718592	dram_lists: [47948, 4173, 4316, 827, 79, 0, 0]	nvm_lists: [105407, 63, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080293708127394	0.078624	120256987136	221188718592	dram_lists: [48048, 4212, 4211, 797, 75, 0, 0]	nvm_lists: [105404, 66, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080295810225980	0.078935	120256987136	221188718592	dram_lists: [48345, 4137, 4032, 758, 71, 0, 0]	nvm_lists: [105403, 67, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080297912322846	0.078098	120256987136	221188718592	dram_lists: [48773, 3925, 3850, 727, 68, 0, 0]	nvm_lists: [105404, 65, 2, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080300014419094	0.078941	120256987136	221188718592	dram_lists: [48835, 3982, 3764, 697, 65, 0, 0]	nvm_lists: [105401, 67, 3, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080302116520774	0.078856	120256987136	221188718592	dram_lists: [49056, 3916, 3649, 662, 60, 0, 0]	nvm_lists: [105396, 72, 3, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080304218699804	0.078446	120256987136	221188718592	dram_lists: [49432, 3707, 3514, 634, 56, 0, 0]	nvm_lists: [105397, 71, 3, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080306320765522	0.079254	120256987136	221188718592	dram_lists: [49842, 3469, 3376, 602, 54, 0, 0]	nvm_lists: [105399, 69, 3, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080308422816102	0.078486	120256987136	221188718592	dram_lists: [50010, 3426, 3278, 578, 51, 0, 0]	nvm_lists: [105400, 68, 3, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080310525088340	0.078360	120256987136	221188718592	dram_lists: [50323, 3267, 3144, 559, 50, 0, 0]	nvm_lists: [105399, 69, 3, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080312627012448	0.074330	120256987136	221188718592	dram_lists: [50621, 3101, 3031, 541, 49, 0, 0]	nvm_lists: [105401, 68, 2, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080314729170620	0.076601	120256987136	221188718592	dram_lists: [50679, 3169, 2938, 511, 46, 0, 0]	nvm_lists: [105403, 67, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080316831295588	0.077149	120256987136	221188718592	dram_lists: [50915, 3073, 2830, 480, 45, 0, 0]	nvm_lists: [105404, 66, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080318933313518	0.078079	120256987136	221188718592	dram_lists: [51207, 2908, 2722, 461, 45, 0, 0]	nvm_lists: [105405, 65, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080321035413378	0.078078	120256987136	221188718592	dram_lists: [51222, 2974, 2673, 430, 44, 0, 0]	nvm_lists: [105402, 68, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080323137561016	0.077888	120256987136	221188718592	dram_lists: [51435, 2880, 2575, 410, 43, 0, 0]	nvm_lists: [105401, 69, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080325239610290	0.077932	120256987136	221188718592	dram_lists: [51342, 3026, 2546, 387, 42, 0, 0]	nvm_lists: [105396, 74, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080327341706786	0.078073	120256987136	221188718592	dram_lists: [51473, 2992, 2462, 375, 41, 0, 0]	nvm_lists: [105393, 77, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080329443809648	0.077885	120256987136	221188718592	dram_lists: [51731, 2852, 2363, 357, 40, 0, 0]	nvm_lists: [105394, 76, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080331545913872	0.077885	120256987136	221188718592	dram_lists: [51731, 2852, 2363, 357, 40, 0, 0]	nvm_lists: [105394, 76, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080333648005750	0.077951	120256987136	221188718592	dram_lists: [52046, 2648, 2269, 340, 40, 0, 0]	nvm_lists: [105400, 70, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080335750101314	0.078561	120256987136	221188718592	dram_lists: [52405, 2444, 2128, 327, 39, 0, 0]	nvm_lists: [105400, 70, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080337852252342	0.077653	120256987136	221188718592	dram_lists: [52314, 2572, 2100, 319, 38, 0, 0]	nvm_lists: [105399, 71, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080339954349470	0.071609	120256987136	221188718592	dram_lists: [52481, 2510, 2012, 303, 37, 0, 0]	nvm_lists: [105401, 70, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080342056445692	0.075204	120256987136	221188718592	dram_lists: [52820, 2319, 1885, 283, 36, 0, 0]	nvm_lists: [105406, 65, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080344158498548	0.073538	120256987136	221188718592	dram_lists: [53140, 2134, 1770, 265, 34, 0, 0]	nvm_lists: [105408, 63, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080346260601752	0.073538	120256987136	221188718592	dram_lists: [53140, 2134, 1770, 265, 34, 0, 0]	nvm_lists: [105408, 63, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080348362698436	0.074046	120256987136	221188718592	dram_lists: [53008, 2320, 1727, 257, 31, 0, 0]	nvm_lists: [105408, 63, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080350464803974	0.075495	120256987136	221188718592	dram_lists: [53072, 2324, 1668, 250, 29, 0, 0]	nvm_lists: [105407, 64, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080352566951072	0.076983	120256987136	221188718592	dram_lists: [53287, 2211, 1578, 238, 29, 0, 0]	nvm_lists: [105407, 64, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080354669066278	0.076983	120256987136	221188718592	dram_lists: [53287, 2211, 1578, 238, 29, 0, 0]	nvm_lists: [105407, 64, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080356771181676	0.077139	120256987136	221188718592	dram_lists: [53447, 2143, 1504, 221, 28, 0, 0]	nvm_lists: [105406, 65, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080358873270242	0.071223	120256987136	221188718592	dram_lists: [53659, 2022, 1421, 214, 27, 0, 0]	nvm_lists: [105409, 62, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080360975335126	0.074645	120256987136	221188718592	dram_lists: [53928, 1862, 1320, 207, 26, 0, 0]	nvm_lists: [105408, 63, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080363077459840	0.074645	120256987136	221188718592	dram_lists: [53928, 1862, 1320, 207, 26, 0, 0]	nvm_lists: [105408, 63, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080365179542612	0.075762	120256987136	221188718592	dram_lists: [54076, 1807, 1233, 202, 25, 0, 0]	nvm_lists: [105408, 63, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080367281638174	0.076223	120256987136	221188718592	dram_lists: [54249, 1711, 1162, 196, 25, 0, 0]	nvm_lists: [105409, 62, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080369383790786	0.076223	120256987136	221188718592	dram_lists: [54249, 1711, 1162, 196, 25, 0, 0]	nvm_lists: [105409, 62, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080371485839266	0.073372	120256987136	221188718592	dram_lists: [54509, 1566, 1059, 184, 25, 0, 0]	nvm_lists: [105410, 61, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080373588071748	0.075418	120256987136	221188718592	dram_lists: [54693, 1460, 993, 173, 24, 0, 0]	nvm_lists: [105408, 63, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080375690070374	0.075418	120256987136	221188718592	dram_lists: [54693, 1460, 993, 173, 24, 0, 0]	nvm_lists: [105408, 63, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080377792180350	0.077142	120256987136	221188718592	dram_lists: [54861, 1369, 922, 169, 22, 0, 0]	nvm_lists: [105409, 62, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080379894181462	0.077583	120256987136	221188718592	dram_lists: [54973, 1314, 874, 162, 20, 0, 0]	nvm_lists: [105409, 62, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080381996281586	0.077583	120256987136	221188718592	dram_lists: [54973, 1314, 874, 162, 20, 0, 0]	nvm_lists: [105409, 62, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080384098421330	0.077968	120256987136	221188718592	dram_lists: [55118, 1239, 814, 153, 19, 0, 0]	nvm_lists: [105412, 59, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080386200531616	0.077423	120256987136	221188718592	dram_lists: [55232, 1183, 769, 141, 18, 0, 0]	nvm_lists: [105414, 57, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080388302619236	0.077423	120256987136	221188718592	dram_lists: [55232, 1183, 769, 141, 18, 0, 0]	nvm_lists: [105414, 57, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080390404719562	0.075549	120256987136	221188718592	dram_lists: [55390, 1094, 714, 130, 15, 0, 0]	nvm_lists: [105415, 56, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080392506833350	0.075549	120256987136	221188718592	dram_lists: [55390, 1094, 714, 130, 15, 0, 0]	nvm_lists: [105415, 56, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080394608877566	0.076418	120256987136	221188718592	dram_lists: [55472, 1074, 664, 121, 12, 0, 0]	nvm_lists: [105338, 133, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080396710975810	0.076855	120256987136	221188718592	dram_lists: [55498, 1095, 631, 109, 10, 0, 0]	nvm_lists: [105328, 143, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080398813117474	0.076855	120256987136	221188718592	dram_lists: [55498, 1095, 631, 109, 10, 0, 0]	nvm_lists: [105328, 143, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080400915173318	0.077058	120256987136	221188718592	dram_lists: [55432, 1185, 613, 103, 10, 0, 0]	nvm_lists: [105327, 144, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080403017268092	0.077058	120256987136	221188718592	dram_lists: [55432, 1185, 613, 103, 10, 0, 0]	nvm_lists: [105327, 144, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080405119373858	0.075411	120256987136	221188718592	dram_lists: [55281, 1342, 617, 93, 10, 0, 0]	nvm_lists: [105324, 147, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080407221471892	0.076495	120256987136	221188718592	dram_lists: [55562, 1115, 571, 85, 10, 0, 0]	nvm_lists: [105324, 147, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080409323571702	0.076495	120256987136	221188718592	dram_lists: [55562, 1115, 571, 85, 10, 0, 0]	nvm_lists: [105324, 147, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080411425726576	0.077114	120256987136	221188718592	dram_lists: [55690, 1033, 533, 78, 9, 0, 0]	nvm_lists: [105326, 145, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080413527777258	0.077114	120256987136	221188718592	dram_lists: [55690, 1033, 533, 78, 9, 0, 0]	nvm_lists: [105326, 145, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080415629870088	0.077656	120256987136	221188718592	dram_lists: [55725, 1025, 511, 74, 8, 0, 0]	nvm_lists: [105328, 143, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080417732065090	0.077656	120256987136	221188718592	dram_lists: [55725, 1025, 511, 74, 8, 0, 0]	nvm_lists: [105328, 143, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080419834184368	0.077414	120256987136	221188718592	dram_lists: [55555, 1209, 504, 68, 7, 0, 0]	nvm_lists: [105290, 181, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080421936164224	0.077414	120256987136	221188718592	dram_lists: [55555, 1209, 504, 68, 7, 0, 0]	nvm_lists: [105290, 181, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080424038318712	0.077276	120256987136	221188718592	dram_lists: [55700, 1119, 456, 62, 6, 0, 0]	nvm_lists: [105288, 183, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080426140415372	0.077276	120256987136	221188718592	dram_lists: [55700, 1119, 456, 62, 6, 0, 0]	nvm_lists: [105288, 183, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080428242469400	0.077276	120256987136	221188718592	dram_lists: [55700, 1119, 456, 62, 6, 0, 0]	nvm_lists: [105288, 183, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080430344565140	0.077401	120256987136	221188718592	dram_lists: [55891, 994, 398, 54, 6, 0, 0]	nvm_lists: [105286, 185, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080432446667632	0.077401	120256987136	221188718592	dram_lists: [55891, 994, 398, 54, 6, 0, 0]	nvm_lists: [105286, 185, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080434548812422	0.077401	120256987136	221188718592	dram_lists: [55891, 994, 398, 54, 6, 0, 0]	nvm_lists: [105286, 185, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080436650905626	0.077222	120256987136	221188718592	dram_lists: [56074, 886, 333, 45, 5, 0, 0]	nvm_lists: [105290, 181, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080438753041942	0.077222	120256987136	221188718592	dram_lists: [56074, 886, 333, 45, 5, 0, 0]	nvm_lists: [105290, 181, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080440855081336	0.077222	120256987136	221188718592	dram_lists: [56074, 886, 333, 45, 5, 0, 0]	nvm_lists: [105290, 181, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080442957273460	0.077437	120256987136	221188718592	dram_lists: [56261, 761, 278, 39, 4, 0, 0]	nvm_lists: [105294, 177, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080445059249436	0.077437	120256987136	221188718592	dram_lists: [56261, 761, 278, 39, 4, 0, 0]	nvm_lists: [105294, 177, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080447161393890	0.077352	120256987136	221188718592	dram_lists: [56384, 683, 240, 33, 3, 0, 0]	nvm_lists: [105295, 176, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080449263452040	0.077352	120256987136	221188718592	dram_lists: [56384, 683, 240, 33, 3, 0, 0]	nvm_lists: [105295, 176, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080451365615606	0.077352	120256987136	221188718592	dram_lists: [56384, 683, 240, 33, 3, 0, 0]	nvm_lists: [105295, 176, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080453467662236	0.074736	120256987136	221188718592	dram_lists: [56025, 1028, 260, 28, 2, 0, 0]	nvm_lists: [105293, 178, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080455569749556	0.074736	120256987136	221188718592	dram_lists: [56025, 1028, 260, 28, 2, 0, 0]	nvm_lists: [105293, 178, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080457671853132	0.074736	120256987136	221188718592	dram_lists: [56025, 1028, 260, 28, 2, 0, 0]	nvm_lists: [105293, 178, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080459773950066	0.076287	120256987136	221188718592	dram_lists: [56031, 1023, 262, 25, 2, 0, 0]	nvm_lists: [105294, 177, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080461876050856	0.076287	120256987136	221188718592	dram_lists: [56031, 1023, 262, 25, 2, 0, 0]	nvm_lists: [105294, 177, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080463978148182	0.076287	120256987136	221188718592	dram_lists: [56031, 1023, 262, 25, 2, 0, 0]	nvm_lists: [105294, 177, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080466080241106	0.076869	120256987136	221188718592	dram_lists: [56154, 918, 249, 20, 2, 0, 0]	nvm_lists: [105295, 176, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080468182346192	0.076869	120256987136	221188718592	dram_lists: [56154, 918, 249, 20, 2, 0, 0]	nvm_lists: [105295, 176, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080470284443654	0.077499	120256987136	221188718592	dram_lists: [56335, 770, 219, 17, 2, 0, 0]	nvm_lists: [105297, 174, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080472386543074	0.077499	120256987136	221188718592	dram_lists: [56335, 770, 219, 17, 2, 0, 0]	nvm_lists: [105297, 174, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080474488642390	0.077499	120256987136	221188718592	dram_lists: [56335, 770, 219, 17, 2, 0, 0]	nvm_lists: [105297, 174, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080476590741202	0.077133	120256987136	221188718592	dram_lists: [56496, 643, 187, 15, 2, 0, 0]	nvm_lists: [105300, 171, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080478692839404	0.077133	120256987136	221188718592	dram_lists: [56496, 643, 187, 15, 2, 0, 0]	nvm_lists: [105300, 171, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080480794987948	0.077133	120256987136	221188718592	dram_lists: [56496, 643, 187, 15, 2, 0, 0]	nvm_lists: [105300, 171, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080482897034484	0.076888	120256987136	221188718592	dram_lists: [56627, 561, 140, 14, 1, 0, 0]	nvm_lists: [105301, 170, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080484999140868	0.076888	120256987136	221188718592	dram_lists: [56627, 561, 140, 14, 1, 0, 0]	nvm_lists: [105301, 170, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080487101251982	0.076982	120256987136	221188718592	dram_lists: [56381, 792, 157, 12, 1, 0, 0]	nvm_lists: [105303, 168, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080489203331414	0.076982	120256987136	221188718592	dram_lists: [56381, 792, 157, 12, 1, 0, 0]	nvm_lists: [105303, 168, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0


==> figures/applications/dynamic/MaxMem-miss.txt <==
97079616655878204	0.081183	68717379584	272728326144	dram_lists: [23060, 5012, 596, 3, 0, 497, 3599]	nvm_lists: [123239, 6543, 265, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079618757917970	0.073681	68717379584	272728326144	dram_lists: [21377, 6193, 1094, 7, 0, 467, 3629]	nvm_lists: [123013, 6760, 274, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079620860074498	0.069943	68717379584	272728326144	dram_lists: [19590, 7300, 1758, 23, 0, 423, 3673]	nvm_lists: [122752, 7004, 291, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079622962116504	0.068391	68717379584	272728326144	dram_lists: [18171, 7978, 2459, 63, 0, 390, 3706]	nvm_lists: [122510, 7229, 308, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079625064250250	0.067391	68717379584	272728326144	dram_lists: [16813, 8536, 3220, 102, 0, 365, 3731]	nvm_lists: [122271, 7451, 325, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079627166325032	0.066848	68717379584	272728326144	dram_lists: [15567, 8987, 3943, 174, 0, 331, 3765]	nvm_lists: [122033, 7673, 341, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079629268445806	0.066495	68717379584	272728326144	dram_lists: [14610, 9100, 4711, 250, 0, 297, 3799]	nvm_lists: [121810, 7885, 352, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079631370516566	0.066358	68717379584	272728326144	dram_lists: [13557, 9209, 5521, 383, 1, 269, 3827]	nvm_lists: [121549, 8132, 366, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079633472620146	0.066781	68717379584	272728326144	dram_lists: [12822, 9204, 6123, 521, 1, 251, 3845]	nvm_lists: [121348, 8318, 381, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079635574713726	0.066576	68717379584	272728326144	dram_lists: [12774, 9242, 6134, 521, 1, 278, 3817]	nvm_lists: [121349, 8318, 380, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079637676810078	0.067062	68717379584	272728326144	dram_lists: [12661, 9277, 6213, 520, 2, 453, 3641]	nvm_lists: [121348, 8319, 380, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079639778965526	0.067717	68717379584	272728326144	dram_lists: [12520, 9272, 6358, 521, 7, 734, 3355]	nvm_lists: [121346, 8321, 380, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079641881043654	0.066895	68717379584	272728326144	dram_lists: [12285, 9248, 6606, 532, 11, 1162, 2923]	nvm_lists: [121343, 8324, 380, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079643983108534	0.066311	68717379584	272728326144	dram_lists: [12097, 9231, 6803, 540, 12, 1463, 2621]	nvm_lists: [121343, 8324, 380, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079646085259874	0.066512	68717379584	272728326144	dram_lists: [11776, 9176, 7161, 558, 19, 1888, 2189]	nvm_lists: [121341, 8326, 380, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079648187307922	0.066858	68717379584	272728326144	dram_lists: [11543, 9057, 7475, 596, 21, 2153, 1922]	nvm_lists: [121339, 8327, 381, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079650289405732	0.066302	68717379584	272728326144	dram_lists: [11220, 8913, 7877, 661, 23, 2487, 1586]	nvm_lists: [121335, 8331, 381, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079652391501966	0.066231	68717379584	272728326144	dram_lists: [10908, 8837, 8173, 753, 24, 2746, 1326]	nvm_lists: [121329, 8337, 381, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079654493638218	0.063559	68717379584	272728326144	dram_lists: [10606, 8673, 8528, 863, 25, 2998, 1074]	nvm_lists: [121327, 8338, 382, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079656595709592	0.065354	68717379584	272728326144	dram_lists: [10310, 8460, 8924, 976, 24, 3202, 871]	nvm_lists: [121320, 8345, 382, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079658697804328	0.066354	68717379584	272728326144	dram_lists: [10041, 8234, 9267, 1126, 28, 3361, 710]	nvm_lists: [121314, 8351, 382, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079660799898388	0.065960	68717379584	272728326144	dram_lists: [9718, 8071, 9565, 1314, 25, 3481, 593]	nvm_lists: [121308, 8357, 382, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079662902001216	0.067053	68717379584	272728326144	dram_lists: [9428, 7851, 9866, 1520, 24, 3566, 512]	nvm_lists: [121303, 8361, 383, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079665004127180	0.064260	68717379584	272728326144	dram_lists: [9160, 7590, 10154, 1760, 22, 3622, 459]	nvm_lists: [121293, 8371, 383, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079667106231372	0.062711	68717379584	272728326144	dram_lists: [8892, 7310, 10465, 1993, 27, 3670, 410]	nvm_lists: [121287, 8376, 384, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079669208349590	0.064379	68717379584	272728326144	dram_lists: [8638, 7050, 10697, 2271, 28, 3704, 379]	nvm_lists: [121282, 8381, 384, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079671310396898	0.066134	68717379584	272728326144	dram_lists: [8402, 6786, 10854, 2609, 36, 3705, 375]	nvm_lists: [121274, 8389, 384, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079673412498242	0.066607	68717379584	272728326144	dram_lists: [8163, 6532, 11007, 2938, 45, 3707, 375]	nvm_lists: [121258, 8403, 386, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079675514591982	0.067237	68717379584	272728326144	dram_lists: [7970, 6285, 11127, 3254, 45, 3706, 380]	nvm_lists: [121251, 8409, 387, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079677616690966	0.066909	68717379584	272728326144	dram_lists: [7761, 6046, 11196, 3624, 53, 3677, 410]	nvm_lists: [121241, 8417, 389, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079679718791642	0.066891	68717379584	272728326144	dram_lists: [7576, 5772, 11236, 4024, 72, 3641, 446]	nvm_lists: [121233, 8425, 389, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079681820891718	0.066865	68717379584	272728326144	dram_lists: [7390, 5514, 11275, 4415, 83, 3605, 485]	nvm_lists: [121220, 8436, 391, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079683922988884	0.066852	68717379584	272728326144	dram_lists: [7226, 5253, 11289, 4798, 109, 3572, 520]	nvm_lists: [121208, 8448, 391, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079686025082142	0.066845	68717379584	272728326144	dram_lists: [7040, 5061, 11228, 5208, 137, 3528, 565]	nvm_lists: [121194, 8462, 391, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079688127184718	0.066575	68717379584	272728326144	dram_lists: [6865, 4835, 11184, 5630, 160, 3474, 619]	nvm_lists: [121179, 8476, 392, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079690229288008	0.067214	68717379584	272728326144	dram_lists: [6716, 4614, 11064, 6090, 190, 3411, 682]	nvm_lists: [121160, 8494, 393, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079692331380774	0.067018	68717379584	272728326144	dram_lists: [6585, 4370, 10988, 6494, 237, 3347, 746]	nvm_lists: [121149, 8502, 396, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079694433482730	0.067178	68717379584	272728326144	dram_lists: [6454, 4147, 10852, 6939, 282, 3265, 828]	nvm_lists: [121139, 8510, 398, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079696535586472	0.066621	68717379584	272728326144	dram_lists: [6321, 3958, 10698, 7359, 338, 3204, 889]	nvm_lists: [121128, 8520, 399, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079698637681526	0.063891	68717379584	272728326144	dram_lists: [6205, 3746, 10512, 7822, 389, 3091, 1002]	nvm_lists: [121117, 8530, 400, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079700739784756	0.066010	68717379584	272728326144	dram_lists: [6102, 3563, 10293, 8272, 444, 2998, 1095]	nvm_lists: [121100, 8547, 400, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079702841877550	0.066700	68717379584	272728326144	dram_lists: [5988, 3425, 10029, 8716, 515, 2891, 1203]	nvm_lists: [121079, 8567, 401, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079704943980186	0.066262	68717379584	272728326144	dram_lists: [5903, 3265, 9814, 9099, 592, 2794, 1300]	nvm_lists: [121066, 8580, 401, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079707046075898	0.066929	68717379584	272728326144	dram_lists: [5813, 3121, 9553, 9497, 689, 2700, 1394]	nvm_lists: [121047, 8598, 402, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079709148179334	0.067021	68717379584	272728326144	dram_lists: [5748, 2969, 9254, 9897, 805, 2597, 1497]	nvm_lists: [121033, 8612, 402, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079711250278108	0.063833	68717379584	272728326144	dram_lists: [5653, 2839, 8989, 10311, 880, 2514, 1581]	nvm_lists: [121005, 8637, 405, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079713352376644	0.061981	68717379584	272728326144	dram_lists: [5597, 2695, 8724, 10673, 983, 2417, 1678]	nvm_lists: [120993, 8647, 407, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079715454472964	0.064152	68717379584	272728326144	dram_lists: [5541, 2555, 8437, 11028, 1111, 2332, 1763]	nvm_lists: [120976, 8662, 409, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079717556576452	0.065588	68717379584	272728326144	dram_lists: [5491, 2441, 8166, 11328, 1246, 2231, 1864]	nvm_lists: [120966, 8669, 412, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079719658668708	0.066721	68717379584	272728326144	dram_lists: [5439, 2346, 7866, 11626, 1395, 2123, 1972]	nvm_lists: [120952, 8682, 413, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079721760769426	0.063933	68717379584	272728326144	dram_lists: [5383, 2231, 7605, 11926, 1527, 2023, 2072]	nvm_lists: [120941, 8691, 415, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079723862865116	0.062926	68717379584	272728326144	dram_lists: [5346, 2116, 7325, 12201, 1684, 1921, 2174]	nvm_lists: [120927, 8704, 416, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079725964969368	0.065003	68717379584	272728326144	dram_lists: [5301, 2029, 7057, 12431, 1853, 1835, 2261]	nvm_lists: [120901, 8730, 416, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079728067070070	0.065783	68717379584	272728326144	dram_lists: [5261, 1931, 6798, 12633, 2048, 1734, 2362]	nvm_lists: [120891, 8737, 419, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079730169169234	0.066698	68717379584	272728326144	dram_lists: [5221, 1853, 6535, 12824, 2237, 1638, 2459]	nvm_lists: [120876, 8752, 419, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079732271266746	0.066897	68717379584	272728326144	dram_lists: [5190, 1774, 6269, 12991, 2445, 1554, 2544]	nvm_lists: [120857, 8769, 421, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079734373365136	0.067504	68717379584	272728326144	dram_lists: [5169, 1699, 6058, 13118, 2625, 1486, 2612]	nvm_lists: [120838, 8785, 424, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079736475462542	0.067245	68717379584	272728326144	dram_lists: [5151, 1623, 5811, 13241, 2843, 1407, 2691]	nvm_lists: [120827, 8792, 428, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079738577562474	0.067420	68717379584	272728326144	dram_lists: [5123, 1556, 5545, 13357, 3088, 1329, 2769]	nvm_lists: [120811, 8805, 431, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079740679660194	0.067129	68717379584	272728326144	dram_lists: [5103, 1496, 5254, 13486, 3329, 1248, 2851]	nvm_lists: [120787, 8825, 435, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079742781763310	0.066984	68717379584	272728326144	dram_lists: [5084, 1437, 5027, 13541, 3578, 1177, 2923]	nvm_lists: [120769, 8837, 441, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079744883858222	0.066653	68717379584	272728326144	dram_lists: [5070, 1371, 4820, 13557, 3849, 1100, 3000]	nvm_lists: [120747, 8853, 447, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079746985958258	0.063270	68717379584	272728326144	dram_lists: [5052, 1325, 4578, 13597, 4115, 1013, 3087]	nvm_lists: [120725, 8874, 448, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079749088059514	0.065450	68717379584	272728326144	dram_lists: [5036, 1281, 4367, 13543, 4439, 957, 3144]	nvm_lists: [120695, 8902, 450, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079751190157676	0.066265	68717379584	272728326144	dram_lists: [5021, 1226, 4183, 13512, 4723, 888, 3214]	nvm_lists: [120666, 8926, 455, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079753292255236	0.067335	68717379584	272728326144	dram_lists: [5011, 1174, 3986, 13494, 4999, 826, 3277]	nvm_lists: [120639, 8951, 457, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079755394354902	0.067353	68717379584	272728326144	dram_lists: [5005, 1141, 3809, 13419, 5287, 771, 3335]	nvm_lists: [120614, 8973, 460, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079757496452174	0.067310	68717379584	272728326144	dram_lists: [4993, 1112, 3642, 13337, 5577, 724, 3382]	nvm_lists: [120591, 8994, 462, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079759598614318	0.067453	68717379584	272728326144	dram_lists: [4973, 1088, 3471, 13217, 5912, 676, 3430]	nvm_lists: [120568, 9015, 464, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079761700711252	0.066750	68717379584	272728326144	dram_lists: [4963, 1047, 3293, 13131, 6221, 630, 3482]	nvm_lists: [120537, 9042, 468, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079763802754704	0.066812	68717379584	272728326144	dram_lists: [4952, 1016, 3133, 13011, 6538, 589, 3528]	nvm_lists: [120512, 9062, 473, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079765904859180	0.066851	68717379584	272728326144	dram_lists: [4940, 998, 2973, 12867, 6870, 544, 3575]	nvm_lists: [120482, 9091, 474, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079768006955332	0.066408	68717379584	272728326144	dram_lists: [4934, 979, 2837, 12741, 7153, 507, 3616]	nvm_lists: [120467, 9101, 479, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079770109052872	0.067010	68717379584	272728326144	dram_lists: [4927, 964, 2691, 12595, 7466, 472, 3652]	nvm_lists: [120437, 9122, 488, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079772211151218	0.067062	68717379584	272728326144	dram_lists: [4919, 944, 2544, 12446, 7786, 439, 3689]	nvm_lists: [120406, 9148, 493, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079774313244712	0.066752	68717379584	272728326144	dram_lists: [4912, 929, 2395, 12301, 8096, 407, 3727]	nvm_lists: [120380, 9169, 498, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079776415350772	0.067045	68717379584	272728326144	dram_lists: [4906, 916, 2240, 12105, 8460, 379, 3761]	nvm_lists: [120348, 9195, 504, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079778517445132	0.066555	68717379584	272728326144	dram_lists: [4899, 896, 2115, 11905, 8801, 359, 3792]	nvm_lists: [120321, 9218, 508, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079780619546456	0.067192	68717379584	272728326144	dram_lists: [4894, 883, 2011, 11701, 9116, 343, 3819]	nvm_lists: [120289, 9245, 513, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079782721683000	0.067024	68717379584	272728326144	dram_lists: [4888, 870, 1891, 11475, 9476, 325, 3842]	nvm_lists: [120263, 9266, 518, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079784823784570	0.067005	68717379584	272728326144	dram_lists: [4883, 858, 1791, 11259, 9800, 305, 3871]	nvm_lists: [120237, 9288, 522, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079786926001674	0.067171	68717379584	272728326144	dram_lists: [4880, 851, 1731, 11094, 10028, 299, 3884]	nvm_lists: [120216, 9301, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079789027943712	0.066965	68717379584	272728326144	dram_lists: [5363, 837, 1652, 10818, 10005, 285, 3807]	nvm_lists: [120229, 9288, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079791130040654	0.067031	68717379584	272728326144	dram_lists: [6283, 824, 1499, 10464, 9888, 266, 3543]	nvm_lists: [120250, 9267, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079793232141500	0.067107	68717379584	272728326144	dram_lists: [7271, 813, 1416, 10085, 9705, 248, 3229]	nvm_lists: [120263, 9254, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079795334240996	0.066844	68717379584	272728326144	dram_lists: [8497, 800, 1326, 9657, 9436, 226, 2825]	nvm_lists: [120278, 9239, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079797436337440	0.066511	68717379584	272728326144	dram_lists: [9611, 784, 1238, 9266, 9173, 207, 2488]	nvm_lists: [120293, 9224, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079799538442088	0.066563	68717379584	272728326144	dram_lists: [10928, 765, 1149, 8780, 8846, 189, 2110]	nvm_lists: [120311, 9206, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079801640537858	0.067679	68717379584	272728326144	dram_lists: [11961, 748, 1091, 8426, 8562, 179, 1800]	nvm_lists: [120330, 9187, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079803742676512	0.067801	68717379584	272728326144	dram_lists: [13152, 743, 1027, 8025, 8195, 154, 1471]	nvm_lists: [120349, 9168, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079805844733834	0.067393	68717379584	272728326144	dram_lists: [14256, 733, 956, 7599, 7855, 130, 1238]	nvm_lists: [120365, 9152, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079807946832134	0.067280	68717379584	272728326144	dram_lists: [15381, 725, 896, 7162, 7482, 113, 1008]	nvm_lists: [120385, 9133, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079810048938916	0.066939	68717379584	272728326144	dram_lists: [16479, 716, 828, 6732, 7090, 103, 819]	nvm_lists: [120404, 9114, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079812151031308	0.066850	68717379584	272728326144	dram_lists: [17458, 713, 763, 6315, 6745, 89, 684]	nvm_lists: [120415, 9103, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079814253132020	0.067359	68717379584	272728326144	dram_lists: [18331, 710, 709, 5971, 6409, 84, 553]	nvm_lists: [120439, 9079, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079816355230738	0.067228	68717379584	272728326144	dram_lists: [19247, 705, 656, 5617, 6036, 78, 428]	nvm_lists: [120465, 9053, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079818457329484	0.067188	68717379584	272728326144	dram_lists: [20141, 702, 615, 5265, 5634, 66, 344]	nvm_lists: [120485, 9033, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079820559427006	0.067368	68717379584	272728326144	dram_lists: [20905, 699, 583, 4933, 5314, 61, 272]	nvm_lists: [120493, 9025, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079822661526168	0.067046	68717379584	272728326144	dram_lists: [21562, 739, 553, 4658, 4985, 52, 218]	nvm_lists: [120512, 9006, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079824763624658	0.066942	68717379584	272728326144	dram_lists: [22312, 730, 520, 4331, 4652, 48, 174]	nvm_lists: [120530, 8988, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079826865725420	0.066420	68717379584	272728326144	dram_lists: [22963, 723, 483, 4042, 4366, 45, 145]	nvm_lists: [120544, 8974, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079828967821678	0.066879	68717379584	272728326144	dram_lists: [23551, 747, 452, 3775, 4084, 42, 116]	nvm_lists: [120560, 8958, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079831069924248	0.066538	68717379584	272728326144	dram_lists: [24069, 762, 425, 3538, 3850, 37, 86]	nvm_lists: [120578, 8940, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079833172025064	0.066301	68717379584	272728326144	dram_lists: [24657, 747, 395, 3273, 3591, 32, 72]	nvm_lists: [120597, 8921, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079835274119702	0.067083	68717379584	272728326144	dram_lists: [25097, 735, 366, 3098, 3381, 30, 60]	nvm_lists: [120609, 8909, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079837376221682	0.067477	68717379584	272728326144	dram_lists: [25603, 727, 340, 2885, 3137, 29, 46]	nvm_lists: [120630, 8888, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079839478319352	0.067425	68717379584	272728326144	dram_lists: [26094, 717, 317, 2669, 2909, 26, 35]	nvm_lists: [120644, 8874, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079841580417132	0.066357	68717379584	272728326144	dram_lists: [26549, 709, 289, 2463, 2707, 25, 25]	nvm_lists: [120661, 8857, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079843682519646	0.067375	68717379584	272728326144	dram_lists: [26954, 700, 269, 2279, 2519, 25, 21]	nvm_lists: [120679, 8839, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079845784623224	0.067021	68717379584	272728326144	dram_lists: [27332, 693, 243, 2113, 2343, 24, 19]	nvm_lists: [120702, 8817, 528, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079847886720706	0.066956	68717379584	272728326144	dram_lists: [27709, 683, 236, 1947, 2152, 23, 17]	nvm_lists: [120720, 8799, 528, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079849988820910	0.067035	68717379584	272728326144	dram_lists: [28053, 675, 219, 1802, 1989, 19, 10]	nvm_lists: [120735, 8784, 528, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079852090919214	0.066575	68717379584	272728326144	dram_lists: [28344, 670, 204, 1676, 1850, 18, 5]	nvm_lists: [120753, 8766, 528, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079854193017738	0.066587	68717379584	272728326144	dram_lists: [28629, 667, 193, 1547, 1711, 15, 5]	nvm_lists: [120764, 8755, 528, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079856295116532	0.066480	68717379584	272728326144	dram_lists: [28900, 659, 185, 1421, 1583, 14, 5]	nvm_lists: [120783, 8736, 528, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079858397214710	0.066393	68717379584	272728326144	dram_lists: [29151, 655, 177, 1308, 1462, 11, 3]	nvm_lists: [120798, 8721, 528, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079860499319506	0.066232	68717379584	272728326144	dram_lists: [29328, 654, 173, 1218, 1381, 11, 2]	nvm_lists: [120813, 8706, 528, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079862601420744	0.066074	68717379584	272728326144	dram_lists: [29477, 692, 169, 1137, 1281, 9, 2]	nvm_lists: [120834, 8685, 528, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079864703513518	0.066215	68717379584	272728326144	dram_lists: [29669, 693, 159, 1039, 1197, 8, 2]	nvm_lists: [120852, 8667, 528, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079866805609794	0.066084	68717379584	272728326144	dram_lists: [29845, 711, 153, 946, 1102, 8, 2]	nvm_lists: [120865, 8654, 528, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079868907711854	0.065859	68717379584	272728326144	dram_lists: [29999, 698, 140, 888, 1033, 7, 2]	nvm_lists: [120873, 8647, 527, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079871009811134	0.066028	68717379584	272728326144	dram_lists: [30155, 695, 131, 820, 957, 7, 2]	nvm_lists: [120886, 8635, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079873111910112	0.065972	68717379584	272728326144	dram_lists: [30309, 681, 123, 762, 885, 6, 1]	nvm_lists: [120899, 8622, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079875214009380	0.066560	68717379584	272728326144	dram_lists: [30454, 671, 119, 701, 815, 6, 1]	nvm_lists: [120919, 8602, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079877316108018	0.063421	68717379584	272728326144	dram_lists: [30582, 661, 115, 654, 749, 5, 1]	nvm_lists: [120938, 8584, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079879418208398	0.064373	68717379584	272728326144	dram_lists: [30712, 654, 111, 601, 683, 5, 1]	nvm_lists: [120960, 8562, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079881520302540	0.065632	68717379584	272728326144	dram_lists: [30835, 648, 110, 551, 619, 4, 0]	nvm_lists: [120984, 8538, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079883622404132	0.066020	68717379584	272728326144	dram_lists: [30958, 642, 108, 486, 569, 4, 0]	nvm_lists: [120997, 8525, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079885724545906	0.065582	68717379584	272728326144	dram_lists: [31060, 638, 103, 443, 519, 4, 0]	nvm_lists: [121006, 8516, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079887826665068	0.066236	68717379584	272728326144	dram_lists: [31151, 631, 98, 410, 474, 3, 0]	nvm_lists: [121027, 8495, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079889928702800	0.065651	68717379584	272728326144	dram_lists: [31241, 627, 94, 374, 428, 3, 0]	nvm_lists: [121047, 8476, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079892030797358	0.065892	68717379584	272728326144	dram_lists: [31309, 626, 91, 342, 396, 3, 0]	nvm_lists: [121054, 8469, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079894132900382	0.065939	68717379584	272728326144	dram_lists: [31365, 624, 89, 324, 362, 3, 0]	nvm_lists: [121068, 8455, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079896235001122	0.066019	68717379584	272728326144	dram_lists: [31425, 622, 86, 293, 338, 3, 0]	nvm_lists: [121080, 8443, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079898337102244	0.065800	68717379584	272728326144	dram_lists: [31472, 621, 84, 277, 310, 3, 0]	nvm_lists: [121094, 8429, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079900439230202	0.066475	68717379584	272728326144	dram_lists: [31505, 632, 83, 251, 293, 3, 0]	nvm_lists: [121111, 8412, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079902541293700	0.066373	68717379584	272728326144	dram_lists: [31531, 651, 82, 232, 268, 3, 0]	nvm_lists: [121129, 8394, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079904643414086	0.066520	68717379584	272728326144	dram_lists: [31553, 673, 81, 213, 244, 3, 0]	nvm_lists: [121148, 8375, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079906745511466	0.067007	68717379584	272728326144	dram_lists: [31164, 1062, 119, 194, 225, 3, 0]	nvm_lists: [121164, 8359, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079908847621884	0.066095	68717379584	272728326144	dram_lists: [30429, 1683, 263, 189, 200, 3, 0]	nvm_lists: [121176, 8347, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079910949749904	0.066734	68717379584	272728326144	dram_lists: [29464, 2426, 500, 182, 192, 3, 0]	nvm_lists: [121193, 8330, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079913051846054	0.066520	68717379584	272728326144	dram_lists: [28393, 3185, 827, 186, 173, 3, 0]	nvm_lists: [121206, 8317, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079915153938518	0.066301	68717379584	272728326144	dram_lists: [27245, 3856, 1266, 236, 161, 3, 0]	nvm_lists: [121223, 8300, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079917256060320	0.066441	68717379584	272728326144	dram_lists: [26127, 4446, 1746, 302, 143, 3, 0]	nvm_lists: [121247, 8276, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079919358088020	0.066723	68717379584	272728326144	dram_lists: [25065, 4924, 2258, 380, 137, 3, 0]	nvm_lists: [121261, 8262, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079921466494080	0.067446	68717379584	272728326144	dram_lists: [24070, 5294, 2753, 520, 128, 2, 0]	nvm_lists: [121268, 8255, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079923568588394	0.064175	68717379584	272728326144	dram_lists: [22906, 5809, 3236, 690, 124, 2, 0]	nvm_lists: [121275, 8248, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079925670691454	0.065498	68717379584	272728326144	dram_lists: [21835, 6147, 3768, 891, 124, 2, 0]	nvm_lists: [121286, 8237, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079927772790196	0.065998	68717379584	272728326144	dram_lists: [20875, 6441, 4224, 1099, 127, 1, 0]	nvm_lists: [121297, 8226, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079929879099144	0.063430	68717379584	272728326144	dram_lists: [20003, 6583, 4696, 1347, 137, 1, 0]	nvm_lists: [121305, 8218, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079931981180874	0.062167	68717379584	272728326144	dram_lists: [19104, 6711, 5167, 1634, 150, 1, 0]	nvm_lists: [121312, 8211, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079934083283424	0.065148	68717379584	272728326144	dram_lists: [18231, 6798, 5618, 1957, 162, 1, 0]	nvm_lists: [121322, 8201, 524, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079936187489632	0.065477	68717379584	272728326144	dram_lists: [17366, 6883, 6079, 2237, 200, 2, 0]	nvm_lists: [121331, 8191, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079938291793280	0.062995	68717379584	272728326144	dram_lists: [16629, 6956, 6423, 2499, 258, 2, 0]	nvm_lists: [121340, 8182, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079940395927394	0.064667	68717379584	272728326144	dram_lists: [15856, 6977, 6777, 2831, 324, 2, 0]	nvm_lists: [121343, 8179, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079942497979410	0.065686	68717379584	272728326144	dram_lists: [15119, 7068, 7099, 3093, 386, 2, 0]	nvm_lists: [121348, 8174, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079944600151202	0.066216	68717379584	272728326144	dram_lists: [14373, 7040, 7441, 3427, 484, 2, 0]	nvm_lists: [121355, 8166, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079946702251272	0.067181	68717379584	272728326144	dram_lists: [13709, 7042, 7679, 3777, 558, 2, 0]	nvm_lists: [121367, 8155, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079948808529324	0.066631	68717379584	272728326144	dram_lists: [13116, 6961, 7951, 4047, 690, 2, 0]	nvm_lists: [121377, 8145, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079950912754050	0.066917	68717379584	272728326144	dram_lists: [12618, 6876, 8178, 4303, 788, 4, 0]	nvm_lists: [121387, 8135, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079953014835186	0.066409	68717379584	272728326144	dram_lists: [11948, 6732, 8493, 4636, 953, 5, 0]	nvm_lists: [121399, 8123, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079955119036818	0.066857	68717379584	272728326144	dram_lists: [11482, 6574, 8716, 4898, 1091, 6, 0]	nvm_lists: [121398, 8124, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079957223172076	0.064031	68717379584	272728326144	dram_lists: [11000, 6368, 8938, 5169, 1286, 6, 0]	nvm_lists: [121404, 8117, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079959325272098	0.062570	68717379584	272728326144	dram_lists: [10581, 6248, 9025, 5459, 1444, 10, 0]	nvm_lists: [121411, 8110, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079961431577022	0.064919	68717379584	272728326144	dram_lists: [10185, 6039, 9238, 5713, 1580, 12, 0]	nvm_lists: [121418, 8103, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079963533670602	0.066137	68717379584	272728326144	dram_lists: [9810, 5860, 9323, 5998, 1755, 21, 0]	nvm_lists: [121426, 8095, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079965635767052	0.066696	68717379584	272728326144	dram_lists: [9386, 5731, 9397, 6278, 1948, 27, 0]	nvm_lists: [121427, 8093, 527, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079967739969390	0.067043	68717379584	272728326144	dram_lists: [9036, 5556, 9483, 6531, 2124, 37, 0]	nvm_lists: [121429, 8092, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079969848367902	0.066958	68717379584	272728326144	dram_lists: [8736, 5343, 9562, 6768, 2307, 51, 0]	nvm_lists: [121427, 8094, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079971950464718	0.067263	68717379584	272728326144	dram_lists: [8464, 5148, 9577, 7064, 2447, 67, 0]	nvm_lists: [121436, 8085, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079974052564934	0.067346	68717379584	272728326144	dram_lists: [8159, 4939, 9572, 7404, 2607, 86, 0]	nvm_lists: [121431, 8089, 527, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079976154664970	0.067359	68717379584	272728326144	dram_lists: [7903, 4770, 9515, 7691, 2785, 103, 0]	nvm_lists: [121430, 8090, 527, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079978258910400	0.066961	68717379584	272728326144	dram_lists: [7672, 4557, 9470, 7996, 2936, 136, 0]	nvm_lists: [121429, 8092, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079980360962932	0.066900	68717379584	272728326144	dram_lists: [7469, 4340, 9412, 8291, 3091, 164, 0]	nvm_lists: [121433, 8088, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079982467275046	0.066998	68717379584	272728326144	dram_lists: [7267, 4163, 9304, 8614, 3208, 211, 0]	nvm_lists: [121431, 8089, 527, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079984569363824	0.066411	68717379584	272728326144	dram_lists: [7078, 4002, 9158, 8930, 3344, 255, 0]	nvm_lists: [121421, 8100, 526, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079986673563440	0.066436	68717379584	272728326144	dram_lists: [6932, 3822, 9028, 9213, 3489, 283, 0]	nvm_lists: [121420, 8102, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079988775660182	0.062436	68717379584	272728326144	dram_lists: [6824, 3697, 8960, 9403, 3568, 315, 0]	nvm_lists: [121415, 8107, 525, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079990882007196	0.065171	68717379584	272728326144	dram_lists: [6648, 3536, 8801, 9731, 3680, 371, 0]	nvm_lists: [121419, 8099, 529, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079992984100326	0.066392	68717379584	272728326144	dram_lists: [6523, 3325, 8647, 10038, 3806, 428, 0]	nvm_lists: [121423, 8092, 532, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079995090356264	0.067121	68717379584	272728326144	dram_lists: [6410, 3169, 8504, 10280, 3913, 491, 0]	nvm_lists: [121418, 8098, 531, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079997194557980	0.067367	68717379584	272728326144	dram_lists: [6296, 3034, 8246, 10603, 4033, 555, 0]	nvm_lists: [121410, 8106, 531, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97079999298758410	0.067240	68717379584	272728326144	dram_lists: [6186, 2900, 8002, 10933, 4105, 641, 0]	nvm_lists: [121404, 8112, 531, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080001400856036	0.067676	68717379584	272728326144	dram_lists: [6092, 2757, 7804, 11158, 4239, 717, 0]	nvm_lists: [121399, 8118, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080003505054470	0.067128	68717379584	272728326144	dram_lists: [5988, 2621, 7623, 11393, 4320, 822, 0]	nvm_lists: [121385, 8132, 530, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080005607149984	0.067113	68717379584	272728326144	dram_lists: [5912, 2487, 7431, 11583, 4436, 918, 0]	nvm_lists: [121371, 8142, 534, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080007711360504	0.060911	68717379584	272728326144	dram_lists: [5821, 2388, 7180, 11841, 4528, 1009, 0]	nvm_lists: [121371, 8141, 535, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080009813445932	0.064391	68717379584	272728326144	dram_lists: [5736, 2276, 7009, 12019, 4617, 1110, 0]	nvm_lists: [121365, 8146, 536, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080011915548434	0.065348	68717379584	272728326144	dram_lists: [5677, 2171, 6765, 12212, 4732, 1209, 1]	nvm_lists: [121347, 8163, 537, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080014021908524	0.066223	68717379584	272728326144	dram_lists: [5604, 2086, 6539, 12382, 4835, 1320, 1]	nvm_lists: [121330, 8178, 539, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080016123997046	0.066918	68717379584	272728326144	dram_lists: [5559, 1976, 6290, 12533, 4994, 1414, 1]	nvm_lists: [121326, 8178, 543, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080018232448042	0.067257	68717379584	272728326144	dram_lists: [5504, 1900, 6040, 12691, 5105, 1526, 1]	nvm_lists: [121312, 8191, 544, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080020336551438	0.067822	68717379584	272728326144	dram_lists: [5448, 1819, 5806, 12831, 5204, 1658, 1]	nvm_lists: [121317, 8186, 544, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080022438656508	0.061137	68717379584	272728326144	dram_lists: [5405, 1740, 5536, 12966, 5334, 1785, 1]	nvm_lists: [121318, 8185, 544, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080024544997396	0.064926	68717379584	272728326144	dram_lists: [5361, 1678, 5289, 13075, 5460, 1903, 1]	nvm_lists: [121292, 8211, 544, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080026651291902	0.066270	68717379584	272728326144	dram_lists: [5323, 1598, 5095, 13127, 5617, 2006, 1]	nvm_lists: [121295, 8208, 544, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080028753346940	0.067070	68717379584	272728326144	dram_lists: [5287, 1531, 4890, 13184, 5752, 2122, 1]	nvm_lists: [121280, 8219, 548, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080030855537352	0.067608	68717379584	272728326144	dram_lists: [5252, 1476, 4688, 13196, 5912, 2242, 1]	nvm_lists: [121267, 8230, 550, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080032961742192	0.068283	68717379584	272728326144	dram_lists: [5231, 1423, 4457, 13252, 6040, 2363, 1]	nvm_lists: [121249, 8248, 550, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080035065993720	0.067569	68717379584	272728326144	dram_lists: [5205, 1356, 4268, 13251, 6216, 2469, 2]	nvm_lists: [121228, 8269, 550, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080037168113422	0.066954	68717379584	272728326144	dram_lists: [5183, 1311, 4104, 13172, 6411, 2583, 3]	nvm_lists: [121220, 8276, 551, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080039272288140	0.067043	68717379584	272728326144	dram_lists: [5163, 1263, 3918, 13127, 6607, 2681, 8]	nvm_lists: [121202, 8289, 556, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080041374340928	0.066304	68717379584	272728326144	dram_lists: [5146, 1219, 3717, 13060, 6850, 2764, 11]	nvm_lists: [121185, 8305, 557, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080043478541720	0.066597	68717379584	272728326144	dram_lists: [5133, 1181, 3534, 12977, 7068, 2861, 13]	nvm_lists: [121169, 8320, 558, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080045580640674	0.066856	68717379584	272728326144	dram_lists: [5120, 1153, 3328, 12895, 7315, 2943, 13]	nvm_lists: [121157, 8333, 557, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080047684883610	0.066589	68717379584	272728326144	dram_lists: [5100, 1115, 3188, 12805, 7529, 3013, 17]	nvm_lists: [121139, 8348, 560, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080049789173846	0.066766	68717379584	272728326144	dram_lists: [5090, 1063, 3044, 12685, 7754, 3111, 20]	nvm_lists: [121126, 8361, 560, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080051895492782	0.066949	68717379584	272728326144	dram_lists: [5068, 1033, 2907, 12541, 8004, 3191, 23]	nvm_lists: [121115, 8371, 561, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080053997569150	0.066636	68717379584	272728326144	dram_lists: [5053, 1005, 2751, 12384, 8290, 3254, 30]	nvm_lists: [121095, 8391, 561, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080056099635672	0.066600	68717379584	272728326144	dram_lists: [5055, 1004, 2751, 12388, 8299, 3240, 30]	nvm_lists: [121116, 8370, 561, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080058203735466	0.066358	68717379584	272728326144	dram_lists: [5058, 996, 2775, 12445, 8392, 3074, 27]	nvm_lists: [121133, 8354, 560, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080060307939400	0.066349	68717379584	272728326144	dram_lists: [5056, 995, 2813, 12538, 8539, 2800, 26]	nvm_lists: [121145, 8342, 560, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080062410030998	0.066981	68717379584	272728326144	dram_lists: [5054, 988, 2848, 12690, 8673, 2490, 24]	nvm_lists: [121161, 8326, 560, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080064518434620	0.061892	68717379584	272728326144	dram_lists: [5055, 973, 2898, 12872, 8766, 2182, 21]	nvm_lists: [121174, 8314, 559, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080066620532886	0.064124	68717379584	272728326144	dram_lists: [5050, 964, 2954, 13066, 8777, 1938, 18]	nvm_lists: [121186, 8302, 559, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080068722685444	0.066136	68717379584	272728326144	dram_lists: [5046, 957, 3003, 13258, 8809, 1677, 17]	nvm_lists: [121201, 8288, 558, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080070826832472	0.066737	68717379584	272728326144	dram_lists: [5044, 938, 3044, 13437, 8818, 1470, 16]	nvm_lists: [121212, 8277, 558, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080072928927140	0.066409	68717379584	272728326144	dram_lists: [5043, 913, 3082, 13645, 8775, 1295, 14]	nvm_lists: [121234, 8256, 557, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080075031092676	0.066495	68717379584	272728326144	dram_lists: [5038, 901, 3133, 13816, 8696, 1170, 13]	nvm_lists: [121237, 8253, 557, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080077137381884	0.066667	68717379584	272728326144	dram_lists: [5037, 888, 3160, 13993, 8558, 1119, 12]	nvm_lists: [121243, 8247, 557, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080079239428712	0.067267	68717379584	272728326144	dram_lists: [5038, 874, 3170, 14133, 8454, 1087, 11]	nvm_lists: [121255, 8235, 557, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080081343722006	0.067440	68717379584	272728326144	dram_lists: [5050, 1002, 3505, 14043, 8170, 986, 11]	nvm_lists: [121265, 8225, 557, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080083445788732	0.067148	68717379584	272728326144	dram_lists: [5060, 1102, 3863, 13998, 7842, 894, 8]	nvm_lists: [121280, 8212, 555, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080085549974642	0.067131	68717379584	272728326144	dram_lists: [5065, 1180, 4244, 13953, 7537, 781, 7]	nvm_lists: [121303, 8189, 555, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080087654122412	0.067490	68717379584	272728326144	dram_lists: [5064, 1262, 4635, 13914, 7200, 687, 5]	nvm_lists: [121314, 8178, 555, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080089756300044	0.067044	68717379584	272728326144	dram_lists: [5067, 1322, 5068, 13823, 6911, 571, 5]	nvm_lists: [121330, 8162, 555, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080091860644590	0.066602	68717379584	272728326144	dram_lists: [5067, 1351, 5466, 13722, 6674, 482, 5]	nvm_lists: [121350, 8142, 555, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080093964693258	0.066454	68717379584	272728326144	dram_lists: [5071, 1381, 5864, 13592, 6446, 409, 4]	nvm_lists: [121353, 8139, 555, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080096068918686	0.066325	68717379584	272728326144	dram_lists: [5070, 1392, 6169, 13507, 6278, 348, 3]	nvm_lists: [121360, 8132, 555, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080098170957958	0.065954	68717379584	272728326144	dram_lists: [5070, 1398, 6503, 13409, 6101, 283, 3]	nvm_lists: [121371, 8121, 555, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080100277214644	0.066534	68717379584	272728326144	dram_lists: [5068, 1405, 6726, 13312, 6015, 239, 2]	nvm_lists: [121381, 8112, 554, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080102379332884	0.066841	68717379584	272728326144	dram_lists: [5064, 1387, 7007, 13208, 5898, 202, 1]	nvm_lists: [121386, 8107, 554, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080104481419850	0.067124	68717379584	272728326144	dram_lists: [5063, 1343, 7216, 13145, 5833, 166, 1]	nvm_lists: [121399, 8095, 553, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080106583507614	0.067110	68717379584	272728326144	dram_lists: [5126, 1814, 7344, 12810, 5527, 146, 0]	nvm_lists: [121427, 8067, 553, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080108689824860	0.066983	68717379584	272728326144	dram_lists: [5171, 2207, 7519, 12606, 5143, 121, 0]	nvm_lists: [121446, 8048, 553, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080110794011810	0.067178	68717379584	272728326144	dram_lists: [5217, 2520, 7763, 12455, 4705, 107, 0]	nvm_lists: [121464, 8030, 553, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080112898217486	0.067017	68717379584	272728326144	dram_lists: [5240, 2793, 8038, 12273, 4336, 87, 0]	nvm_lists: [121470, 8024, 553, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080115000312036	0.067065	68717379584	272728326144	dram_lists: [5258, 2969, 8357, 12110, 4001, 72, 0]	nvm_lists: [121479, 8015, 553, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080117102409984	0.067090	68717379584	272728326144	dram_lists: [5271, 3061, 8739, 11933, 3707, 56, 0]	nvm_lists: [121495, 7999, 553, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080119208726582	0.066706	68717379584	272728326144	dram_lists: [5281, 3182, 9087, 11714, 3450, 53, 0]	nvm_lists: [121507, 7987, 553, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080121310806158	0.067409	68717379584	272728326144	dram_lists: [5286, 3193, 9144, 11681, 3415, 48, 0]	nvm_lists: [121507, 7987, 553, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080123413077708	0.187848	68717379584	272728326144	dram_lists: [5292, 3189, 9273, 11641, 3331, 41, 0]	nvm_lists: [121547, 7946, 554, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080125515032884	0.187848	68717379584	272728326144	dram_lists: [5292, 3189, 9273, 11641, 3331, 41, 0]	nvm_lists: [121547, 7946, 554, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080127617118226	0.187848	68717379584	272728326144	dram_lists: [5292, 3189, 9273, 11641, 3331, 41, 0]	nvm_lists: [121547, 7946, 554, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080129721354082	0.187848	68717379584	272728326144	dram_lists: [5292, 3189, 9273, 11641, 3331, 41, 0]	nvm_lists: [121547, 7946, 554, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97080131827595776	0.248635	70864863232	270580842496	dram_lists: [7019, 4079, 9464, 10795, 2414, 20, 0]	nvm_lists: [121769, 7248, 6, 0, 0, 0, 0]	migrations_up: 1024	migrations_down:0
97080136033925204	0.248635	70864863232	270580842496	dram_lists: [7019, 4079, 9464, 10795, 2414, 20, 0]	nvm_lists: [121769, 7248, 6, 0, 0, 0, 0]	migrations_up: 1024	migrations_down:0
97080138136030236	0.248635	70864863232	270580842496	dram_lists: [7019, 4079, 9464, 10795, 2414, 20, 0]	nvm_lists: [121769, 7248, 6, 0, 0, 0, 0]	migrations_up: 1024	migrations_down:0
97080140238136612	0.248635	70866960384	270578745344	dram_lists: [7019, 4079, 9465, 10795, 2414, 20, 0]	nvm_lists: [121769, 7248, 4, 0, 0, 0, 0]	migrations_up: 1025	migrations_down:0
97080142344397850	0.275972	73012346880	268433358848	dram_lists: [8245, 4761, 9518, 10489, 1790, 12, 0]	nvm_lists: [121347, 6599, 53, 0, 0, 0, 0]	migrations_up: 2048	migrations_down:0
97080144446488338	0.275972	73012346880	268433358848	dram_lists: [8245, 4761, 9518, 10489, 1790, 12, 0]	nvm_lists: [121347, 6599, 53, 0, 0, 0, 0]	migrations_up: 2048	migrations_down:0
97080146548590242	0.275972	73012346880	268433358848	dram_lists: [8245, 4761, 9518, 10489, 1790, 12, 0]	nvm_lists: [121347, 6599, 53, 0, 0, 0, 0]	migrations_up: 2048	migrations_down:0
97080148650688172	0.275972	73012346880	268433358848	dram_lists: [8245, 4761, 9518, 10489, 1790, 12, 0]	nvm_lists: [121347, 6599, 53, 0, 0, 0, 0]	migrations_up: 2048	migrations_down:0
97080150752789338	0.285185	75159830528	266285875200	dram_lists: [9090, 5426, 9798, 9727, 1788, 10, 0]	nvm_lists: [120366, 6329, 278, 2, 0, 0, 0]	migrations_up: 3072	migrations_down:0
97080152854896706	0.285185	75159830528	266285875200	dram_lists: [9090, 5426, 9798, 9727, 1788, 10, 0]	nvm_lists: [120366, 6329, 278, 2, 0, 0, 0]	migrations_up: 3072	migrations_down:0
97080154956990458	0.285185	75159830528	266285875200	dram_lists: [9090, 5426, 9798, 9727, 1788, 10, 0]	nvm_lists: [120366, 6329, 278, 2, 0, 0, 0]	migrations_up: 3072	migrations_down:0
97080157059082708	0.285185	75159830528	266285875200	dram_lists: [9090, 5426, 9798, 9727, 1788, 10, 0]	nvm_lists: [120366, 6329, 278, 2, 0, 0, 0]	migrations_up: 3072	migrations_down:0
97080159161190316	0.285185	75159830528	266285875200	dram_lists: [9090, 5426, 9798, 9727, 1788, 10, 0]	nvm_lists: [120366, 6329, 278, 2, 0, 0, 0]	migrations_up: 3072	migrations_down:0
97080161263286038	0.290352	77307314176	264138391552	dram_lists: [11131, 5940, 9475, 8877, 1432, 8, 0]	nvm_lists: [120269, 5671, 11, 0, 0, 0, 0]	migrations_up: 4096	migrations_down:0
97080163365426284	0.290352	77307314176	264138391552	dram_lists: [11131, 5940, 9475, 8877, 1432, 8, 0]	nvm_lists: [120269, 5671, 11, 0, 0, 0, 0]	migrations_up: 4096	migrations_down:0
97080165467487876	0.290352	77307314176	264138391552	dram_lists: [11131, 5940, 9475, 8877, 1432, 8, 0]	nvm_lists: [120269, 5671, 11, 0, 0, 0, 0]	migrations_up: 4096	migrations_down:0
97080167569583562	0.290352	77307314176	264138391552	dram_lists: [11131, 5940, 9475, 8877, 1432, 8, 0]	nvm_lists: [120269, 5671, 11, 0, 0, 0, 0]	migrations_up: 4096	migrations_down:0
97080169671679016	0.291764	79454797824	261990907904	dram_lists: [12544, 6561, 9385, 8263, 1129, 5, 0]	nvm_lists: [119561, 5158, 206, 2, 0, 0, 0]	migrations_up: 5120	migrations_down:0
97080171773779234	0.291764	79454797824	261990907904	dram_lists: [12544, 6561, 9385, 8263, 1129, 5, 0]	nvm_lists: [119561, 5158, 206, 2, 0, 0, 0]	migrations_up: 5120	migrations_down:0
97080173875927242	0.291764	79454797824	261990907904	dram_lists: [12544, 6561, 9385, 8263, 1129, 5, 0]	nvm_lists: [119561, 5158, 206, 2, 0, 0, 0]	migrations_up: 5120	migrations_down:0
97080175977977690	0.291764	79454797824	261990907904	dram_lists: [12544, 6561, 9385, 8263, 1129, 5, 0]	nvm_lists: [119561, 5158, 206, 2, 0, 0, 0]	migrations_up: 5120	migrations_down:0
97080178080071382	0.291764	79454797824	261990907904	dram_lists: [12544, 6561, 9385, 8263, 1129, 5, 0]	nvm_lists: [119561, 5158, 206, 2, 0, 0, 0]	migrations_up: 5120	migrations_down:0
97080180182179238	0.290514	81602281472	259843424256	dram_lists: [13262, 7108, 9658, 7558, 1321, 4, 0]	nvm_lists: [118597, 4943, 363, 0, 0, 0, 0]	migrations_up: 6144	migrations_down:0
97080182284278334	0.290514	81602281472	259843424256	dram_lists: [13262, 7108, 9658, 7558, 1321, 4, 0]	nvm_lists: [118597, 4943, 363, 0, 0, 0, 0]	migrations_up: 6144	migrations_down:0
97080184386373294	0.290514	81602281472	259843424256	dram_lists: [13262, 7108, 9658, 7558, 1321, 4, 0]	nvm_lists: [118597, 4943, 363, 0, 0, 0, 0]	migrations_up: 6144	migrations_down:0
97080186488474890	0.290514	81602281472	259843424256	dram_lists: [13262, 7108, 9658, 7558, 1321, 4, 0]	nvm_lists: [118597, 4943, 363, 0, 0, 0, 0]	migrations_up: 6144	migrations_down:0
97080188590625806	0.288071	83749765120	257695940608	dram_lists: [15275, 7332, 9441, 6892, 991, 4, 0]	nvm_lists: [118485, 4335, 59, 0, 0, 0, 0]	migrations_up: 7168	migrations_down:0
97080190692673406	0.288071	83749765120	257695940608	dram_lists: [15275, 7332, 9441, 6892, 991, 4, 0]	nvm_lists: [118485, 4335, 59, 0, 0, 0, 0]	migrations_up: 7168	migrations_down:0
97080192794769986	0.288071	85381349376	256064356352	dram_lists: [15991, 7335, 9499, 6893, 991, 4, 0]	nvm_lists: [118485, 3615, 0, 0, 0, 0, 0]	migrations_up: 7946	migrations_down:0
97080194896866442	0.284789	87063265280	254382440448	dram_lists: [16991, 7440, 9468, 6718, 894, 4, 0]	nvm_lists: [118283, 3015, 0, 0, 0, 0, 0]	migrations_up: 8748	migrations_down:0
97080196999009632	0.281739	88736792576	252708913152	dram_lists: [17711, 7577, 9472, 6685, 864, 4, 0]	nvm_lists: [118200, 2300, 0, 0, 0, 0, 0]	migrations_up: 9546	migrations_down:0
97080199101064572	0.275768	90343211008	251102494720	dram_lists: [18344, 7781, 9482, 6636, 832, 4, 0]	nvm_lists: [118069, 1665, 0, 0, 0, 0, 0]	migrations_up: 10312	migrations_down:0
97080201203172112	0.267198	92339699712	249106006016	dram_lists: [19043, 8118, 9468, 6556, 842, 4, 0]	nvm_lists: [117956, 799, 28, 0, 0, 0, 0]	migrations_up: 11264	migrations_down:0
97080203305291672	0.258491	94487183360	246958522368	dram_lists: [19328, 8891, 9540, 6434, 859, 3, 0]	nvm_lists: [117585, 170, 4, 0, 0, 0, 0]	migrations_up: 12288	migrations_down:0
97080205407401510	0.242155	96634667008	244811038720	dram_lists: [20181, 9123, 9551, 6353, 868, 3, 0]	nvm_lists: [116616, 115, 4, 0, 0, 0, 0]	migrations_up: 13312	migrations_down:0
97080207509485666	0.231930	98782150656	242663555072	dram_lists: [21079, 9299, 9546, 6276, 900, 3, 0]	nvm_lists: [115585, 125, 1, 0, 0, 0, 0]	migrations_up: 14336	migrations_down:0
97080209611568568	0.219841	100929634304	240516071424	dram_lists: [21935, 9495, 9570, 6174, 950, 3, 0]	nvm_lists: [114562, 121, 4, 0, 0, 0, 0]	migrations_up: 15360	migrations_down:0
97080211713698924	0.206945	103077117952	238368587776	dram_lists: [23163, 9471, 9490, 6095, 929, 3, 0]	nvm_lists: [113663, 0, 0, 0, 0, 0, 0]	migrations_up: 16384	migrations_down:0
97080213815759118	0.206945	105012789248	236432916480	dram_lists: [24086, 9471, 9490, 6095, 929, 3, 0]	nvm_lists: [112739, 0, 0, 0, 0, 0, 0]	migrations_up: 17307	migrations_down:0
97080215917857874	0.193479	106671636480	234774069248	dram_lists: [25269, 9324, 9411, 5976, 882, 3, 0]	nvm_lists: [111948, 0, 0, 0, 0, 0, 0]	migrations_up: 18099	migrations_down:0
97080218020002690	0.178259	108387106816	233058598912	dram_lists: [26323, 9244, 9370, 5900, 843, 3, 0]	nvm_lists: [111130, 0, 0, 0, 0, 0, 0]	migrations_up: 18916	migrations_down:0
97080220122056698	0.163819	110085799936	231359905792	dram_lists: [27349, 9190, 9345, 5814, 792, 3, 0]	nvm_lists: [110320, 0, 0, 0, 0, 0, 0]	migrations_up: 19727	migrations_down:0
97080222228398582	0.149256	111721578496	229724127232	dram_lists: [28313, 9150, 9323, 5733, 751, 3, 0]	nvm_lists: [109540, 0, 0, 0, 0, 0, 0]	migrations_up: 20506	migrations_down:0
97080224330494032	0.136910	113814536192	227631169536	dram_lists: [29479, 9128, 9319, 5638, 705, 2, 0]	nvm_lists: [108534, 9, 0, 0, 0, 0, 0]	migrations_up: 21504	migrations_down:0
97080226432572390	0.122954	115962019840	225483685888	dram_lists: [30626, 9145, 9301, 5566, 655, 2, 0]	nvm_lists: [107508, 10, 1, 0, 0, 0, 0]	migrations_up: 22528	migrations_down:0
97080228534686918	0.107378	118109503488	223336202240	dram_lists: [31796, 9188, 9242, 5497, 594, 2, 0]	nvm_lists: [106474, 21, 0, 0, 0, 0, 0]	migrations_up: 23552	migrations_down:0
97080230636762500	0.095372	120256987136	221188718592	dram_lists: [32834, 9288, 9204, 5436, 579, 2, 0]	nvm_lists: [105455, 16, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080232738857368	0.089030	120256987136	221188718592	dram_lists: [32843, 9440, 9137, 5333, 588, 2, 0]	nvm_lists: [105433, 37, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080234840970544	0.086041	120256987136	221188718592	dram_lists: [33630, 9170, 8925, 5089, 527, 2, 0]	nvm_lists: [105434, 36, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080236943056598	0.083710	120256987136	221188718592	dram_lists: [33988, 9103, 8875, 4888, 487, 2, 0]	nvm_lists: [105435, 35, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080239045171204	0.081468	120256987136	221188718592	dram_lists: [34598, 8935, 8865, 4510, 433, 2, 0]	nvm_lists: [105424, 46, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080241147250746	0.081032	120256987136	221188718592	dram_lists: [34788, 8887, 8890, 4368, 408, 2, 0]	nvm_lists: [105423, 47, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080243249345244	0.081032	120256987136	221188718592	dram_lists: [34788, 8887, 8890, 4368, 408, 2, 0]	nvm_lists: [105423, 47, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080245351500180	0.081545	120256987136	221188718592	dram_lists: [35753, 8777, 8622, 3839, 350, 2, 0]	nvm_lists: [105423, 47, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080247453548808	0.081529	120256987136	221188718592	dram_lists: [37379, 8215, 8214, 3248, 285, 2, 0]	nvm_lists: [105424, 46, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080249555644818	0.077696	120256987136	221188718592	dram_lists: [38005, 8075, 8065, 2944, 252, 2, 0]	nvm_lists: [105423, 47, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080251661947126	0.076038	120256987136	221188718592	dram_lists: [38979, 7691, 7795, 2652, 224, 2, 0]	nvm_lists: [105422, 48, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080253764040770	0.078278	120256987136	221188718592	dram_lists: [39561, 7526, 7626, 2425, 203, 2, 0]	nvm_lists: [105416, 54, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080255866192206	0.079526	120256987136	221188718592	dram_lists: [40411, 7170, 7368, 2212, 180, 2, 0]	nvm_lists: [105418, 53, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080257968256330	0.080408	120256987136	221188718592	dram_lists: [40883, 7108, 7161, 2029, 160, 2, 0]	nvm_lists: [105417, 54, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080260070343564	0.080733	120256987136	221188718592	dram_lists: [41524, 6840, 6941, 1887, 149, 2, 0]	nvm_lists: [105419, 52, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080262172446252	0.080317	120256987136	221188718592	dram_lists: [42212, 6494, 6736, 1761, 139, 1, 0]	nvm_lists: [105418, 53, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080264274536930	0.080006	120256987136	221188718592	dram_lists: [42605, 6398, 6542, 1665, 132, 1, 0]	nvm_lists: [105416, 55, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080266376680182	0.080437	120256987136	221188718592	dram_lists: [43156, 6166, 6328, 1566, 126, 1, 0]	nvm_lists: [105415, 56, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080268478735312	0.080100	120256987136	221188718592	dram_lists: [43779, 5864, 6111, 1470, 118, 1, 0]	nvm_lists: [105412, 59, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080270580840530	0.079415	120256987136	221188718592	dram_lists: [44116, 5805, 5933, 1376, 112, 1, 0]	nvm_lists: [105410, 61, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080272682937494	0.079113	120256987136	221188718592	dram_lists: [44694, 5534, 5734, 1273, 107, 1, 0]	nvm_lists: [105410, 61, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080274785031636	0.079405	120256987136	221188718592	dram_lists: [45272, 5218, 5532, 1216, 104, 1, 0]	nvm_lists: [105414, 57, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080276887131552	0.078948	120256987136	221188718592	dram_lists: [45558, 5167, 5375, 1146, 97, 0, 0]	nvm_lists: [105415, 56, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080278989234220	0.079386	120256987136	221188718592	dram_lists: [46044, 4920, 5197, 1088, 94, 0, 0]	nvm_lists: [105416, 55, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080281095575708	0.079800	120256987136	221188718592	dram_lists: [46181, 4926, 5098, 1051, 87, 0, 0]	nvm_lists: [105415, 56, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080283197625708	0.079478	120256987136	221188718592	dram_lists: [46529, 4788, 4935, 1004, 87, 0, 0]	nvm_lists: [105411, 60, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080285299778790	0.079362	120256987136	221188718592	dram_lists: [46991, 4532, 4780, 955, 85, 0, 0]	nvm_lists: [105410, 61, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080287401827310	0.075325	120256987136	221188718592	dram_lists: [47133, 4562, 4659, 905, 84, 0, 0]	nvm_lists: [105407, 63, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080289503939440	0.077286	120256987136	221188718592	dram_lists: [47476, 4410, 4505, 871, 81, 0, 0]	nvm_lists: [105406, 64, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080291606028192	0.078137	120256987136	221188718592	dram_lists: [47948, 4173, 4316, 827, 79, 0, 0]	nvm_lists: [105407, 63, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080293708127394	0.078624	120256987136	221188718592	dram_lists: [48048, 4212, 4211, 797, 75, 0, 0]	nvm_lists: [105404, 66, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080295810225980	0.078935	120256987136	221188718592	dram_lists: [48345, 4137, 4032, 758, 71, 0, 0]	nvm_lists: [105403, 67, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080297912322846	0.078098	120256987136	221188718592	dram_lists: [48773, 3925, 3850, 727, 68, 0, 0]	nvm_lists: [105404, 65, 2, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080300014419094	0.078941	120256987136	221188718592	dram_lists: [48835, 3982, 3764, 697, 65, 0, 0]	nvm_lists: [105401, 67, 3, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080302116520774	0.078856	120256987136	221188718592	dram_lists: [49056, 3916, 3649, 662, 60, 0, 0]	nvm_lists: [105396, 72, 3, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080304218699804	0.078446	120256987136	221188718592	dram_lists: [49432, 3707, 3514, 634, 56, 0, 0]	nvm_lists: [105397, 71, 3, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080306320765522	0.079254	120256987136	221188718592	dram_lists: [49842, 3469, 3376, 602, 54, 0, 0]	nvm_lists: [105399, 69, 3, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080308422816102	0.078486	120256987136	221188718592	dram_lists: [50010, 3426, 3278, 578, 51, 0, 0]	nvm_lists: [105400, 68, 3, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080310525088340	0.078360	120256987136	221188718592	dram_lists: [50323, 3267, 3144, 559, 50, 0, 0]	nvm_lists: [105399, 69, 3, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080312627012448	0.074330	120256987136	221188718592	dram_lists: [50621, 3101, 3031, 541, 49, 0, 0]	nvm_lists: [105401, 68, 2, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080314729170620	0.076601	120256987136	221188718592	dram_lists: [50679, 3169, 2938, 511, 46, 0, 0]	nvm_lists: [105403, 67, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080316831295588	0.077149	120256987136	221188718592	dram_lists: [50915, 3073, 2830, 480, 45, 0, 0]	nvm_lists: [105404, 66, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080318933313518	0.078079	120256987136	221188718592	dram_lists: [51207, 2908, 2722, 461, 45, 0, 0]	nvm_lists: [105405, 65, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080321035413378	0.078078	120256987136	221188718592	dram_lists: [51222, 2974, 2673, 430, 44, 0, 0]	nvm_lists: [105402, 68, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080323137561016	0.077888	120256987136	221188718592	dram_lists: [51435, 2880, 2575, 410, 43, 0, 0]	nvm_lists: [105401, 69, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080325239610290	0.077932	120256987136	221188718592	dram_lists: [51342, 3026, 2546, 387, 42, 0, 0]	nvm_lists: [105396, 74, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080327341706786	0.078073	120256987136	221188718592	dram_lists: [51473, 2992, 2462, 375, 41, 0, 0]	nvm_lists: [105393, 77, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080329443809648	0.077885	120256987136	221188718592	dram_lists: [51731, 2852, 2363, 357, 40, 0, 0]	nvm_lists: [105394, 76, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080331545913872	0.077885	120256987136	221188718592	dram_lists: [51731, 2852, 2363, 357, 40, 0, 0]	nvm_lists: [105394, 76, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080333648005750	0.077951	120256987136	221188718592	dram_lists: [52046, 2648, 2269, 340, 40, 0, 0]	nvm_lists: [105400, 70, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080335750101314	0.078561	120256987136	221188718592	dram_lists: [52405, 2444, 2128, 327, 39, 0, 0]	nvm_lists: [105400, 70, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080337852252342	0.077653	120256987136	221188718592	dram_lists: [52314, 2572, 2100, 319, 38, 0, 0]	nvm_lists: [105399, 71, 1, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080339954349470	0.071609	120256987136	221188718592	dram_lists: [52481, 2510, 2012, 303, 37, 0, 0]	nvm_lists: [105401, 70, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080342056445692	0.075204	120256987136	221188718592	dram_lists: [52820, 2319, 1885, 283, 36, 0, 0]	nvm_lists: [105406, 65, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080344158498548	0.073538	120256987136	221188718592	dram_lists: [53140, 2134, 1770, 265, 34, 0, 0]	nvm_lists: [105408, 63, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080346260601752	0.073538	120256987136	221188718592	dram_lists: [53140, 2134, 1770, 265, 34, 0, 0]	nvm_lists: [105408, 63, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080348362698436	0.074046	120256987136	221188718592	dram_lists: [53008, 2320, 1727, 257, 31, 0, 0]	nvm_lists: [105408, 63, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080350464803974	0.075495	120256987136	221188718592	dram_lists: [53072, 2324, 1668, 250, 29, 0, 0]	nvm_lists: [105407, 64, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080352566951072	0.076983	120256987136	221188718592	dram_lists: [53287, 2211, 1578, 238, 29, 0, 0]	nvm_lists: [105407, 64, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080354669066278	0.076983	120256987136	221188718592	dram_lists: [53287, 2211, 1578, 238, 29, 0, 0]	nvm_lists: [105407, 64, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080356771181676	0.077139	120256987136	221188718592	dram_lists: [53447, 2143, 1504, 221, 28, 0, 0]	nvm_lists: [105406, 65, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080358873270242	0.071223	120256987136	221188718592	dram_lists: [53659, 2022, 1421, 214, 27, 0, 0]	nvm_lists: [105409, 62, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080360975335126	0.074645	120256987136	221188718592	dram_lists: [53928, 1862, 1320, 207, 26, 0, 0]	nvm_lists: [105408, 63, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080363077459840	0.074645	120256987136	221188718592	dram_lists: [53928, 1862, 1320, 207, 26, 0, 0]	nvm_lists: [105408, 63, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080365179542612	0.075762	120256987136	221188718592	dram_lists: [54076, 1807, 1233, 202, 25, 0, 0]	nvm_lists: [105408, 63, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080367281638174	0.076223	120256987136	221188718592	dram_lists: [54249, 1711, 1162, 196, 25, 0, 0]	nvm_lists: [105409, 62, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080369383790786	0.076223	120256987136	221188718592	dram_lists: [54249, 1711, 1162, 196, 25, 0, 0]	nvm_lists: [105409, 62, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080371485839266	0.073372	120256987136	221188718592	dram_lists: [54509, 1566, 1059, 184, 25, 0, 0]	nvm_lists: [105410, 61, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080373588071748	0.075418	120256987136	221188718592	dram_lists: [54693, 1460, 993, 173, 24, 0, 0]	nvm_lists: [105408, 63, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080375690070374	0.075418	120256987136	221188718592	dram_lists: [54693, 1460, 993, 173, 24, 0, 0]	nvm_lists: [105408, 63, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080377792180350	0.077142	120256987136	221188718592	dram_lists: [54861, 1369, 922, 169, 22, 0, 0]	nvm_lists: [105409, 62, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080379894181462	0.077583	120256987136	221188718592	dram_lists: [54973, 1314, 874, 162, 20, 0, 0]	nvm_lists: [105409, 62, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080381996281586	0.077583	120256987136	221188718592	dram_lists: [54973, 1314, 874, 162, 20, 0, 0]	nvm_lists: [105409, 62, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080384098421330	0.077968	120256987136	221188718592	dram_lists: [55118, 1239, 814, 153, 19, 0, 0]	nvm_lists: [105412, 59, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080386200531616	0.077423	120256987136	221188718592	dram_lists: [55232, 1183, 769, 141, 18, 0, 0]	nvm_lists: [105414, 57, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080388302619236	0.077423	120256987136	221188718592	dram_lists: [55232, 1183, 769, 141, 18, 0, 0]	nvm_lists: [105414, 57, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080390404719562	0.075549	120256987136	221188718592	dram_lists: [55390, 1094, 714, 130, 15, 0, 0]	nvm_lists: [105415, 56, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080392506833350	0.075549	120256987136	221188718592	dram_lists: [55390, 1094, 714, 130, 15, 0, 0]	nvm_lists: [105415, 56, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080394608877566	0.076418	120256987136	221188718592	dram_lists: [55472, 1074, 664, 121, 12, 0, 0]	nvm_lists: [105338, 133, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080396710975810	0.076855	120256987136	221188718592	dram_lists: [55498, 1095, 631, 109, 10, 0, 0]	nvm_lists: [105328, 143, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080398813117474	0.076855	120256987136	221188718592	dram_lists: [55498, 1095, 631, 109, 10, 0, 0]	nvm_lists: [105328, 143, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080400915173318	0.077058	120256987136	221188718592	dram_lists: [55432, 1185, 613, 103, 10, 0, 0]	nvm_lists: [105327, 144, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080403017268092	0.077058	120256987136	221188718592	dram_lists: [55432, 1185, 613, 103, 10, 0, 0]	nvm_lists: [105327, 144, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080405119373858	0.075411	120256987136	221188718592	dram_lists: [55281, 1342, 617, 93, 10, 0, 0]	nvm_lists: [105324, 147, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080407221471892	0.076495	120256987136	221188718592	dram_lists: [55562, 1115, 571, 85, 10, 0, 0]	nvm_lists: [105324, 147, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080409323571702	0.076495	120256987136	221188718592	dram_lists: [55562, 1115, 571, 85, 10, 0, 0]	nvm_lists: [105324, 147, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080411425726576	0.077114	120256987136	221188718592	dram_lists: [55690, 1033, 533, 78, 9, 0, 0]	nvm_lists: [105326, 145, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080413527777258	0.077114	120256987136	221188718592	dram_lists: [55690, 1033, 533, 78, 9, 0, 0]	nvm_lists: [105326, 145, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080415629870088	0.077656	120256987136	221188718592	dram_lists: [55725, 1025, 511, 74, 8, 0, 0]	nvm_lists: [105328, 143, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080417732065090	0.077656	120256987136	221188718592	dram_lists: [55725, 1025, 511, 74, 8, 0, 0]	nvm_lists: [105328, 143, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080419834184368	0.077414	120256987136	221188718592	dram_lists: [55555, 1209, 504, 68, 7, 0, 0]	nvm_lists: [105290, 181, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080421936164224	0.077414	120256987136	221188718592	dram_lists: [55555, 1209, 504, 68, 7, 0, 0]	nvm_lists: [105290, 181, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080424038318712	0.077276	120256987136	221188718592	dram_lists: [55700, 1119, 456, 62, 6, 0, 0]	nvm_lists: [105288, 183, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080426140415372	0.077276	120256987136	221188718592	dram_lists: [55700, 1119, 456, 62, 6, 0, 0]	nvm_lists: [105288, 183, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080428242469400	0.077276	120256987136	221188718592	dram_lists: [55700, 1119, 456, 62, 6, 0, 0]	nvm_lists: [105288, 183, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080430344565140	0.077401	120256987136	221188718592	dram_lists: [55891, 994, 398, 54, 6, 0, 0]	nvm_lists: [105286, 185, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080432446667632	0.077401	120256987136	221188718592	dram_lists: [55891, 994, 398, 54, 6, 0, 0]	nvm_lists: [105286, 185, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080434548812422	0.077401	120256987136	221188718592	dram_lists: [55891, 994, 398, 54, 6, 0, 0]	nvm_lists: [105286, 185, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080436650905626	0.077222	120256987136	221188718592	dram_lists: [56074, 886, 333, 45, 5, 0, 0]	nvm_lists: [105290, 181, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080438753041942	0.077222	120256987136	221188718592	dram_lists: [56074, 886, 333, 45, 5, 0, 0]	nvm_lists: [105290, 181, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080440855081336	0.077222	120256987136	221188718592	dram_lists: [56074, 886, 333, 45, 5, 0, 0]	nvm_lists: [105290, 181, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080442957273460	0.077437	120256987136	221188718592	dram_lists: [56261, 761, 278, 39, 4, 0, 0]	nvm_lists: [105294, 177, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080445059249436	0.077437	120256987136	221188718592	dram_lists: [56261, 761, 278, 39, 4, 0, 0]	nvm_lists: [105294, 177, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080447161393890	0.077352	120256987136	221188718592	dram_lists: [56384, 683, 240, 33, 3, 0, 0]	nvm_lists: [105295, 176, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080449263452040	0.077352	120256987136	221188718592	dram_lists: [56384, 683, 240, 33, 3, 0, 0]	nvm_lists: [105295, 176, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080451365615606	0.077352	120256987136	221188718592	dram_lists: [56384, 683, 240, 33, 3, 0, 0]	nvm_lists: [105295, 176, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080453467662236	0.074736	120256987136	221188718592	dram_lists: [56025, 1028, 260, 28, 2, 0, 0]	nvm_lists: [105293, 178, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080455569749556	0.074736	120256987136	221188718592	dram_lists: [56025, 1028, 260, 28, 2, 0, 0]	nvm_lists: [105293, 178, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080457671853132	0.074736	120256987136	221188718592	dram_lists: [56025, 1028, 260, 28, 2, 0, 0]	nvm_lists: [105293, 178, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080459773950066	0.076287	120256987136	221188718592	dram_lists: [56031, 1023, 262, 25, 2, 0, 0]	nvm_lists: [105294, 177, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080461876050856	0.076287	120256987136	221188718592	dram_lists: [56031, 1023, 262, 25, 2, 0, 0]	nvm_lists: [105294, 177, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080463978148182	0.076287	120256987136	221188718592	dram_lists: [56031, 1023, 262, 25, 2, 0, 0]	nvm_lists: [105294, 177, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080466080241106	0.076869	120256987136	221188718592	dram_lists: [56154, 918, 249, 20, 2, 0, 0]	nvm_lists: [105295, 176, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080468182346192	0.076869	120256987136	221188718592	dram_lists: [56154, 918, 249, 20, 2, 0, 0]	nvm_lists: [105295, 176, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080470284443654	0.077499	120256987136	221188718592	dram_lists: [56335, 770, 219, 17, 2, 0, 0]	nvm_lists: [105297, 174, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080472386543074	0.077499	120256987136	221188718592	dram_lists: [56335, 770, 219, 17, 2, 0, 0]	nvm_lists: [105297, 174, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080474488642390	0.077499	120256987136	221188718592	dram_lists: [56335, 770, 219, 17, 2, 0, 0]	nvm_lists: [105297, 174, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080476590741202	0.077133	120256987136	221188718592	dram_lists: [56496, 643, 187, 15, 2, 0, 0]	nvm_lists: [105300, 171, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080478692839404	0.077133	120256987136	221188718592	dram_lists: [56496, 643, 187, 15, 2, 0, 0]	nvm_lists: [105300, 171, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080480794987948	0.077133	120256987136	221188718592	dram_lists: [56496, 643, 187, 15, 2, 0, 0]	nvm_lists: [105300, 171, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080482897034484	0.076888	120256987136	221188718592	dram_lists: [56627, 561, 140, 14, 1, 0, 0]	nvm_lists: [105301, 170, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080484999140868	0.076888	120256987136	221188718592	dram_lists: [56627, 561, 140, 14, 1, 0, 0]	nvm_lists: [105301, 170, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080487101251982	0.076982	120256987136	221188718592	dram_lists: [56381, 792, 157, 12, 1, 0, 0]	nvm_lists: [105303, 168, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0
97080489203331414	0.076982	120256987136	221188718592	dram_lists: [56381, 792, 157, 12, 1, 0, 0]	nvm_lists: [105303, 168, 0, 0, 0, 0, 0]	migrations_up: 24576	migrations_down:0


==> figures/applications/dynamic/MaxMem_90.txt <==
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
73
30
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
28
28
28
28
28
29
28
28
29
29
29
29
29
29
29
29
29
29
29
29
29
28
29
29
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
30
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
32
33
33
33
33
34
33
33
33
34
33
33
33
34
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
34
33
49
60
61
63
55
56
57
56
56
57
61
62
60
63
60
54
54
53
35
30
41
30
54
84
31
31
31
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
31
31
31
31
31
31
31
30
30
30
31
31
31
31
31
31
30
30
31
31
30
31
31
30
31
31
30
31
31
30
31
30
30
30
30
30
30
30
31
30
31
30
31
30
30
31
31
30
31
30
30
31
30
30
31
30
31
31
30
31
30
30
31
30
30
31
30
31
31
30
31
30
30
31
30
31
31
30
31


==> figures/applications/dynamic/MaxMem_99.txt <==
31
31
31
31
31
31
31
30
31
31
31
31
31
31
31
31
31
31
31
31
31
31
30
31
31
30
31
31
31
31
31
31
31
30
31
31
31
31
31
31
31
31
30
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
32
31
32
32
31
31
31
31
31
182
144
32
33
31
34
33
31
31
36
32
38
31
32
33
31
33
39
31
31
31
31
38
31
36
32
31
31
32
32
33
33
33
33
33
33
33
33
33
33
33
33
33
33
32
32
32
33
32
32
33
33
32
31
32
31
31
32
33
32
43
46
44
48
33
38
37
47
38
41
32
34
33
32
37
33
31
31
31
32
31
31
32
32
31
31
32
31
31
31
31
31
31
31
31
31
32
34
45
32
32
32
31
32
32
31
32
32
32
33
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
33
34
34
34
34
34
34
34
34
34
34
34
34
33
34
36
54
58
55
56
48
63
62
64
54
59
62
61
46
67
66
66
59
45
61
56
55
46
56
52
55
59
45
53
57
62
46
59
146
164
163
168
154
159
156
154
153
159
155
156
152
160
156
147
147
152
118
36
96
36
139
189
59
52
55
36
36
36
36
36
37
36
37
36
38
38
37
37
38
39
40
41
39
39
40
42
41
43
43
40
43
41
43
41
40
41
41
41
42
43
42
48
47
49
49
49
49
48
41
42
42
48
49
46
45
50
50
46
44
52
48
44
48
54
40
44
54
38
46
48
42
53
45
39
51
36
47
43
40
49
36
57
44
50
46
46
48
50
38
55
46
42
59
42
45
57
38
53
49
38
58
41
38
62
37
44
54
36
52
45
37
57
42
42
59
39
51
53
36
52


==> figures/applications/dynamic/MaxMem_tput.txt <==
148.4
148.9
148.4
148.7
148.29999999999998
185.79999999999998
148.4
149.2
149.10000000000002
148.9
148.60000000000002
148.5
148.79999999999998
149.2
149.2
148.4
149.10000000000002
148.60000000000002
148.60000000000002
148.79999999999998
148.79999999999998
149.2
148.9
148.7
148.7
148.9
148.9
148.79999999999998
148.7
149.4
148.9
148.9
149.10000000000002
149.0
149.10000000000002
148.9
148.5
148.7
148.60000000000002
148.7
149.0
148.29999999999998
149.0
148.29999999999998
148.29999999999998
148.7
148.29999999999998
148.79999999999998
148.4
148.10000000000002
148.60000000000002
148.79999999999998
148.29999999999998
148.2
147.79999999999998
148.10000000000002
148.5
148.2
148.60000000000002
148.4
148.29999999999998
148.7
148.79999999999998
148.60000000000002
148.5
148.9
148.79999999999998
148.2
147.9
148.5
148.29999999999998
149.0
148.4
148.4
148.2
148.10000000000002
148.29999999999998
148.2
148.5
148.4
148.29999999999998
98.7
126.5
148.79999999999998
147.79999999999998
148.5
147.10000000000002
148.2
148.7
148.7
146.4
148.4
146.2
148.5
147.5
148.10000000000002
148.79999999999998
147.79999999999998
146.3
149.29999999999998
149.0
149.10000000000002
148.60000000000002
146.0
148.7
146.7
148.10000000000002
149.29999999999998
148.60000000000002
147.29999999999998
147.4
146.5
146.4
146.4
146.7
146.9
146.8
146.5
146.5
146.7
146.7
146.5
146.6
146.5
146.3
146.7
146.9
146.8
146.5
146.8
146.8
146.5
146.3
147.5
148.29999999999998
147.4
147.9
147.2
146.0
147.4
148.10000000000002
144.6
144.6
144.7
144.0
146.9
145.8
146.0
143.8
145.4
145.1
147.5
146.2
147.10000000000002
147.5
145.7
147.10000000000002
148.29999999999998
148.4
147.79999999999998
147.9
148.10000000000002
148.0
148.0
147.9
148.0
148.0
148.0
148.0
147.7
148.2
148.4
148.2
148.2
147.79999999999998
148.29999999999998
148.10000000000002
146.9
145.2
143.5
146.5
146.6
146.6
146.7
146.5
145.6
146.0
147.10000000000002
146.5
146.5
146.3
145.8
145.6
145.5
145.6
145.7
145.7
145.6
145.6
145.4
145.8
146.1
145.9
146.0
145.9
146.1
146.0
146.0
146.0
146.2
146.3
146.1
145.8
145.8
145.7
146.0
146.1
146.1
146.2
145.9
145.7
146.3
146.2
145.9
145.9
146.2
145.9
145.7
145.7
145.8
146.0
145.7
145.9
146.0
145.9
146.3
145.9
146.0
146.0
145.6
136.2
132.1
131.5
132.20000000000002
132.20000000000002
131.39999999999998
130.6
130.5
131.1
130.89999999999998
131.3
131.6
131.5
131.89999999999998
130.3
130.6
130.70000000000002
131.89999999999998
132.8
132.0
132.3
132.70000000000002
132.70000000000002
132.8
132.70000000000002
132.6
132.0
133.0
133.0
132.3
132.1
132.20000000000002
132.1
108.60000000000001
98.0
97.69999999999999
95.9
103.1
128.1
102.5
103.1
103.4
102.8
100.0
99.6
101.7
99.9
101.8
106.39999999999999
107.1
107.1
125.7
142.5
122.0
142.4
106.5
89.5
138.4
138.6
138.4
142.7
142.7
142.8
143.0
143.4
143.0
142.9
142.4
143.1
142.8
142.5
142.9
142.6
142.5
142.2
142.0
142.0
142.3
142.0
142.0
141.5
141.3
141.5
141.4
141.9
141.2
141.4
142.0
141.8
141.9
141.7
142.1
142.2
141.7
141.5
141.5
140.3
140.5
139.3
140.1
140.6
140.7
140.6
142.0
141.7
141.7
140.3
140.0
140.9
141.3
140.1
140.2
141.0
141.5
140.0
140.5
141.6
140.6
139.5
141.9
140.8
139.4
142.3
140.8
140.4
142.4
140.0
141.9
143.3
140.7
143.6
141.1
141.7
142.3
140.4
143.7
139.7
142.4
140.4
141.6
141.7
140.7
140.2
143.2
139.4
141.5
142.6
138.8
142.8
141.8
139.3
143.5
139.8
140.5
143.7
139.6
142.0
142.1
138.4
143.1
141.2
139.5
143.5
139.7
141.1
143.5
138.5
141.8
142.0
138.7
143.0
140.0
139.5
143.6
139.9


==> figures/applications/dynamic/global_90.txt <==
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
105
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
29
29
29
29
28
28
28
28
28
28
28
28
28
28
29
29
29
29
29
29
30
29
29
29
30
30
30
30
30
30
30
30
31
30
30
30
31
30
30
30
30
30
30
30
30
30
30
30
30
30
30
30
29
31
54
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
34
33
33
33
34
33
34
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
34
34
33
34
34
34
34
34
34
33
33
33
34
33
33
34
34
34
34
33
34
34
33
33
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
34
33
34
34
34
34
34
34
34
33
34
34
33
33
33
33
34
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
33
34
34
34
33
34
33
33
33
33
34
34
34
34
34
34
33
33
34
33
33
34
34
33
33
33
34
34
33
33
34
34
33
33
34
34
33
34
34
33
33
33
33
33
34
33
33
33
34
34
34
33
34
33
34
34
33
33
33
34
33
33
33
33
33
33


==> figures/applications/dynamic/global_99.txt <==
31
31
31
31
31
31
31
31
31
32
32
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
32
31
31
31
31
31
31
31
32
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
33
31
31
32
33
31
31
31
31
31
31
31
31
32
31
32
31
31
31
31
32
32
31
31
32
31
31
31
31
31
31
31
31
31
31
200
31
31
31
31
31
31
31
31
31
31
32
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
32
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
33
38
39
39
38
38
38
38
38
38
38
37
37
37
31
33
33
33
33
33
33
33
33
33
33
35
42
43
41
40
39
39
40
41
40
42
41
41
41
41
41
41
41
43
40
38
39
39
39
39
40
39
38
38
89
141
77
76
74
75
77
78
74
73
77
74
78
77
72
75
75
75
75
79
77
93
96
97
94
91
95
92
90
92
93
95
92
91
95
94
92
92
92
93
99
91
93
92
93
92
97
93
94
95
95
98
95
93
95
96
98
93
91
95
94
95
96
97
99
96
97
94
97
94
98
96
93
100
97
93
96
96
97
92
95
94
91
97
94
98
94
97
96
97
97
94
96
96
98
102
99
94
96
94
95
93
97
103
92
97
95
95
98
99
97
98
95
98
94
93
98
97
94
96
97
97
97
96
99
98
96
95
97
100
97
91
102
101
101
93
96
98
97
90
96
101
94
96
101
98
102
96
99
95
98
99
94
95
92
98
93
102
101
94
95
93
98
98
96
97
100
96
95
96
101
96
96
99
98
96
95
97
96
96
95
102
93
97
100
97
98
98
95
99
97
98
93
97
94
100


==> figures/applications/dynamic/global_tput.txt <==
147.79999999999998
148.7
148.2
147.79999999999998
147.79999999999998
147.9
148.0
147.79999999999998
147.5
148.0
147.60000000000002
147.5
147.9
147.5
147.9
147.5
147.4
147.79999999999998
148.29999999999998
147.9
147.79999999999998
148.0
147.60000000000002
148.0
147.79999999999998
148.5
148.2
148.10000000000002
147.9
147.60000000000002
148.29999999999998
148.10000000000002
147.9
148.4
148.2
147.7
147.79999999999998
147.60000000000002
147.60000000000002
147.79999999999998
148.0
148.0
147.9
147.79999999999998
147.9
147.9
148.10000000000002
147.7
148.0
147.60000000000002
148.10000000000002
148.10000000000002
147.9
147.9
147.7
147.7
147.60000000000002
147.79999999999998
148.2
148.0
148.2
147.7
148.2
147.60000000000002
148.10000000000002
147.79999999999998
148.29999999999998
148.10000000000002
148.2
148.4
148.2
147.9
147.9
147.7
147.79999999999998
147.7
147.7
147.60000000000002
147.29999999999998
147.79999999999998
147.60000000000002
147.79999999999998
147.9
147.7
147.7
147.9
147.9
147.7
148.10000000000002
147.2
147.7
147.7
147.4
147.7
147.4
147.29999999999998
147.7
147.60000000000002
147.60000000000002
147.60000000000002
147.29999999999998
147.7
147.7
147.5
147.5
147.79999999999998
148.0
147.9
147.9
77.2
148.79999999999998
149.0
148.79999999999998
148.79999999999998
148.60000000000002
149.0
148.7
148.60000000000002
148.9
148.7
148.60000000000002
148.79999999999998
148.7
148.5
148.29999999999998
148.9
148.9
149.0
148.7
148.60000000000002
148.60000000000002
149.0
148.60000000000002
149.0
149.4
149.2
148.9
149.0
148.7
149.0
149.2
148.7
148.79999999999998
148.60000000000002
148.60000000000002
148.7
148.79999999999998
148.9
148.79999999999998
148.9
149.0
148.9
148.7
149.0
149.29999999999998
148.7
148.4
149.0
148.79999999999998
148.7
149.0
148.7
186.20000000000002
148.9
148.60000000000002
148.10000000000002
147.2
146.8
147.2
147.0
147.4
147.4
146.9
146.6
146.9
146.8
146.9
147.0
147.0
148.29999999999998
145.2
145.2
145.0
145.2
145.3
144.9
144.4
144.7
144.5
144.6
144.2
142.3
142.6
142.7
143.0
143.1
143.1
143.1
142.9
142.9
142.8
142.8
142.6
142.4
142.0
142.8
143.1
143.1
142.6
143.0
143.9
144.2
144.0
143.9
144.4
143.4
143.2
144.0
144.6
133.89999999999998
114.0
137.5
137.6
137.4
137.6
137.1
137.8
137.9
137.9
137.6
138.0
137.6
137.5
138.3
138.2
137.7
138.3
138.0
137.3
137.6
126.4
126.8
126.4
126.9
126.5
126.3
126.4
126.9
127.1
126.8
158.5
126.9
127.0
126.8
126.9
126.7
126.9
126.9
127.0
126.6
127.0
127.0
126.9
127.0
126.9
126.3
126.7
126.4
126.5
126.5
126.3
127.1
127.0
126.8
126.5
126.5
126.8
126.5
126.6
126.2
126.0
126.4
126.1
125.7
126.4
126.4
126.2
125.8
126.1
126.0
125.9
125.9
125.9
126.2
126.3
126.0
126.0
125.9
126.4
126.4
126.5
126.5
125.9
126.4
125.9
126.5
126.1
126.3
125.9
126.2
126.5
126.2
126.1
126.6
125.5
125.2
126.4
126.4
126.5
126.3
126.3
126.1
126.4
126.7
126.6
126.5
126.7
126.7
126.7
126.5
126.7
126.9
126.3
126.8
126.6
126.4
126.5
126.8
126.9
126.4
126.6
126.8
126.9
126.6
126.6
126.4
126.9
126.4
126.0
126.2
126.2
124.7
126.0
126.2
126.6
126.6
126.6
126.7
127.1
126.3
125.9
126.6
126.2
125.9
126.0
126.4
127.0
125.9
126.5
125.9
125.8
126.5
126.9
126.8
126.3
126.6
125.5
125.9
126.7
126.5
126.6
126.3
126.4
126.4
126.1
126.0
125.7
126.3
126.6
126.6
126.5
127.1
126.6
126.2
126.5
126.7
126.5
126.4
126.2
126.4
125.9
126.1
126.1
126.0
125.8
126.6
126.1
126.7
126.2
126.2
126.4
127.0
126.7
126.4
126.3


==> figures/applications/dynamic/qtMem-miss-ratio.txt <==
74970854489020162	0.102021	103098089472	103098089472	dram_lists: [48976, 171, 5, 0, 0, 2, 7]	nvm_lists: [113653, 0, 0, 0, 0, 0, 0]	migrations_up: 10	migrations_down:0
74970856591120262	0.120064	103142129664	103311998976	dram_lists: [48991, 184, 3, 0, 0, 0, 4]	nvm_lists: [113631, 0, 0, 0, 0, 0, 0]	migrations_up: 31	migrations_down:0
74970858693380958	0.120064	103179878400	103311998976	dram_lists: [48991, 202, 3, 0, 0, 0, 4]	nvm_lists: [113614, 0, 0, 0, 0, 0, 0]	migrations_up: 49	migrations_down:0
74970860795321640	0.120064	103213432832	103311998976	dram_lists: [48991, 218, 3, 0, 0, 0, 4]	nvm_lists: [113598, 0, 0, 0, 0, 0, 0]	migrations_up: 65	migrations_down:0
74970862897412080	0.120064	103272153088	103311998976	dram_lists: [48991, 246, 3, 0, 0, 0, 4]	nvm_lists: [113570, 0, 0, 0, 0, 0, 0]	migrations_up: 93	migrations_down:0
74970864999513824	0.120064	103293124608	103311998976	dram_lists: [48991, 256, 3, 0, 0, 0, 4]	nvm_lists: [113560, 0, 0, 0, 0, 0, 0]	migrations_up: 103	migrations_down:0
74970867101683094	0.120064	103307804672	103311998976	dram_lists: [48991, 263, 3, 0, 0, 0, 4]	nvm_lists: [113553, 0, 0, 0, 0, 0, 0]	migrations_up: 110	migrations_down:0
74970869203738872	0.128949	103314096128	103622377472	dram_lists: [48811, 436, 16, 0, 0, 0, 1]	nvm_lists: [113549, 1, 0, 0, 0, 0, 0]	migrations_up: 113	migrations_down:0
74970871305812790	0.133930	103404273664	103985184768	dram_lists: [48325, 847, 134, 0, 0, 0, 1]	nvm_lists: [113507, 0, 0, 0, 0, 0, 0]	migrations_up: 156	migrations_down:0
74970873407909420	0.133930	103475576832	103985184768	dram_lists: [48325, 881, 134, 0, 0, 0, 1]	nvm_lists: [113472, 0, 0, 0, 0, 0, 0]	migrations_up: 190	migrations_down:0
74970875510009522	0.133930	103582531584	103985184768	dram_lists: [48325, 932, 134, 0, 0, 0, 1]	nvm_lists: [113422, 0, 0, 0, 0, 0, 0]	migrations_up: 241	migrations_down:0
74970877612110488	0.135648	103710457856	104366866432	dram_lists: [45803, 2607, 925, 118, 0, 0, 0]	nvm_lists: [113361, 0, 0, 0, 0, 0, 0]	migrations_up: 302	migrations_down:0
74970879714202766	0.135648	103804829696	104366866432	dram_lists: [45803, 2652, 925, 118, 0, 0, 0]	nvm_lists: [113316, 0, 0, 0, 0, 0, 0]	migrations_up: 347	migrations_down:0
74970881816314722	0.135648	103943241728	104366866432	dram_lists: [45803, 2716, 927, 118, 0, 0, 0]	nvm_lists: [113250, 0, 0, 0, 0, 0, 0]	migrations_up: 413	migrations_down:0
74970883918408842	0.132477	104100528128	104714993664	dram_lists: [43230, 4077, 1840, 489, 3, 0, 0]	nvm_lists: [113175, 0, 0, 0, 0, 0, 0]	migrations_up: 488	migrations_down:0
74970886020505504	0.132477	104249425920	104714993664	dram_lists: [43230, 4148, 1840, 489, 3, 0, 0]	nvm_lists: [113104, 0, 0, 0, 0, 0, 0]	migrations_up: 559	migrations_down:0
74970888122606310	0.132477	104394129408	104714993664	dram_lists: [43230, 4216, 1841, 489, 3, 0, 0]	nvm_lists: [113035, 0, 0, 0, 0, 0, 0]	migrations_up: 628	migrations_down:0
74970890224766752	0.130466	104568193024	105037955072	dram_lists: [41462, 5106, 2375, 892, 27, 0, 0]	nvm_lists: [112952, 0, 0, 0, 0, 0, 0]	migrations_up: 711	migrations_down:0
74970892326804538	0.131595	104775811072	105373499392	dram_lists: [40039, 5872, 2708, 1277, 65, 0, 0]	nvm_lists: [112853, 0, 0, 0, 0, 0, 0]	migrations_up: 810	migrations_down:0
74970894428901942	0.131595	104979234816	105373499392	dram_lists: [40039, 5969, 2708, 1277, 65, 0, 0]	nvm_lists: [112756, 0, 0, 0, 0, 0, 0]	migrations_up: 907	migrations_down:0
74970896531096210	0.131726	105203630080	105713238016	dram_lists: [38698, 6703, 3027, 1616, 121, 0, 0]	nvm_lists: [112649, 0, 0, 0, 0, 0, 0]	migrations_up: 1014	migrations_down:0
74970898633100260	0.130470	105459482624	106040393728	dram_lists: [37604, 7411, 3211, 1873, 188, 0, 0]	nvm_lists: [112527, 0, 0, 0, 0, 0, 0]	migrations_up: 1136	migrations_down:0
74970900735200644	0.130470	105688072192	106040393728	dram_lists: [37604, 7520, 3211, 1873, 188, 0, 0]	nvm_lists: [112418, 0, 0, 0, 0, 0, 0]	migrations_up: 1245	migrations_down:0
74970902837298506	0.129478	105916661760	106354966528	dram_lists: [36608, 8090, 3442, 2097, 268, 0, 0]	nvm_lists: [112309, 0, 0, 0, 0, 0, 0]	migrations_up: 1354	migrations_down:0
74970904939425572	0.127868	106143154176	106652762112	dram_lists: [35508, 8718, 3740, 2263, 384, 0, 0]	nvm_lists: [112201, 0, 0, 0, 0, 0, 0]	migrations_up: 1462	migrations_down:0
74970907041494024	0.126086	106382229504	106929586176	dram_lists: [34500, 9296, 4028, 2376, 527, 0, 0]	nvm_lists: [112087, 0, 0, 0, 0, 0, 0]	migrations_up: 1576	migrations_down:0
74970909143657226	0.126086	106598236160	106929586176	dram_lists: [34500, 9398, 4029, 2376, 527, 0, 0]	nvm_lists: [111983, 0, 0, 0, 0, 0, 0]	migrations_up: 1679	migrations_down:0
74970911245689796	0.124716	106841505792	107193827328	dram_lists: [33477, 9963, 4367, 2449, 689, 1, 0]	nvm_lists: [111868, 0, 0, 0, 0, 0, 0]	migrations_up: 1795	migrations_down:0
74970913347831962	0.122863	107091066880	107437096960	dram_lists: [32651, 10393, 4679, 2487, 854, 1, 0]	nvm_lists: [111749, 0, 0, 0, 0, 0, 0]	migrations_up: 1914	migrations_down:0
74970915449889070	0.121963	107349016576	107671977984	dram_lists: [31844, 10837, 4997, 2494, 1012, 4, 0]	nvm_lists: [111626, 0, 0, 0, 0, 0, 0]	migrations_up: 2037	migrations_down:0
74970917551983472	0.120982	107585994752	107894276096	dram_lists: [31053, 11229, 5351, 2499, 1163, 6, 0]	nvm_lists: [111512, 1, 0, 0, 0, 0, 0]	migrations_up: 2150	migrations_down:0
74970919654118848	0.118942	107787321344	108095602688	dram_lists: [30312, 11608, 5665, 2494, 1311, 7, 0]	nvm_lists: [111416, 1, 0, 0, 0, 0, 0]	migrations_up: 2246	migrations_down:0
74970921756186092	0.117793	107976065024	108284346368	dram_lists: [29536, 11952, 6022, 2499, 1469, 9, 0]	nvm_lists: [111326, 1, 0, 0, 0, 0, 0]	migrations_up: 2336	migrations_down:0
74970923858282370	0.117174	108156420096	108464701440	dram_lists: [28789, 12291, 6382, 2480, 1617, 14, 0]	nvm_lists: [111240, 1, 0, 0, 0, 0, 0]	migrations_up: 2422	migrations_down:0
74970925960381262	0.116220	108328386560	108636667904	dram_lists: [27981, 12576, 6858, 2423, 1798, 19, 0]	nvm_lists: [111147, 12, 0, 0, 0, 0, 0]	migrations_up: 2504	migrations_down:0
74970928062480198	0.114626	108483575808	108791857152	dram_lists: [27226, 12824, 7293, 2413, 1947, 26, 0]	nvm_lists: [111028, 57, 0, 0, 0, 0, 0]	migrations_up: 2578	migrations_down:0
74970930164577894	0.114166	108634570752	108942852096	dram_lists: [26582, 12971, 7735, 2383, 2093, 37, 0]	nvm_lists: [110929, 84, 0, 0, 0, 0, 0]	migrations_up: 2650	migrations_down:0
74970932266680786	0.113327	108777177088	109085458432	dram_lists: [25860, 13094, 8254, 2367, 2240, 54, 0]	nvm_lists: [110798, 147, 0, 0, 0, 0, 0]	migrations_up: 2718	migrations_down:0
74970934368780292	0.112297	108907200512	109215481856	dram_lists: [25197, 13277, 8671, 2359, 2357, 70, 0]	nvm_lists: [110698, 185, 0, 0, 0, 0, 0]	migrations_up: 2780	migrations_down:0
74970936470876432	0.106430	108974309376	109282590720	dram_lists: [24535, 13444, 9063, 2378, 2448, 95, 0]	nvm_lists: [110600, 251, 0, 0, 0, 0, 0]	migrations_up: 2812	migrations_down:0
74970938572978704	0.103954	109016252416	109324533760	dram_lists: [23802, 13513, 9589, 2374, 2577, 128, 0]	nvm_lists: [110476, 355, 0, 0, 0, 0, 0]	migrations_up: 2832	migrations_down:0
74970940675076810	0.106875	109087555584	109395836928	dram_lists: [23151, 13666, 9979, 2377, 2690, 154, 0]	nvm_lists: [110380, 417, 0, 0, 0, 0, 0]	migrations_up: 2866	migrations_down:0
74970942777173960	0.108807	109179830272	109488111616	dram_lists: [22473, 13756, 10459, 2415, 2763, 195, 0]	nvm_lists: [110288, 465, 0, 0, 0, 0, 0]	migrations_up: 2910	migrations_down:0
74970944879273566	0.108454	109267910656	109576192000	dram_lists: [21786, 13863, 10911, 2462, 2848, 233, 0]	nvm_lists: [110180, 531, 0, 0, 0, 0, 0]	migrations_up: 2952	migrations_down:0
74970946981369244	0.108808	109360185344	109668466688	dram_lists: [21106, 13934, 11392, 2531, 2906, 278, 0]	nvm_lists: [110087, 580, 0, 0, 0, 0, 0]	migrations_up: 2996	migrations_down:0
74970949083470410	0.108443	109448265728	109756547072	dram_lists: [20544, 13932, 11847, 2586, 2955, 325, 0]	nvm_lists: [109983, 642, 0, 0, 0, 0, 0]	migrations_up: 3038	migrations_down:0
74970951185573440	0.107697	109527957504	109836238848	dram_lists: [19995, 13945, 12235, 2697, 2976, 379, 0]	nvm_lists: [109903, 684, 0, 0, 0, 0, 0]	migrations_up: 3076	migrations_down:0
74970953287669118	0.108350	109616037888	109924319232	dram_lists: [19434, 13952, 12638, 2820, 2982, 443, 0]	nvm_lists: [109804, 741, 0, 0, 0, 0, 0]	migrations_up: 3118	migrations_down:0
74970955389766558	0.105973	109678952448	109987233792	dram_lists: [18755, 14028, 13067, 2931, 3009, 509, 0]	nvm_lists: [109695, 820, 0, 0, 0, 0, 0]	migrations_up: 3148	migrations_down:0
74970957491872740	0.105663	109737672704	110045954048	dram_lists: [18222, 13986, 13480, 3055, 3009, 575, 0]	nvm_lists: [109605, 882, 0, 0, 0, 0, 0]	migrations_up: 3176	migrations_down:0
74970959593968070	0.100705	109741867008	110050148352	dram_lists: [17703, 13930, 13854, 3192, 2990, 660, 0]	nvm_lists: [109542, 912, 31, 0, 0, 0, 0]	migrations_up: 3178	migrations_down:0
74970961696066016	0.103155	109775421440	110083702784	dram_lists: [17282, 13832, 14170, 3366, 2971, 724, 0]	nvm_lists: [109467, 955, 47, 0, 0, 0, 0]	migrations_up: 3194	migrations_down:0
74970963798170596	0.100468	109779615744	110087897088	dram_lists: [16745, 13749, 14567, 3536, 2936, 814, 0]	nvm_lists: [109375, 1020, 72, 0, 0, 0, 0]	migrations_up: 3196	migrations_down:0
74970965900263208	0.103640	109817364480	110125645824	dram_lists: [16301, 13687, 14880, 3692, 2906, 899, 0]	nvm_lists: [109301, 1068, 80, 0, 0, 0, 0]	migrations_up: 3214	migrations_down:0
74970968002364268	0.104313	109863501824	110171783168	dram_lists: [15910, 13556, 15230, 3844, 2860, 987, 0]	nvm_lists: [109221, 1117, 89, 0, 0, 0, 0]	migrations_up: 3236	migrations_down:0
74970970104462620	0.105073	109913833472	110222114816	dram_lists: [15360, 13502, 15603, 4060, 2795, 1091, 0]	nvm_lists: [109125, 1186, 92, 0, 0, 0, 0]	migrations_up: 3260	migrations_down:0
74970972206558194	0.105201	109968359424	110276640768	dram_lists: [14961, 13390, 15909, 4259, 2738, 1180, 0]	nvm_lists: [109036, 1240, 101, 0, 0, 0, 0]	migrations_up: 3286	migrations_down:0
74970974308659640	0.105748	110027079680	110335361024	dram_lists: [14469, 13254, 16288, 4511, 2649, 1294, 0]	nvm_lists: [108936, 1295, 118, 0, 0, 0, 0]	migrations_up: 3314	migrations_down:0
74970976410765188	0.104358	110073217024	110381498368	dram_lists: [13968, 13162, 16589, 4800, 2536, 1432, 0]	nvm_lists: [108834, 1352, 141, 0, 0, 0, 0]	migrations_up: 3336	migrations_down:0
74970978512854466	0.104965	110123548672	110431830016	dram_lists: [13602, 13007, 16894, 5021, 2458, 1528, 1]	nvm_lists: [108755, 1383, 165, 0, 0, 0, 0]	migrations_up: 3360	migrations_down:0
74970980614957104	0.104129	110165491712	110473773056	dram_lists: [13152, 12921, 17218, 5222, 2395, 1622, 1]	nvm_lists: [108690, 1405, 188, 0, 0, 0, 0]	migrations_up: 3380	migrations_down:0
74970982717055834	0.103962	110207434752	110515716096	dram_lists: [12734, 12756, 17515, 5507, 2313, 1725, 1]	nvm_lists: [108585, 1478, 200, 0, 0, 0, 0]	migrations_up: 3400	migrations_down:0
74970984819159278	0.104191	110249377792	110557659136	dram_lists: [12360, 12564, 17818, 5765, 2232, 1831, 1]	nvm_lists: [108515, 1501, 227, 0, 0, 0, 0]	migrations_up: 3420	migrations_down:0
74970986921257704	0.102835	110278737920	110587019264	dram_lists: [12058, 12425, 18033, 5994, 2152, 1922, 1]	nvm_lists: [108461, 1517, 251, 0, 0, 0, 0]	migrations_up: 3434	migrations_down:0
74970989023352230	0.102901	110308098048	110616379392	dram_lists: [11658, 12293, 18239, 6311, 2062, 2035, 1]	nvm_lists: [108372, 1568, 275, 0, 0, 0, 0]	migrations_up: 3448	migrations_down:0
74970991125454750	0.103126	110341652480	110649933824	dram_lists: [11295, 12129, 18479, 6596, 1981, 2133, 2]	nvm_lists: [108297, 1600, 302, 0, 0, 0, 0]	migrations_up: 3464	migrations_down:0
74970993227550754	0.102918	110371012608	110679293952	dram_lists: [10908, 11966, 18668, 6956, 1889, 2239, 3]	nvm_lists: [108212, 1645, 328, 0, 0, 0, 0]	migrations_up: 3478	migrations_down:0
74970995329649570	0.102943	110400372736	110708654080	dram_lists: [10559, 11782, 18847, 7302, 1793, 2356, 4]	nvm_lists: [108120, 1695, 356, 0, 0, 0, 0]	migrations_up: 3492	migrations_down:0
74970997431749812	0.102813	110429732864	110738014208	dram_lists: [10213, 11599, 19029, 7639, 1707, 2466, 4]	nvm_lists: [108034, 1737, 386, 0, 0, 0, 0]	migrations_up: 3506	migrations_down:0
74970999533852342	0.102349	110454898688	110763180032	dram_lists: [9899, 11453, 19143, 7982, 1612, 2576, 4]	nvm_lists: [107961, 1763, 421, 0, 0, 0, 0]	migrations_up: 3518	migrations_down:0
74971001635948176	0.102556	110480064512	110788345856	dram_lists: [9566, 11289, 19280, 8334, 1536, 2671, 5]	nvm_lists: [107889, 1783, 461, 0, 0, 0, 0]	migrations_up: 3530	migrations_down:0
74971003738044834	0.102233	110501036032	110809317376	dram_lists: [9251, 11071, 19416, 8717, 1451, 2779, 6]	nvm_lists: [107808, 1811, 504, 0, 0, 0, 0]	migrations_up: 3540	migrations_down:0
74971005840143352	0.102059	110522007552	110830288896	dram_lists: [8973, 10880, 19522, 9070, 1386, 2864, 6]	nvm_lists: [107729, 1844, 540, 0, 0, 0, 0]	migrations_up: 3550	migrations_down:0
74971007944346854	0.101691	110538784768	110847066112	dram_lists: [8731, 10655, 19656, 9390, 1314, 2952, 11]	nvm_lists: [107674, 1852, 579, 0, 0, 0, 0]	migrations_up: 3558	migrations_down:0
74971010046473916	0.101803	110555561984	110863843328	dram_lists: [8450, 10491, 19718, 9765, 1253, 3025, 15]	nvm_lists: [107604, 1888, 605, 0, 0, 0, 0]	migrations_up: 3566	migrations_down:0
74971012148542608	0.101495	110568144896	110876426240	dram_lists: [8162, 10297, 19769, 10184, 1189, 3105, 17]	nvm_lists: [107533, 1910, 648, 0, 0, 0, 0]	migrations_up: 3572	migrations_down:0
74971014250642164	0.101015	110576533504	110884814848	dram_lists: [7915, 10110, 19818, 10555, 1140, 3168, 21]	nvm_lists: [107463, 1943, 681, 0, 0, 0, 0]	migrations_up: 3576	migrations_down:0
74971016352740102	0.101462	110589116416	110897397760	dram_lists: [7641, 9934, 19854, 10947, 1109, 3224, 24]	nvm_lists: [107376, 1986, 718, 1, 0, 0, 0]	migrations_up: 3582	migrations_down:0
74971018454838382	0.101660	110605893632	110914174976	dram_lists: [7413, 9784, 19868, 11290, 1085, 3272, 29]	nvm_lists: [107316, 2009, 748, 0, 0, 0, 0]	migrations_up: 3590	migrations_down:0
74971020556937446	0.101210	110618476544	110926757888	dram_lists: [7168, 9614, 19896, 11646, 1049, 3340, 34]	nvm_lists: [107243, 2047, 777, 0, 0, 0, 0]	migrations_up: 3596	migrations_down:0
74971022659035410	0.100941	110626865152	110935146496	dram_lists: [6897, 9481, 19850, 12063, 1029, 3387, 44]	nvm_lists: [107159, 2090, 814, 0, 0, 0, 0]	migrations_up: 3600	migrations_down:0
74971024761141646	0.100535	110631059456	110939340800	dram_lists: [6657, 9301, 19840, 12456, 1007, 3437, 55]	nvm_lists: [107079, 2119, 854, 9, 0, 0, 0]	migrations_up: 3602	migrations_down:0
74971026863237182	0.100113	110939340800	110939340800	dram_lists: [6453, 9107, 19950, 12859, 993, 3473, 65]	nvm_lists: [107000, 2158, 756, 0, 0, 0, 0]	migrations_up: 3749	migrations_down:0
74971028965396426	0.099873	110939340800	110939340800	dram_lists: [6218, 8954, 19946, 13216, 981, 3509, 76]	nvm_lists: [106948, 2195, 771, 0, 0, 0, 0]	migrations_up: 3770	migrations_down:21
74971031067433524	0.099191	110939340800	110939340800	dram_lists: [5976, 8792, 19934, 13590, 982, 3539, 87]	nvm_lists: [106920, 2209, 785, 0, 0, 0, 0]	migrations_up: 3803	migrations_down:54
74971033169534826	0.098287	110939340800	110939340800	dram_lists: [5773, 8623, 19877, 13979, 993, 3555, 100]	nvm_lists: [106870, 2226, 818, 0, 0, 0, 0]	migrations_up: 3821	migrations_down:72
74971035271631688	0.098434	110939340800	110939340800	dram_lists: [5527, 8423, 19885, 14365, 1003, 3584, 113]	nvm_lists: [106843, 2245, 826, 0, 0, 0, 0]	migrations_up: 3863	migrations_down:114
74971037377929690	0.098752	110939340800	110939340800	dram_lists: [5341, 8213, 19881, 14728, 1009, 3600, 128]	nvm_lists: [106800, 2272, 842, 0, 0, 0, 0]	migrations_up: 3884	migrations_down:135
74971039480027492	0.098654	110939340800	110939340800	dram_lists: [5123, 8038, 19821, 15133, 1018, 3623, 144]	nvm_lists: [106745, 2309, 860, 0, 0, 0, 0]	migrations_up: 3905	migrations_down:156
74971041582133512	0.097831	110939340800	110939340800	dram_lists: [4900, 7847, 19784, 15532, 1038, 3625, 174]	nvm_lists: [106696, 2339, 879, 0, 0, 0, 0]	migrations_up: 3935	migrations_down:186
74971043684263744	0.097290	110939340800	110939340800	dram_lists: [4678, 7703, 19690, 15931, 1073, 3626, 199]	nvm_lists: [106652, 2390, 872, 0, 0, 0, 0]	migrations_up: 3974	migrations_down:225
74971045786333504	0.097576	110939340800	110939340800	dram_lists: [4488, 7588, 19599, 16266, 1113, 3628, 218]	nvm_lists: [106627, 2423, 864, 0, 0, 0, 0]	migrations_up: 4010	migrations_down:261
74971047888428370	0.098453	110939340800	110939340800	dram_lists: [4292, 7422, 19489, 16681, 1140, 3625, 251]	nvm_lists: [106591, 2440, 883, 0, 0, 0, 0]	migrations_up: 4040	migrations_down:291
74971049990530506	0.098903	110939340800	110939340800	dram_lists: [4128, 7269, 19372, 17059, 1177, 3617, 278]	nvm_lists: [106563, 2462, 889, 0, 0, 0, 0]	migrations_up: 4070	migrations_down:321
74971052092621500	0.098084	110939340800	110939340800	dram_lists: [3935, 7082, 19293, 17437, 1242, 3604, 307]	nvm_lists: [106544, 2486, 884, 0, 0, 0, 0]	migrations_up: 4118	migrations_down:369
74971054194759250	0.097647	110939340800	110939340800	dram_lists: [3754, 6961, 19168, 17804, 1280, 3598, 335]	nvm_lists: [106502, 2526, 886, 0, 0, 0, 0]	migrations_up: 4151	migrations_down:402
74971056296823128	0.097469	110939340800	110939340800	dram_lists: [3571, 6772, 19083, 18201, 1317, 3587, 369]	nvm_lists: [106473, 2563, 878, 0, 0, 0, 0]	migrations_up: 4196	migrations_down:447
74971058398921160	0.093262	110939340800	110939340800	dram_lists: [3385, 6622, 18974, 18579, 1373, 3562, 405]	nvm_lists: [106428, 2602, 884, 0, 0, 0, 0]	migrations_up: 4229	migrations_down:480
74971060501055670	0.095758	110939340800	110939340800	dram_lists: [3268, 6482, 18799, 18931, 1437, 3539, 444]	nvm_lists: [106376, 2637, 901, 0, 0, 0, 0]	migrations_up: 4253	migrations_down:504
74971062603120774	0.096303	110939340800	110939340800	dram_lists: [3129, 6316, 18657, 19298, 1498, 3508, 494]	nvm_lists: [106328, 2671, 915, 0, 0, 0, 0]	migrations_up: 4271	migrations_down:522
74971064705222178	0.096575	110939340800	110939340800	dram_lists: [2999, 6162, 18530, 19620, 1577, 3467, 545]	nvm_lists: [106268, 2723, 923, 0, 0, 0, 0]	migrations_up: 4292	migrations_down:543
74971066809420484	0.097074	110939340800	110939340800	dram_lists: [2845, 6010, 18371, 19982, 1669, 3417, 606]	nvm_lists: [106238, 2767, 909, 0, 0, 0, 0]	migrations_up: 4343	migrations_down:594
74971068911513818	0.096706	110939340800	110939340800	dram_lists: [2702, 5882, 18200, 20348, 1737, 3365, 666]	nvm_lists: [106205, 2805, 904, 0, 0, 0, 0]	migrations_up: 4385	migrations_down:636
74971071013614252	0.097072	110939340800	110939340800	dram_lists: [2575, 5740, 18072, 20638, 1837, 3326, 712]	nvm_lists: [106168, 2833, 913, 0, 0, 0, 0]	migrations_up: 4421	migrations_down:672
74971073115715948	0.096948	110939340800	110939340800	dram_lists: [2452, 5615, 17864, 21000, 1918, 3253, 798]	nvm_lists: [106124, 2871, 919, 0, 0, 0, 0]	migrations_up: 4454	migrations_down:705
74971075217817680	0.096462	110939340800	110939340800	dram_lists: [2309, 5462, 17735, 21308, 2032, 3208, 846]	nvm_lists: [106120, 2892, 902, 0, 0, 0, 0]	migrations_up: 4502	migrations_down:753
74971077319913386	0.095856	110939340800	110939340800	dram_lists: [2169, 5346, 17524, 21679, 2122, 3150, 910]	nvm_lists: [106103, 2937, 874, 0, 0, 0, 0]	migrations_up: 4562	migrations_down:813
74971079422052546	0.095520	110939340800	110939340800	dram_lists: [2071, 5181, 17328, 22047, 2208, 3086, 979]	nvm_lists: [106035, 3012, 867, 0, 0, 0, 0]	migrations_up: 4595	migrations_down:846
74971081524108036	0.095889	110939340800	110939340800	dram_lists: [1948, 5032, 17151, 22372, 2328, 3015, 1054]	nvm_lists: [106017, 3036, 861, 0, 0, 0, 0]	migrations_up: 4643	migrations_down:894
74971083626242512	0.096509	110939340800	110939340800	dram_lists: [1820, 4913, 17009, 22629, 2457, 2936, 1136]	nvm_lists: [105996, 3072, 846, 0, 0, 0, 0]	migrations_up: 4691	migrations_down:942
74971085728309076	0.096383	110939340800	110939340800	dram_lists: [1702, 4763, 16816, 22965, 2576, 2851, 1227]	nvm_lists: [105972, 3117, 825, 0, 0, 0, 0]	migrations_up: 4748	migrations_down:999
74971087830406956	0.096579	110939340800	110939340800	dram_lists: [1618, 4611, 16610, 23278, 2701, 2771, 1311]	nvm_lists: [105928, 3158, 828, 0, 0, 0, 0]	migrations_up: 4778	migrations_down:1029
74971089932534768	0.097557	110939340800	110939340800	dram_lists: [1529, 4506, 16359, 23609, 2812, 2684, 1401]	nvm_lists: [105871, 3206, 837, 0, 0, 0, 0]	migrations_up: 4799	migrations_down:1050
74971092034637988	0.097024	110939340800	110939340800	dram_lists: [1440, 4381, 16136, 23913, 2942, 2603, 1485]	nvm_lists: [105803, 3258, 853, 0, 0, 0, 0]	migrations_up: 4826	migrations_down:1077
74971094136703120	0.096770	110939340800	110939340800	dram_lists: [1366, 4249, 15941, 24175, 3080, 2511, 1578]	nvm_lists: [105745, 3299, 870, 0, 0, 0, 0]	migrations_up: 4847	migrations_down:1098
74971096243006812	0.096949	110939340800	110939340800	dram_lists: [1283, 4129, 15743, 24433, 3222, 2421, 1669]	nvm_lists: [105699, 3331, 884, 0, 0, 0, 0]	migrations_up: 4877	migrations_down:1128
74971098345101774	0.096733	110939340800	110939340800	dram_lists: [1200, 4019, 15506, 24714, 3367, 2340, 1754]	nvm_lists: [105639, 3390, 885, 0, 0, 0, 0]	migrations_up: 4910	migrations_down:1161
74971100447259052	0.096366	110939340800	110939340800	dram_lists: [1112, 3913, 15248, 25012, 3521, 2264, 1830]	nvm_lists: [105599, 3440, 875, 0, 0, 0, 0]	migrations_up: 4955	migrations_down:1206
74971102549302944	0.096724	110939340800	110939340800	dram_lists: [1012, 3776, 15092, 25249, 3676, 2177, 1918]	nvm_lists: [105562, 3479, 873, 0, 0, 0, 0]	migrations_up: 5006	migrations_down:1257
74971104651403856	0.096116	110939340800	110939340800	dram_lists: [959, 3640, 14850, 25495, 3861, 2102, 1993]	nvm_lists: [105504, 3523, 887, 0, 0, 0, 0]	migrations_up: 5036	migrations_down:1287
74971106753501016	0.095496	110939340800	110939340800	dram_lists: [899, 3524, 14652, 25717, 4013, 2038, 2057]	nvm_lists: [105442, 3566, 906, 0, 0, 0, 0]	migrations_up: 5063	migrations_down:1314
74971108855601580	0.096031	110939340800	110939340800	dram_lists: [828, 3379, 14474, 25932, 4191, 1959, 2137]	nvm_lists: [105399, 3613, 902, 0, 0, 0, 0]	migrations_up: 5105	migrations_down:1356
74971110957702372	0.096403	110939340800	110939340800	dram_lists: [754, 3259, 14256, 26155, 4380, 1889, 2207]	nvm_lists: [105354, 3671, 889, 0, 0, 0, 0]	migrations_up: 5147	migrations_down:1398
74971113059833038	0.096545	110939340800	110939340800	dram_lists: [672, 3085, 13788, 26544, 4714, 1726, 2370]	nvm_lists: [105203, 3772, 932, 7, 0, 0, 0]	migrations_up: 5174	migrations_down:1425
74971115161922444	0.096850	110933049344	110939340800	dram_lists: [621, 3000, 13564, 26733, 4882, 1663, 2433]	nvm_lists: [105130, 3839, 934, 14, 0, 0, 0]	migrations_up: 5195	migrations_down:1449
74971117264014462	0.096708	110928855040	110939340800	dram_lists: [555, 2890, 13333, 26938, 5082, 1587, 2509]	nvm_lists: [105069, 3903, 931, 16, 0, 0, 0]	migrations_up: 5237	migrations_down:1493
74971119366123440	0.097354	110924660736	110939340800	dram_lists: [492, 2785, 13180, 27085, 5254, 1523, 2573]	nvm_lists: [105045, 3940, 926, 10, 0, 0, 0]	migrations_up: 5285	migrations_down:1543
74971121468189274	0.097052	110939340800	110939340800	dram_lists: [476, 2800, 13197, 27078, 5258, 1538, 2553]	nvm_lists: [105070, 3939, 905, 0, 0, 0, 0]	migrations_up: 5315	migrations_down:1566
74971123570291252	0.096655	110939340800	110939340800	dram_lists: [478, 2818, 13210, 27054, 5289, 1661, 2390]	nvm_lists: [105068, 3940, 906, 0, 0, 0, 0]	migrations_up: 5315	migrations_down:1566
74971125672388774	0.097127	110939340800	110939340800	dram_lists: [476, 2836, 13222, 27045, 5342, 1828, 2151]	nvm_lists: [105064, 3940, 910, 0, 0, 0, 0]	migrations_up: 5315	migrations_down:1566
74971127774486244	0.096860	110939340800	110939340800	dram_lists: [476, 2850, 13255, 27022, 5374, 2042, 1881]	nvm_lists: [105058, 3942, 914, 0, 0, 0, 0]	migrations_up: 5315	migrations_down:1566
74971129876584308	0.096933	110939340800	110939340800	dram_lists: [477, 2858, 13307, 27000, 5390, 2287, 1581]	nvm_lists: [105050, 3943, 921, 0, 0, 0, 0]	migrations_up: 5315	migrations_down:1566
74971131978682726	0.096970	110939340800	110939340800	dram_lists: [472, 2853, 13386, 26975, 5381, 2500, 1333]	nvm_lists: [105041, 3949, 924, 0, 0, 0, 0]	migrations_up: 5318	migrations_down:1569
74971134080785130	0.097659	110939340800	110939340800	dram_lists: [465, 2853, 13472, 26960, 5368, 2695, 1087]	nvm_lists: [105029, 3953, 932, 0, 0, 0, 0]	migrations_up: 5318	migrations_down:1569
74971136182882544	0.096338	110939340800	110939340800	dram_lists: [461, 2841, 13563, 26926, 5362, 2849, 898]	nvm_lists: [105018, 3954, 942, 0, 0, 0, 0]	migrations_up: 5321	migrations_down:1572
74971138284983546	0.096556	110939340800	110939340800	dram_lists: [459, 2826, 13630, 26927, 5312, 3004, 742]	nvm_lists: [105003, 3956, 955, 0, 0, 0, 0]	migrations_up: 5321	migrations_down:1572
74971140387077128	0.096911	110939340800	110939340800	dram_lists: [460, 2817, 13717, 26921, 5243, 3150, 592]	nvm_lists: [104985, 3964, 965, 0, 0, 0, 0]	migrations_up: 5321	migrations_down:1572
74971142489177412	0.097006	110939340800	110939340800	dram_lists: [454, 2803, 13813, 26906, 5177, 3257, 490]	nvm_lists: [104975, 3967, 972, 0, 0, 0, 0]	migrations_up: 5324	migrations_down:1575
74971144591279476	0.097110	110939340800	110939340800	dram_lists: [447, 2792, 13889, 26911, 5103, 3343, 415]	nvm_lists: [104960, 3971, 983, 0, 0, 0, 0]	migrations_up: 5324	migrations_down:1575
74971146693377732	0.097983	110939340800	110939340800	dram_lists: [425, 2769, 14026, 26919, 4955, 3486, 320]	nvm_lists: [104947, 3983, 984, 0, 0, 0, 0]	migrations_up: 5336	migrations_down:1587
74971148795475382	0.097895	110939340800	110939340800	dram_lists: [417, 2742, 14129, 26914, 4872, 3562, 264]	nvm_lists: [104934, 3982, 998, 0, 0, 0, 0]	migrations_up: 5339	migrations_down:1590
74971150897579234	0.097605	110939340800	110939340800	dram_lists: [404, 2724, 14198, 26952, 4780, 3631, 211]	nvm_lists: [104918, 3992, 1004, 0, 0, 0, 0]	migrations_up: 5345	migrations_down:1596
74971152999676658	0.097508	110939340800	110939340800	dram_lists: [390, 2697, 14258, 27004, 4693, 3682, 176]	nvm_lists: [104899, 4004, 1011, 0, 0, 0, 0]	migrations_up: 5351	migrations_down:1602
74971155101775114	0.097229	110939340800	110939340800	dram_lists: [367, 2667, 14344, 27068, 4571, 3749, 134]	nvm_lists: [104878, 4023, 1013, 0, 0, 0, 0]	migrations_up: 5369	migrations_down:1620
74971157203870726	0.097647	110939340800	110939340800	dram_lists: [358, 2624, 14442, 27111, 4463, 3796, 106]	nvm_lists: [104852, 4030, 1032, 0, 0, 0, 0]	migrations_up: 5375	migrations_down:1626
74971159305973678	0.097856	110939340800	110939340800	dram_lists: [334, 2589, 14527, 27171, 4358, 3833, 88]	nvm_lists: [104844, 4034, 1036, 0, 0, 0, 0]	migrations_up: 5393	migrations_down:1644
74971161408068554	0.097633	110939340800	110939340800	dram_lists: [324, 2559, 14575, 27237, 4276, 3845, 84]	nvm_lists: [104826, 4045, 1043, 0, 0, 0, 0]	migrations_up: 5402	migrations_down:1653
74971163510170500	0.094184	110939340800	110939340800	dram_lists: [302, 2525, 14651, 27318, 4151, 3870, 83]	nvm_lists: [104811, 4059, 1044, 0, 0, 0, 0]	migrations_up: 5420	migrations_down:1671
74971165612268714	0.095725	110939340800	110939340800	dram_lists: [273, 2512, 14704, 27386, 4053, 3892, 80]	nvm_lists: [104805, 4070, 1039, 0, 0, 0, 0]	migrations_up: 5444	migrations_down:1695
74971167714367916	0.097282	110939340800	110939340800	dram_lists: [255, 2475, 14744, 27469, 3971, 3893, 93]	nvm_lists: [104782, 4092, 1040, 0, 0, 0, 0]	migrations_up: 5462	migrations_down:1713
74971169816467160	0.097840	110891106304	110939340800	dram_lists: [214, 2440, 14784, 27547, 3895, 3896, 101]	nvm_lists: [104790, 4090, 1056, 0, 0, 0, 0]	migrations_up: 5475	migrations_down:1749
74971171918566882	0.097965	110939340800	110939340800	dram_lists: [192, 2428, 14808, 27632, 3826, 3906, 108]	nvm_lists: [104775, 4102, 1037, 0, 0, 0, 0]	migrations_up: 5516	migrations_down:1767
74971174020668022	0.097886	110939340800	110939340800	dram_lists: [167, 2398, 14794, 27762, 3751, 3911, 117]	nvm_lists: [104758, 4114, 1042, 0, 0, 0, 0]	migrations_up: 5537	migrations_down:1788
74971176122768802	0.098233	110926757888	110939340800	dram_lists: [132, 2362, 14808, 27859, 3695, 3898, 140]	nvm_lists: [104749, 4127, 1043, 0, 0, 0, 0]	migrations_up: 5564	migrations_down:1821
74971178229061862	0.098511	110939340800	110939340800	dram_lists: [109, 2320, 14825, 27948, 3651, 3885, 162]	nvm_lists: [104739, 4123, 1052, 0, 0, 0, 0]	migrations_up: 5591	migrations_down:1842
74971180331164530	0.098219	110939340800	110939340800	dram_lists: [85, 2284, 14811, 28078, 3583, 3863, 196]	nvm_lists: [104734, 4127, 1053, 0, 0, 0, 0]	migrations_up: 5618	migrations_down:1869
74971182433260130	0.098774	110939340800	110939340800	dram_lists: [64, 2234, 14797, 28186, 3556, 3838, 225]	nvm_lists: [104708, 4157, 1049, 0, 0, 0, 0]	migrations_up: 5642	migrations_down:1893
74971184535366904	0.098703	110939340800	110939340800	dram_lists: [31, 2210, 14760, 28325, 3503, 3810, 261]	nvm_lists: [104709, 4165, 1040, 0, 0, 0, 0]	migrations_up: 5675	migrations_down:1926
74971186637459788	0.098784	110939340800	110939340800	dram_lists: [10, 2166, 14746, 28444, 3458, 3774, 302]	nvm_lists: [104681, 4192, 1041, 0, 0, 0, 0]	migrations_up: 5696	migrations_down:1947
74971188739560004	0.098024	110939340800	110939340800	dram_lists: [0, 2119, 14711, 28563, 3426, 3730, 351]	nvm_lists: [104657, 4203, 1054, 0, 0, 0, 0]	migrations_up: 5717	migrations_down:1968
74971190841659498	0.097786	110939340800	110939340800	dram_lists: [0, 2066, 14664, 28696, 3390, 3687, 397]	nvm_lists: [104618, 4243, 1053, 0, 0, 0, 0]	migrations_up: 5736	migrations_down:1987
74971192943753564	0.098067	110939340800	110939340800	dram_lists: [0, 2008, 14610, 28833, 3365, 3643, 441]	nvm_lists: [104587, 4277, 1050, 0, 0, 0, 0]	migrations_up: 5762	migrations_down:2013
74971195045859898	0.097679	110939340800	110939340800	dram_lists: [0, 1947, 14529, 28995, 3345, 3560, 524]	nvm_lists: [104537, 4324, 1053, 0, 0, 0, 0]	migrations_up: 5786	migrations_down:2037
74971197147958912	0.097730	110939340800	110939340800	dram_lists: [0, 1891, 14453, 29145, 3326, 3498, 587]	nvm_lists: [104502, 4355, 1057, 0, 0, 0, 0]	migrations_up: 5813	migrations_down:2064
74971199250054674	0.097369	110939340800	110939340800	dram_lists: [0, 1839, 14312, 29370, 3291, 3442, 646]	nvm_lists: [104465, 4397, 1052, 0, 0, 0, 0]	migrations_up: 5844	migrations_down:2095
74971201352156634	0.097262	110939340800	110939340800	dram_lists: [0, 1793, 14209, 29526, 3284, 3375, 713]	nvm_lists: [104411, 4448, 1055, 0, 0, 0, 0]	migrations_up: 5858	migrations_down:2109
74971203454255746	0.096857	110939340800	110939340800	dram_lists: [0, 1718, 14064, 29732, 3296, 3288, 802]	nvm_lists: [104360, 4501, 1053, 0, 0, 0, 0]	migrations_up: 5893	migrations_down:2144
74971205556347200	0.097461	110939340800	110939340800	dram_lists: [0, 1649, 13935, 29931, 3294, 3218, 873]	nvm_lists: [104318, 4545, 1051, 0, 0, 0, 0]	migrations_up: 5921	migrations_down:2172
74971207658449640	0.096718	110939340800	110939340800	dram_lists: [0, 1582, 13819, 30103, 3304, 3123, 969]	nvm_lists: [104262, 4618, 1034, 0, 0, 0, 0]	migrations_up: 5954	migrations_down:2205
74971209760550176	0.097121	110939340800	110939340800	dram_lists: [0, 1514, 13690, 30265, 3339, 3039, 1053]	nvm_lists: [104217, 4665, 1032, 0, 0, 0, 0]	migrations_up: 5976	migrations_down:2227
74971211862681932	0.096806	110939340800	110939340800	dram_lists: [0, 1462, 13576, 30418, 3351, 2956, 1137]	nvm_lists: [104168, 4706, 1040, 0, 0, 0, 0]	migrations_up: 5998	migrations_down:2249
74971213964744408	0.096532	110939340800	110939340800	dram_lists: [0, 1407, 13430, 30589, 3381, 2863, 1230]	nvm_lists: [104117, 4754, 1043, 0, 0, 0, 0]	migrations_up: 6022	migrations_down:2273
74971216066845664	0.097040	110939340800	110939340800	dram_lists: [0, 1353, 13326, 30720, 3408, 2762, 1331]	nvm_lists: [104074, 4780, 1060, 0, 0, 0, 0]	migrations_up: 6044	migrations_down:2295
74971218168944270	0.095958	110912077824	110939340800	dram_lists: [0, 1286, 13174, 30883, 3449, 2681, 1414]	nvm_lists: [104029, 4840, 1058, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971220271045078	0.096135	110912077824	110939340800	dram_lists: [0, 1253, 13037, 31000, 3502, 2609, 1486]	nvm_lists: [103975, 4861, 1079, 12, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971222373144164	0.092056	110912077824	110939340800	dram_lists: [22, 1395, 13107, 30832, 3478, 2629, 1424]	nvm_lists: [103989, 4847, 1080, 11, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971224475239936	0.090662	110912077824	110939340800	dram_lists: [227, 1726, 12920, 30665, 3619, 2440, 1290]	nvm_lists: [104032, 4817, 1068, 10, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971226577337046	0.093085	110912077824	110939340800	dram_lists: [424, 2068, 12740, 30472, 3836, 2191, 1156]	nvm_lists: [104074, 4789, 1055, 9, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971228679438978	0.094143	110912077824	110939340800	dram_lists: [993, 2224, 12567, 30469, 3736, 1901, 997]	nvm_lists: [104675, 4750, 502, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971230781536424	0.094414	110912077824	110939340800	dram_lists: [1480, 2472, 12349, 30512, 3643, 1596, 835]	nvm_lists: [105216, 4711, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971232883665228	0.095711	110912077824	110939340800	dram_lists: [2345, 2471, 12508, 30031, 3514, 1332, 686]	nvm_lists: [109922, 5, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971234985738494	0.095562	110912077824	110939340800	dram_lists: [3077, 2505, 12587, 29588, 3420, 1143, 567]	nvm_lists: [109918, 9, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971237087840748	0.096345	110912077824	110939340800	dram_lists: [3955, 2846, 12285, 29085, 3313, 929, 474]	nvm_lists: [109927, 0, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971239189940116	0.095879	110912077824	110939340800	dram_lists: [4750, 3119, 12101, 28546, 3208, 775, 388]	nvm_lists: [109924, 3, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971241292035848	0.096095	110912077824	110939340800	dram_lists: [5873, 3204, 11762, 27982, 3109, 645, 312]	nvm_lists: [109925, 2, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971243394130478	0.091544	110912077824	110939340800	dram_lists: [6810, 3341, 11492, 27467, 2997, 526, 254]	nvm_lists: [109924, 3, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971245496229704	0.090288	110912077824	110939340800	dram_lists: [8080, 3261, 11136, 26887, 2890, 424, 209]	nvm_lists: [109924, 3, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971247598337118	0.093918	110912077824	110939340800	dram_lists: [9443, 3051, 10773, 26340, 2793, 326, 161]	nvm_lists: [109927, 0, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971249700431542	0.095101	110912077824	110939340800	dram_lists: [10448, 3067, 10483, 25795, 2707, 260, 127]	nvm_lists: [109924, 3, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971251802537870	0.095667	110912077824	110939340800	dram_lists: [11765, 2869, 10112, 25207, 2618, 210, 106]	nvm_lists: [109927, 0, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971253904629788	0.095976	110912077824	110939340800	dram_lists: [12548, 2911, 9869, 24740, 2557, 173, 89]	nvm_lists: [109923, 4, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971256006731888	0.096475	110912077824	110939340800	dram_lists: [13839, 2783, 9489, 24114, 2461, 131, 70]	nvm_lists: [109921, 6, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971258108827482	0.096625	110912077824	110939340800	dram_lists: [14585, 2952, 9262, 23552, 2377, 102, 57]	nvm_lists: [109920, 7, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971260210925096	0.096876	110912077824	110939340800	dram_lists: [15585, 2866, 8974, 23021, 2316, 83, 42]	nvm_lists: [109926, 1, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971262313023822	0.097096	110912077824	110939340800	dram_lists: [16327, 2984, 8759, 22468, 2249, 66, 34]	nvm_lists: [109920, 7, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971264415130084	0.096676	110912077824	110939340800	dram_lists: [17277, 2838, 8518, 21987, 2186, 51, 30]	nvm_lists: [109927, 0, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971266517229236	0.097211	110912077824	110939340800	dram_lists: [18350, 2646, 8210, 21485, 2130, 43, 23]	nvm_lists: [109926, 0, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971268619331156	0.096735	110912077824	110939340800	dram_lists: [19154, 2694, 7960, 20946, 2080, 34, 19]	nvm_lists: [109923, 4, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971270721422110	0.097013	110912077824	110939340800	dram_lists: [20186, 2589, 7674, 20378, 2018, 27, 15]	nvm_lists: [109796, 130, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971272823557946	0.097539	110912077824	110939340800	dram_lists: [20861, 2699, 7474, 19857, 1962, 21, 13]	nvm_lists: [109647, 278, 2, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971274925621658	0.097660	110912077824	110939340800	dram_lists: [21870, 2583, 7208, 19295, 1900, 18, 13]	nvm_lists: [109644, 282, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971277027721328	0.097205	110912077824	110939340800	dram_lists: [22479, 2749, 7028, 18761, 1851, 11, 8]	nvm_lists: [109633, 294, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971279129821166	0.096977	110912077824	110939340800	dram_lists: [23370, 2635, 6798, 18273, 1796, 10, 5]	nvm_lists: [109926, 1, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971281231918154	0.097005	110912077824	110939340800	dram_lists: [24421, 2439, 6550, 17724, 1741, 8, 4]	nvm_lists: [109926, 1, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971283334019976	0.096631	110912077824	110939340800	dram_lists: [24985, 2531, 6388, 17282, 1691, 6, 4]	nvm_lists: [109924, 3, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971285436127406	0.097360	110912077824	110939340800	dram_lists: [25907, 2407, 6161, 16762, 1641, 6, 3]	nvm_lists: [109927, 0, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971287538274904	0.096358	110912077824	110939340800	dram_lists: [26396, 2491, 6024, 16373, 1597, 4, 2]	nvm_lists: [109921, 6, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971289640348416	0.096177	110912077824	110939340800	dram_lists: [27416, 2350, 5770, 15804, 1543, 2, 2]	nvm_lists: [109926, 0, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971291742466252	0.096639	110912077824	110939340800	dram_lists: [27885, 2486, 5648, 15376, 1488, 2, 2]	nvm_lists: [109922, 5, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971293844508596	0.097574	110912077824	110939340800	dram_lists: [28591, 2392, 5503, 14955, 1444, 0, 2]	nvm_lists: [109922, 5, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971295946613546	0.096634	110912077824	110939340800	dram_lists: [28998, 2557, 5388, 14537, 1405, 0, 2]	nvm_lists: [109919, 8, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971298048739562	0.096304	110912077824	110939340800	dram_lists: [29728, 2488, 5208, 14101, 1361, 0, 1]	nvm_lists: [109926, 1, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971300150810374	0.095753	110912077824	110939340800	dram_lists: [30223, 2610, 5091, 13641, 1321, 0, 1]	nvm_lists: [109923, 4, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971302252912182	0.096483	110912077824	110939340800	dram_lists: [30874, 2492, 4927, 13306, 1287, 0, 1]	nvm_lists: [109927, 0, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971304355071498	0.096586	110912077824	110939340800	dram_lists: [31763, 2298, 4723, 12849, 1254, 0, 0]	nvm_lists: [109927, 0, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971306457159504	0.096871	110912077824	110939340800	dram_lists: [32233, 2334, 4596, 12503, 1221, 0, 0]	nvm_lists: [109921, 6, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971308559285354	0.097128	110912077824	110939340800	dram_lists: [32830, 2222, 4465, 12184, 1186, 0, 0]	nvm_lists: [109926, 1, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971310661359270	0.097080	110912077824	110939340800	dram_lists: [33311, 2274, 4345, 11805, 1152, 0, 0]	nvm_lists: [109922, 5, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971312763413774	0.096248	110912077824	110939340800	dram_lists: [33920, 2151, 4210, 11488, 1118, 0, 0]	nvm_lists: [109926, 1, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971314865509840	0.097027	110912077824	110939340800	dram_lists: [34433, 2183, 4090, 11105, 1076, 0, 0]	nvm_lists: [109924, 3, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971316967615526	0.096810	110912077824	110939340800	dram_lists: [35086, 2057, 3943, 10760, 1041, 0, 0]	nvm_lists: [109925, 2, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971319069727532	0.096828	110912077824	110939340800	dram_lists: [35457, 2155, 3824, 10453, 998, 0, 0]	nvm_lists: [109922, 5, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971321171813376	0.096273	110912077824	110939340800	dram_lists: [36104, 2021, 3670, 10126, 966, 0, 0]	nvm_lists: [109926, 1, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971323273912010	0.096587	110912077824	110939340800	dram_lists: [36391, 2150, 3594, 9817, 935, 0, 0]	nvm_lists: [109919, 8, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971325376011226	0.096693	110912077824	110939340800	dram_lists: [36973, 2047, 3462, 9505, 900, 0, 0]	nvm_lists: [109927, 0, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971327478111376	0.096654	110912077824	110939340800	dram_lists: [37282, 2175, 3370, 9193, 867, 0, 0]	nvm_lists: [109926, 1, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971329580202096	0.097114	110912077824	110939340800	dram_lists: [37842, 2096, 3236, 8863, 850, 0, 0]	nvm_lists: [109926, 1, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971331682301724	0.096840	110912077824	110939340800	dram_lists: [38066, 2229, 3203, 8566, 823, 0, 0]	nvm_lists: [109924, 3, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971333784442228	0.096924	110912077824	110939340800	dram_lists: [38580, 2133, 3101, 8279, 794, 0, 0]	nvm_lists: [109924, 3, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971335886502726	0.096707	110912077824	110939340800	dram_lists: [38785, 2269, 3060, 7995, 778, 0, 0]	nvm_lists: [109922, 5, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971337988606020	0.096341	110912077824	110939340800	dram_lists: [38813, 2525, 3061, 7742, 746, 0, 0]	nvm_lists: [109915, 12, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971340090692638	0.096545	110912077824	110939340800	dram_lists: [39283, 2454, 2962, 7469, 719, 0, 0]	nvm_lists: [109926, 1, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971342192799018	0.096531	110912077824	110939340800	dram_lists: [39445, 2590, 2927, 7234, 691, 0, 0]	nvm_lists: [109920, 7, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971344294933052	0.097040	110912077824	110939340800	dram_lists: [39425, 2807, 2991, 7000, 664, 0, 0]	nvm_lists: [109907, 20, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971346396995646	0.096648	110912077824	110939340800	dram_lists: [39255, 3074, 3090, 6822, 646, 0, 0]	nvm_lists: [109891, 36, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971348499160666	0.096699	110912077824	110939340800	dram_lists: [39647, 3018, 2998, 6604, 620, 0, 0]	nvm_lists: [109901, 26, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971350601193026	0.096091	110912077824	110939340800	dram_lists: [39760, 3112, 3029, 6387, 599, 0, 0]	nvm_lists: [109922, 5, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971352703320840	0.096162	110912077824	110939340800	dram_lists: [39719, 3302, 3125, 6165, 576, 0, 0]	nvm_lists: [109909, 18, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971354805432218	0.096772	110912077824	110939340800	dram_lists: [40133, 3188, 3039, 5969, 558, 0, 0]	nvm_lists: [109908, 19, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971356907493730	0.097289	110912077824	110939340800	dram_lists: [40394, 3209, 3023, 5731, 530, 0, 0]	nvm_lists: [109899, 28, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971359009629580	0.097419	110912077824	110939340800	dram_lists: [40362, 3366, 3089, 5554, 516, 0, 0]	nvm_lists: [109889, 35, 3, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971361111737910	0.097119	110912077824	110939340800	dram_lists: [40790, 3252, 2978, 5373, 494, 0, 0]	nvm_lists: [109889, 36, 2, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971363213786074	0.097837	110912077824	110939340800	dram_lists: [41013, 3274, 2945, 5181, 474, 0, 0]	nvm_lists: [109881, 45, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971365315923778	0.097422	110912077824	110939340800	dram_lists: [41024, 3418, 2956, 5032, 457, 0, 0]	nvm_lists: [109873, 54, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971367418026710	0.097344	110912077824	110939340800	dram_lists: [41472, 3290, 2824, 4855, 446, 0, 0]	nvm_lists: [109908, 19, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971369520084150	0.097562	110912077824	110939340800	dram_lists: [41654, 3365, 2782, 4662, 424, 0, 0]	nvm_lists: [109919, 8, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971371622180062	0.096511	110912077824	110939340800	dram_lists: [41621, 3511, 2838, 4511, 406, 0, 0]	nvm_lists: [109909, 17, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971373724286792	0.097030	110912077824	110939340800	dram_lists: [42037, 3384, 2719, 4351, 396, 0, 0]	nvm_lists: [109908, 19, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971375826383078	0.096502	110912077824	110939340800	dram_lists: [42247, 3395, 2683, 4185, 377, 0, 0]	nvm_lists: [109914, 13, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971377928477082	0.096005	110912077824	110939340800	dram_lists: [42238, 3567, 2691, 4039, 352, 0, 0]	nvm_lists: [109910, 17, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971380030616376	0.096764	110912077824	110939340800	dram_lists: [42648, 3429, 2592, 3885, 333, 0, 0]	nvm_lists: [109922, 5, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971382132719872	0.092887	110912077824	110939340800	dram_lists: [42800, 3474, 2565, 3725, 323, 0, 0]	nvm_lists: [109916, 11, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971384234774734	0.095476	110912077824	110939340800	dram_lists: [43269, 3284, 2425, 3601, 308, 0, 0]	nvm_lists: [109926, 1, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971386336880076	0.095480	110912077824	110939340800	dram_lists: [43463, 3304, 2349, 3470, 301, 0, 0]	nvm_lists: [109923, 4, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971388438979358	0.096630	110912077824	110939340800	dram_lists: [43418, 3479, 2342, 3361, 287, 0, 0]	nvm_lists: [109913, 14, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971390541075436	0.096831	110912077824	110939340800	dram_lists: [43864, 3323, 2208, 3212, 280, 0, 0]	nvm_lists: [109926, 1, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971392643172338	0.097564	110912077824	110939340800	dram_lists: [44046, 3333, 2146, 3089, 273, 0, 0]	nvm_lists: [109923, 4, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971394745315818	0.097673	110912077824	110939340800	dram_lists: [43972, 3459, 2197, 2991, 268, 0, 0]	nvm_lists: [109916, 11, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971396847409734	0.097340	110912077824	110939340800	dram_lists: [44375, 3282, 2108, 2866, 256, 0, 0]	nvm_lists: [109924, 3, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971398949570040	0.097186	110912077824	110939340800	dram_lists: [44552, 3287, 2033, 2763, 252, 0, 0]	nvm_lists: [109924, 3, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971401051574980	0.096710	110912077824	110939340800	dram_lists: [44417, 3446, 2093, 2691, 240, 0, 0]	nvm_lists: [109914, 12, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971403153704460	0.097000	110912077824	110939340800	dram_lists: [44232, 3634, 2205, 2583, 233, 0, 0]	nvm_lists: [109892, 34, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971405255892482	0.096617	110912077824	110939340800	dram_lists: [44565, 3516, 2097, 2487, 222, 0, 0]	nvm_lists: [109892, 35, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971407357981886	0.096824	110912077824	110939340800	dram_lists: [44617, 3584, 2085, 2385, 216, 0, 0]	nvm_lists: [109899, 28, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971409460010572	0.097303	110912077824	110939340800	dram_lists: [44489, 3695, 2177, 2322, 204, 0, 0]	nvm_lists: [109889, 38, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971411562097344	0.096512	110912077824	110939340800	dram_lists: [44785, 3574, 2098, 2231, 199, 0, 0]	nvm_lists: [109926, 1, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971413664177164	0.097313	110912077824	110939340800	dram_lists: [44834, 3594, 2118, 2147, 194, 0, 0]	nvm_lists: [109920, 7, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971415766264746	0.097173	110912077824	110939340800	dram_lists: [44650, 3765, 2213, 2072, 187, 0, 0]	nvm_lists: [109908, 18, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971417868431190	0.096574	110912077824	110939340800	dram_lists: [45030, 3569, 2130, 1979, 179, 0, 0]	nvm_lists: [109908, 19, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971419970506878	0.097307	110912077824	110939340800	dram_lists: [45121, 3584, 2109, 1903, 170, 0, 0]	nvm_lists: [109918, 9, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971422072624014	0.097569	110912077824	110939340800	dram_lists: [45002, 3723, 2171, 1829, 162, 0, 0]	nvm_lists: [109912, 15, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971424174699854	0.088666	110912077824	110939340800	dram_lists: [45288, 3614, 2091, 1734, 160, 0, 0]	nvm_lists: [109914, 13, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971426276761190	0.093507	110912077824	110939340800	dram_lists: [45293, 3672, 2100, 1669, 153, 0, 0]	nvm_lists: [109907, 19, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971428378861462	0.094870	110912077824	110939340800	dram_lists: [45094, 3824, 2193, 1633, 143, 0, 0]	nvm_lists: [109901, 24, 2, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971430481015810	0.095964	110912077824	110939340800	dram_lists: [45389, 3706, 2085, 1569, 138, 0, 0]	nvm_lists: [109899, 27, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971432583057228	0.096872	110912077824	110939340800	dram_lists: [45448, 3718, 2073, 1514, 134, 0, 0]	nvm_lists: [109893, 34, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971434685230948	0.096823	110912077824	110939340800	dram_lists: [45306, 3866, 2119, 1465, 131, 0, 0]	nvm_lists: [109880, 45, 2, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971436787350210	0.097044	110912077824	110939340800	dram_lists: [45612, 3725, 2016, 1408, 126, 0, 0]	nvm_lists: [109879, 47, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971438889357896	0.096510	110912077824	110939340800	dram_lists: [45703, 3735, 1992, 1337, 120, 0, 0]	nvm_lists: [109873, 54, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971440991452342	0.096913	110912077824	110939340800	dram_lists: [45564, 3875, 2044, 1285, 119, 0, 0]	nvm_lists: [109906, 21, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971443093599022	0.097205	110912077824	110939340800	dram_lists: [45890, 3713, 1946, 1224, 114, 0, 0]	nvm_lists: [109927, 0, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971445195728120	0.097298	110912077824	110939340800	dram_lists: [45960, 3732, 1901, 1184, 110, 0, 0]	nvm_lists: [109923, 4, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971447297828484	0.092896	110912077824	110939340800	dram_lists: [45805, 3885, 1948, 1146, 103, 0, 0]	nvm_lists: [109913, 14, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971449399848024	0.095596	110912077824	110939340800	dram_lists: [46127, 3717, 1850, 1097, 96, 0, 0]	nvm_lists: [109926, 1, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971451501989382	0.096185	110912077824	110939340800	dram_lists: [46163, 3761, 1813, 1058, 92, 0, 0]	nvm_lists: [109923, 4, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971453604056968	0.096983	110912077824	110939340800	dram_lists: [46015, 3870, 1885, 1029, 88, 0, 0]	nvm_lists: [109916, 11, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971455706150760	0.096608	110912077824	110939340800	dram_lists: [46320, 3721, 1775, 986, 85, 0, 0]	nvm_lists: [109926, 1, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971457808244782	0.096820	110912077824	110939340800	dram_lists: [46272, 3826, 1764, 941, 84, 0, 0]	nvm_lists: [109919, 8, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971459910353024	0.096914	110912077824	110939340800	dram_lists: [46039, 4023, 1821, 923, 81, 0, 0]	nvm_lists: [109908, 18, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971462012529440	0.096986	110912077824	110939340800	dram_lists: [46303, 3870, 1761, 876, 77, 0, 0]	nvm_lists: [109904, 23, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971464114582756	0.093032	110912077824	110939340800	dram_lists: [46284, 3920, 1765, 845, 73, 0, 0]	nvm_lists: [109903, 24, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971466216648596	0.087032	110912077824	110939340800	dram_lists: [46081, 4058, 1859, 819, 70, 0, 0]	nvm_lists: [109896, 30, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971468318747622	0.091903	110912077824	110939340800	dram_lists: [46336, 3930, 1781, 773, 67, 0, 0]	nvm_lists: [109895, 32, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971470420886750	0.094609	110912077824	110939340800	dram_lists: [46357, 3969, 1752, 743, 66, 0, 0]	nvm_lists: [109919, 8, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971472522985062	0.096595	110912077824	110939340800	dram_lists: [46189, 4081, 1832, 720, 65, 0, 0]	nvm_lists: [109910, 16, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971474625041730	0.096156	110912077824	110939340800	dram_lists: [46487, 3917, 1726, 693, 64, 0, 0]	nvm_lists: [109909, 18, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971476727147644	0.096453	110912077824	110939340800	dram_lists: [46544, 3895, 1730, 657, 61, 0, 0]	nvm_lists: [109922, 5, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971478829240548	0.096097	110912077824	110939340800	dram_lists: [46345, 4034, 1796, 654, 58, 0, 0]	nvm_lists: [109915, 12, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971480931338582	0.096599	110912077824	110939340800	dram_lists: [46086, 4195, 1905, 645, 56, 0, 0]	nvm_lists: [109905, 21, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971483033438230	0.097190	110912077824	110939340800	dram_lists: [46245, 4105, 1868, 615, 54, 0, 0]	nvm_lists: [109903, 24, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971485135536418	0.097627	110912077824	110939340800	dram_lists: [46171, 4154, 1918, 593, 51, 0, 0]	nvm_lists: [109920, 7, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971487237647868	0.097188	110912077824	110939340800	dram_lists: [46466, 3972, 1834, 565, 50, 0, 0]	nvm_lists: [109923, 4, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971489339737858	0.097239	110912077824	110939340800	dram_lists: [46482, 4001, 1812, 544, 48, 0, 0]	nvm_lists: [109913, 13, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971491441832700	0.098026	110912077824	110939340800	dram_lists: [46301, 4110, 1899, 530, 47, 0, 0]	nvm_lists: [109903, 22, 2, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971493543929598	0.098033	110912077824	110939340800	dram_lists: [46635, 3926, 1773, 508, 45, 0, 0]	nvm_lists: [109901, 25, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971495646036300	0.098552	110912077824	110939340800	dram_lists: [46653, 3938, 1768, 485, 43, 0, 0]	nvm_lists: [109894, 32, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971497748127400	0.098262	110912077824	110939340800	dram_lists: [46514, 4006, 1851, 473, 43, 0, 0]	nvm_lists: [109885, 40, 2, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971499850266612	0.097273	110912077824	110939340800	dram_lists: [46815, 3838, 1747, 444, 43, 0, 0]	nvm_lists: [109885, 41, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971501952330718	0.097023	110912077824	110939340800	dram_lists: [46843, 3873, 1709, 419, 43, 0, 0]	nvm_lists: [109884, 43, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971504054430018	0.097660	110912077824	110939340800	dram_lists: [46682, 4013, 1741, 411, 40, 0, 0]	nvm_lists: [109914, 13, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971506156526728	0.097979	110912077824	110939340800	dram_lists: [46968, 3850, 1641, 389, 39, 0, 0]	nvm_lists: [109919, 8, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971508258670284	0.097990	110912077824	110939340800	dram_lists: [46988, 3869, 1613, 378, 39, 0, 0]	nvm_lists: [109916, 11, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971510360779286	0.098014	110912077824	110939340800	dram_lists: [46813, 3998, 1668, 369, 39, 0, 0]	nvm_lists: [109908, 18, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971512462825420	0.097898	110912077824	110939340800	dram_lists: [47117, 3814, 1572, 346, 38, 0, 0]	nvm_lists: [109907, 20, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971514564975590	0.097453	110912077824	110939340800	dram_lists: [47134, 3811, 1573, 333, 36, 0, 0]	nvm_lists: [109912, 15, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971516667023158	0.097371	110912077824	110939340800	dram_lists: [47008, 3916, 1599, 329, 35, 0, 0]	nvm_lists: [109909, 18, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971518769128310	0.096955	110912077824	110939340800	dram_lists: [47249, 3773, 1515, 317, 33, 0, 0]	nvm_lists: [109922, 5, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971520871227996	0.097239	110912077824	110939340800	dram_lists: [47277, 3780, 1497, 301, 32, 0, 0]	nvm_lists: [109920, 7, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971522973319394	0.097007	110912077824	110939340800	dram_lists: [47095, 3892, 1575, 295, 30, 0, 0]	nvm_lists: [109908, 19, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971525075445870	0.096761	110912077824	110939340800	dram_lists: [47364, 3721, 1490, 282, 30, 0, 0]	nvm_lists: [109926, 0, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971527177548016	0.096755	110912077824	110939340800	dram_lists: [47355, 3773, 1466, 264, 29, 0, 0]	nvm_lists: [109918, 9, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971529279616512	0.097364	110912077824	110939340800	dram_lists: [47117, 3946, 1540, 257, 27, 0, 0]	nvm_lists: [109902, 25, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971531381717110	0.097444	110912077824	110939340800	dram_lists: [46766, 4148, 1679, 268, 26, 0, 0]	nvm_lists: [109890, 33, 4, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971533483846246	0.096967	110912077824	110939340800	dram_lists: [46903, 4063, 1645, 252, 24, 0, 0]	nvm_lists: [109887, 37, 3, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971535585912124	0.097484	110912077824	110939340800	dram_lists: [46799, 4128, 1686, 251, 23, 0, 0]	nvm_lists: [109878, 46, 3, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971537688012646	0.097152	110912077824	110939340800	dram_lists: [47134, 3878, 1615, 240, 20, 0, 0]	nvm_lists: [109880, 47, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971539790111650	0.097080	110912077824	110939340800	dram_lists: [47207, 3857, 1573, 230, 20, 0, 0]	nvm_lists: [109875, 51, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971541892217174	0.097043	110912077824	110939340800	dram_lists: [47038, 4007, 1593, 230, 19, 0, 0]	nvm_lists: [109869, 57, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971543994309792	0.096780	110912077824	110939340800	dram_lists: [46706, 4182, 1740, 241, 18, 0, 0]	nvm_lists: [109856, 70, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971546096413572	0.096531	110912077824	110939340800	dram_lists: [46870, 4095, 1678, 227, 17, 0, 0]	nvm_lists: [109809, 110, 8, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971548198510836	0.097337	110912077824	110939340800	dram_lists: [46807, 4143, 1701, 219, 17, 0, 0]	nvm_lists: [109767, 148, 12, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971550300605788	0.097455	110912077824	110939340800	dram_lists: [46598, 4252, 1810, 212, 15, 0, 0]	nvm_lists: [109722, 186, 19, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971552402722286	0.097137	110912077824	110939340800	dram_lists: [46844, 4093, 1734, 201, 15, 0, 0]	nvm_lists: [109713, 196, 18, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971554504809180	0.096992	110912077824	110939340800	dram_lists: [46865, 4094, 1720, 193, 15, 0, 0]	nvm_lists: [109682, 228, 17, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971556606909274	0.096226	110912077824	110939340800	dram_lists: [46712, 4208, 1771, 184, 12, 0, 0]	nvm_lists: [109645, 265, 17, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971558709002890	0.088252	110912077824	110939340800	dram_lists: [46909, 4068, 1721, 178, 11, 0, 0]	nvm_lists: [109660, 267, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971560811114424	0.092771	110912077824	110939340800	dram_lists: [46841, 4125, 1742, 170, 9, 0, 0]	nvm_lists: [109913, 14, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971562913209862	0.086222	110912077824	110939340800	dram_lists: [46611, 4289, 1802, 177, 8, 0, 0]	nvm_lists: [109904, 23, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971565015303940	0.090985	110912077824	110939340800	dram_lists: [46863, 4138, 1713, 165, 8, 0, 0]	nvm_lists: [109926, 1, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971567117401392	0.093738	110912077824	110939340800	dram_lists: [46861, 4150, 1707, 161, 8, 0, 0]	nvm_lists: [109914, 13, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971569219501412	0.095631	110912077824	110939340800	dram_lists: [46641, 4289, 1786, 164, 7, 0, 0]	nvm_lists: [109895, 31, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971571321595638	0.096602	110912077824	110939340800	dram_lists: [46862, 4164, 1699, 156, 6, 0, 0]	nvm_lists: [109892, 35, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971573423699296	0.097063	110912077824	110939340800	dram_lists: [46897, 4152, 1685, 147, 6, 0, 0]	nvm_lists: [109900, 27, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971575525798942	0.096519	110912077824	110939340800	dram_lists: [46695, 4294, 1745, 147, 6, 0, 0]	nvm_lists: [109884, 42, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971577627894158	0.096964	110912077824	110939340800	dram_lists: [46902, 4150, 1693, 136, 6, 0, 0]	nvm_lists: [109884, 43, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971579730135064	0.096986	110912077824	110939340800	dram_lists: [46859, 4174, 1723, 125, 6, 0, 0]	nvm_lists: [109885, 42, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971581832132290	0.097396	110912077824	110939340800	dram_lists: [47185, 3966, 1617, 113, 6, 0, 0]	nvm_lists: [109926, 1, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971583934244928	0.097227	110912077824	110939340800	dram_lists: [47235, 3982, 1562, 102, 6, 0, 0]	nvm_lists: [109919, 7, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971586036290688	0.097318	110912077824	110939340800	dram_lists: [47068, 4121, 1589, 103, 6, 0, 0]	nvm_lists: [109911, 15, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971588138419872	0.097632	110912077824	110939340800	dram_lists: [47333, 3958, 1498, 92, 6, 0, 0]	nvm_lists: [109911, 16, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971590240488728	0.097062	110912077824	110939340800	dram_lists: [47351, 3977, 1469, 84, 6, 0, 0]	nvm_lists: [109908, 19, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971592342620592	0.092297	110912077824	110939340800	dram_lists: [47163, 4125, 1502, 91, 6, 0, 0]	nvm_lists: [109901, 25, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971594444722582	0.089645	110912077824	110939340800	dram_lists: [47434, 3932, 1430, 85, 6, 0, 0]	nvm_lists: [109900, 27, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971596546812392	0.093514	110912077824	110939340800	dram_lists: [47436, 3958, 1408, 79, 6, 0, 0]	nvm_lists: [109906, 21, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971598648883770	0.095757	110912077824	110939340800	dram_lists: [47289, 4070, 1438, 84, 6, 0, 0]	nvm_lists: [109898, 28, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971600751088874	0.096124	110912077824	110939340800	dram_lists: [46917, 4269, 1588, 107, 6, 0, 0]	nvm_lists: [109878, 47, 2, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971602853084004	0.096308	110912077824	110939340800	dram_lists: [47091, 4142, 1549, 99, 6, 0, 0]	nvm_lists: [109875, 51, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971604955183402	0.096657	110912077824	110939340800	dram_lists: [46985, 4189, 1603, 104, 6, 0, 0]	nvm_lists: [109871, 56, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971607057284646	0.097219	110912077824	110939340800	dram_lists: [46712, 4314, 1729, 126, 6, 0, 0]	nvm_lists: [109862, 64, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971609159382360	0.096855	110912077824	110939340800	dram_lists: [46924, 4169, 1668, 121, 5, 0, 0]	nvm_lists: [109859, 68, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971611261486888	0.097119	110912077824	110939340800	dram_lists: [46916, 4167, 1687, 112, 5, 0, 0]	nvm_lists: [109899, 28, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971613363584344	0.097264	110912077824	110939340800	dram_lists: [46725, 4275, 1763, 119, 5, 0, 0]	nvm_lists: [109882, 43, 2, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971615465684732	0.096901	110912077824	110939340800	dram_lists: [46913, 4150, 1709, 110, 5, 0, 0]	nvm_lists: [109878, 48, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971617567778890	0.096452	110912077824	110939340800	dram_lists: [46886, 4157, 1728, 112, 4, 0, 0]	nvm_lists: [109871, 56, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971619669910544	0.095569	110912077824	110939340800	dram_lists: [46655, 4300, 1811, 117, 4, 0, 0]	nvm_lists: [109860, 65, 2, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971621772042896	0.096300	110912077824	110939340800	dram_lists: [46901, 4147, 1733, 103, 3, 0, 0]	nvm_lists: [109857, 69, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971623874084442	0.096525	110912077824	110939340800	dram_lists: [46881, 4171, 1735, 97, 3, 0, 0]	nvm_lists: [109849, 77, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971625976175148	0.096637	110912077824	110939340800	dram_lists: [46698, 4294, 1785, 107, 3, 0, 0]	nvm_lists: [109835, 91, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971628078277206	0.097080	110912077824	110939340800	dram_lists: [46884, 4187, 1716, 97, 3, 0, 0]	nvm_lists: [109834, 93, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971630180368408	0.097689	110912077824	110939340800	dram_lists: [46795, 4243, 1761, 85, 3, 0, 0]	nvm_lists: [109912, 15, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971632282471330	0.097238	110912077824	110939340800	dram_lists: [46620, 4336, 1836, 92, 3, 0, 0]	nvm_lists: [109898, 29, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971634384570092	0.096737	110912077824	110939340800	dram_lists: [46934, 4125, 1745, 81, 2, 0, 0]	nvm_lists: [109922, 5, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971636486672018	0.096872	110912077824	110939340800	dram_lists: [46936, 4129, 1739, 81, 2, 0, 0]	nvm_lists: [109918, 9, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971638588765752	0.097127	110912077824	110939340800	dram_lists: [46809, 4201, 1788, 87, 2, 0, 0]	nvm_lists: [109903, 24, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971640690864898	0.098190	110912077824	110939340800	dram_lists: [47089, 4019, 1695, 82, 2, 0, 0]	nvm_lists: [109902, 25, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971642792964794	0.096735	110912077824	110939340800	dram_lists: [47107, 4044, 1654, 80, 2, 0, 0]	nvm_lists: [109820, 107, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971644895068390	0.096767	110912077824	110939340800	dram_lists: [46964, 4143, 1689, 89, 2, 0, 0]	nvm_lists: [109697, 227, 3, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971646997160470	0.097652	110912077824	110939340800	dram_lists: [47207, 4004, 1597, 77, 2, 0, 0]	nvm_lists: [109697, 228, 2, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971649099261704	0.097200	110912077824	110939340800	dram_lists: [47275, 3978, 1562, 70, 2, 0, 0]	nvm_lists: [109693, 233, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971651201364822	0.097446	110912077824	110939340800	dram_lists: [47093, 4094, 1623, 75, 2, 0, 0]	nvm_lists: [109680, 247, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971653303455244	0.096840	110912077824	110939340800	dram_lists: [47360, 3921, 1536, 68, 2, 0, 0]	nvm_lists: [109926, 1, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971655405606438	0.096794	110912077824	110939340800	dram_lists: [47437, 3884, 1505, 59, 2, 0, 0]	nvm_lists: [109919, 8, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971657507661398	0.087952	110912077824	110939340800	dram_lists: [47315, 3971, 1537, 62, 2, 0, 0]	nvm_lists: [109910, 17, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971659609754496	0.092480	110912077824	110939340800	dram_lists: [47591, 3811, 1429, 54, 2, 0, 0]	nvm_lists: [109917, 10, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971661711855362	0.095002	110912077824	110939340800	dram_lists: [47578, 3853, 1402, 52, 2, 0, 0]	nvm_lists: [109922, 5, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971663813994766	0.096146	110912077824	110939340800	dram_lists: [47347, 3994, 1480, 64, 2, 0, 0]	nvm_lists: [109917, 9, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971665916054814	0.097118	110912077824	110939340800	dram_lists: [47582, 3836, 1410, 57, 2, 0, 0]	nvm_lists: [109916, 11, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971668018155266	0.097264	110912077824	110939340800	dram_lists: [47586, 3853, 1391, 56, 1, 0, 0]	nvm_lists: [109921, 6, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971670120256084	0.096760	110912077824	110939340800	dram_lists: [47398, 4007, 1418, 63, 1, 0, 0]	nvm_lists: [109911, 15, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971672222352922	0.097142	110912077824	110939340800	dram_lists: [47661, 3830, 1340, 55, 1, 0, 0]	nvm_lists: [109911, 16, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971674324450810	0.097461	110912077824	110939340800	dram_lists: [47629, 3852, 1353, 52, 1, 0, 0]	nvm_lists: [109906, 21, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971676426552242	0.097363	110912077824	110939340800	dram_lists: [47393, 4003, 1428, 62, 1, 0, 0]	nvm_lists: [109895, 30, 2, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971678528650796	0.097572	110912077824	110939340800	dram_lists: [47642, 3832, 1353, 59, 1, 0, 0]	nvm_lists: [109895, 31, 1, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971680630789960	0.097350	110912077824	110939340800	dram_lists: [47706, 3789, 1335, 56, 1, 0, 0]	nvm_lists: [109895, 32, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971682732849532	0.088665	110912077824	110939340800	dram_lists: [47570, 3859, 1392, 65, 1, 0, 0]	nvm_lists: [109900, 27, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323
74971684834949844	0.092461	110912077824	110939340800	dram_lists: [47811, 3696, 1317, 62, 1, 0, 0]	nvm_lists: [109923, 4, 0, 0, 0, 0, 0]	migrations_up: 6059	migrations_down:2323


==> figures/applications/dynamic/znuma_90.txt <==
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
28
28
28
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
30
29
29
29
29
29
29
29
29
29
29
29
29
29
100
70
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
31
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
34
34
34
34
34
34
37
34
34
34
34
34
30
29
29
29
29
29
29
29
29
29
29
29
29
31
34
29
29
29
29
29
29
29
35
31
30
30
30
29
30
34
34
34
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
32
33
33
33
33
33
33
34
34
34
34
33
33
33
34
37
37
37
35
35
35
34
34
34
35
34
34
34
34
34
34
34
34
35
34
34
34
34
34
34
35
35
35
35
35
35
35
35
35
35
34
34
34
34
34
35
42
42
42
42
38
38
39
38
38
38
40
40
40
40
40
40
40
40
40
40
41
42
42
42
42
42
42
42
42
42
42
41
42
42
42
42
42
42
42
42
42
42
42
41
42
42
42
42
42
42
42
42
42
41
41
42
42
42
42
42
42
42
42
42
42
41
41
41
42
40
35
37
180
303
303
303
303
304
308
308
307
306
301
303
305
302
304
301
303
305
301
302
304
305
303
303
305
303
305
302
306
304
303
306
307
310
306
311
310
312
310
313
309
312
311
309
307
308
310
306
307
308
236
154
151
57
44
44
43
43
43
43
43
46
44
45
46
47
47
46
44
44
44
44
44
44
45
46
49
50
52
54
55
58
60
59
60
63
61
63
58
57
56
54
52
51
50
49
48
47
47
47
47
47
47
48
48
49
50


==> figures/applications/dynamic/znuma_99.txt <==
34
33
35
34
34
34
34
34
38
34
130
33
33
34
33
33
33
33
33
34
34
33
33
33
37
34
34
34
34
34
34
34
34
33
33
34
34
34
34
35
34
34
34
35
38
34
34
34
34
36
33
33
34
34
34
34
33
36
263
232
35
34
34
35
34
34
34
34
35
34
34
34
34
34
34
34
35
34
34
34
34
34
34
34
34
34
34
36
60
34
34
34
35
34
34
34
35
34
34
34
34
34
34
34
71
37
34
34
35
34
34
34
35
34
34
34
34
34
34
42
42
42
42
42
43
60
42
42
42
42
42
37
34
34
34
34
35
34
34
34
34
34
34
34
45
42
34
35
35
35
35
35
35
133
37
36
35
35
34
37
43
42
42
35
34
34
34
34
34
34
34
33
34
33
33
33
33
33
33
33
42
44
44
45
45
45
45
46
45
45
45
44
45
45
47
50
50
50
48
48
47
47
48
47
113
49
64
48
49
48
47
47
66
50
47
46
47
47
47
47
66
46
47
48
47
47
50
49
135
88
48
48
48
47
56
51
74
74
74
73
65
65
66
66
67
65
68
69
67
67
69
69
65
69
69
67
72
74
76
74
75
74
73
74
74
77
74
74
75
75
75
74
73
73
73
73
76
74
72
75
76
75
74
75
75
74
74
75
73
74
72
74
76
74
74
75
73
74
83
74
74
72
74
71
74
77
48
46
332
418
416
416
420
416
424
424
422
415
412
412
416
417
418
414
418
419
412
419
411
421
413
415
418
413
418
421
415
413
420
412
425
421
418
420
420
427
423
429
421
423
422
424
425
418
427
415
421
418
364
271
263
167
84
85
82
84
83
84
86
89
90
93
95
97
96
93
90
89
89
88
89
90
94
94
99
100
101
104
105
105
106
105
106
107
106
108
104
104
103
105
101
101
100
100
98
97
97
97
96
96
97
99
99
99
100


==> figures/applications/dynamic/znuma_tput.txt <==
143.2
145.6
143.9
145.0
144.4
144.6
144.2
144.3
142.9
144.8
139.3
144.5
144.7
143.7
144.7
146.5
146.4
146.5
144.7
143.9
144.3
145.4
146.4
145.9
143.7
145.0
144.9
144.7
144.8
144.9
144.9
144.8
144.3
145.4
145.3
144.9
144.8
145.0
145.1
143.8
145.0
145.2
144.6
144.1
141.9
144.0
144.0
144.0
144.0
144.0
144.8
144.9
144.8
144.3
144.5
144.5
145.2
145.5
69.3
85.2
142.4
142.5
142.7
142.5
142.5
142.6
142.7
142.8
142.7
142.9
142.7
142.7
142.8
142.9
142.8
142.5
142.6
142.6
142.6
142.7
142.7
142.8
143.0
142.9
142.8
142.9
143.0
142.7
137.5
143.2
143.2
143.1
143.2
143.2
143.2
143.2
143.0
143.1
143.1
143.3
143.4
143.2
143.4
143.4
138.9
141.7
143.1
143.3
143.2
143.3
143.5
143.5
143.4
143.1
143.3
143.2
143.2
143.4
143.4
133.5
133.3
133.3
133.39999999999998
133.39999999999998
132.8
127.1
133.20000000000002
133.20000000000002
133.0
133.20000000000002
133.20000000000002
141.4
142.6
142.5
142.6
142.5
142.5
142.6
142.8
142.7
142.6
143.0
143.3
143.4
139.9
134.4
143.2
143.2
143.1
143.1
143.1
143.0
142.7
121.5
138.7
140.1
141.1
142.0
142.6
142.4
132.20000000000002
132.39999999999998
132.5
142.6
143.1
143.6
143.8
143.4
143.4
143.7
143.8
143.9
143.9
144.0
143.9
143.8
143.8
143.9
144.0
144.1
134.1
130.6
130.6
130.5
130.6
130.89999999999998
130.3
129.20000000000002
129.3
129.5
129.6
130.5
130.5
130.6
130.0
122.89999999999999
122.7
122.89999999999999
127.0
127.40000000000002
127.8
128.70000000000002
128.5
128.39999999999998
124.7
128.70000000000002
126.9
128.70000000000002
128.6
128.6
128.6
128.5
126.8
128.1
128.70000000000002
129.0
128.8
128.70000000000002
128.8
128.70000000000002
126.6
127.8
127.8
127.7
127.8
127.90000000000002
127.1
127.2
122.89999999999999
125.3
128.5
128.6
128.8
128.70000000000002
127.8
127.40000000000002
114.1
113.60000000000001
113.69999999999999
113.69999999999999
118.9
119.3
119.0
119.3
119.2
119.4
115.9
115.9
115.8
116.0
115.8
115.6
116.4
115.8
115.8
115.9
114.7
113.19999999999999
112.8
113.4
113.19999999999999
113.19999999999999
113.3
113.19999999999999
113.3
113.19999999999999
113.0
114.2
113.5
113.10000000000001
113.19999999999999
113.19999999999999
113.3
113.19999999999999
113.4
113.5
113.10000000000001
113.10000000000001
113.60000000000001
114.1
112.69999999999999
113.10000000000001
113.3
112.9
112.9
113.3
113.10000000000001
112.8
113.5
113.4
114.5
113.19999999999999
113.10000000000001
112.9
113.0
113.4
113.19999999999999
113.19999999999999
111.60000000000001
112.9
112.9
114.6
113.5
113.60000000000001
113.10000000000001
115.3
125.8
121.30000000000001
59.7
20.1
20.2
20.0
19.900000000000002
19.900000000000002
19.599999999999998
19.599999999999998
19.8
19.900000000000002
20.1
20.0
19.900000000000002
20.0
20.0
20.299999999999997
20.1
20.1
20.299999999999997
20.1
20.1
20.0
20.0
20.1
19.900000000000002
20.0
20.0
20.0
19.900000000000002
19.900000000000002
19.900000000000002
19.900000000000002
19.8
19.599999999999998
19.900000000000002
19.599999999999998
19.599999999999998
19.599999999999998
19.7
19.599999999999998
19.7
19.5
19.7
19.7
19.8
19.8
19.7
19.900000000000002
19.8
19.8
33.8
43.5
45.199999999999996
94.10000000000001
108.7
108.5
110.10000000000001
110.39999999999999
110.3
110.3
109.60000000000001
105.80000000000001
108.5
107.0
106.1
104.80000000000001
105.1
106.7
108.3
109.10000000000001
109.0
109.10000000000001
108.7
108.7
107.39999999999999
106.6
101.8
100.7
99.6
97.8
97.5
96.0
95.3
95.69999999999999
95.10000000000001
93.0
95.0
94.0
96.3
96.69999999999999
97.4
98.5
100.2
101.8
103.1
103.1
104.7
104.89999999999999
104.89999999999999
105.1
105.5
105.2
105.1
104.4
104.2
103.7
103.2


==> figures/background-memcached/dram-only/dram_read_latency.txt <==
#	Isoalted	w/GUPS	w/GapBS	w/BT
Avg	56.40138579	56.99008634	57.04903417	56.63347333
95%	83	83	82	81
99%	100	101	100	98


==> figures/background-memcached/dram-only/dram_write_latency.txt <==
#	Isoalted	w/GUPS	w/GapBS	w/BT
Avg	58.23738574	59.31880185	59.52582929	59.13543908
95%	84	85	85	84
99%	102	104	103	102


==> figures/background-memcached/dram_throughput.txt <==
# Throughput
Isolated	270.9678293
w/GUPS	266.0160505
w/GapBS	266.6055251
w/BT	268.6938122


==> figures/background-memcached/read_latency.txt <==
#	Isoalted	w/GUPS	w/GapBS	w/BT
Avg	54.79026841	59.74734038	59.99227636	62.75060737
95%	79	90	85	106
99%	108	123	169	207


==> figures/background-memcached/throughput.txt <==
# Throughput
Isolated	276.5027927
w/GUPS	254.8169968
w/GapBS	252.7784565
w/BT	240.6276532


==> figures/background-memcached/write_latency.txt <==
#	Isoalted	w/GUPS	w/GapBS	w/BT
Avg	57.27263539	62.66231168	62.88768905	66.57304247
95%	82	94	89	116
99%	114	130	186	226


==> figures/microbenchmarks/gups-colocate/fifth-gups.txt <==
97526242679366550	0.0000010000
97526244781137104	0.0079820000
97526246883231526	0.0075790000
97526248985330362	0.0075300000
97526251087426976	0.0075810000
97526253189525962	0.0076000000
97526255291628218	0.0081590000
97526257393726740	0.0081590000
97526259495825812	0.0081090000
97526261597921198	0.0080860000
97526263700021976	0.0078830000
97526265802122690	0.0087600000
97526267904218902	0.0088300000
97526270006321582	0.0088660000
97526272108418836	0.0088470000
97526274209393406	0.0087530000
97526276310516228	0.0094570000
97526278412616010	0.0097620000
97526280514715166	0.0097480000
97526282616813982	0.0097400000
97526284718009316	0.0096610000
97526286818911656	0.0112440000
97526288921014348	0.0113120000
97526291023126686	0.0112810000
97526293124447692	0.0110870000
97526295224592290	0.0111670000
97526297325206458	0.0138320000
97526299427308164	0.0138000000
97526301529421666	0.0138370000
97526303630324502	0.0135030000
97526305731504666	0.0146200000
97526307833605008	0.0194380000
97526309935702624	0.0195770000
97526312037800938	0.0195650000
97526314142156886	0.0193130000
97526316248404364	0.0242480000
97526318350924944	0.0252210000
97526320452497706	0.0250540000
97526322554596498	0.0249820000
97526324656693780	0.0251300000
97526326758907010	0.0253510000
97526328860504438	0.0263610000
97526330967254812	0.0268840000
97526333069583888	0.0272940000
97526335171390800	0.0273820000
97526337273489732	0.0270910000
97526339375590010	0.0272380000
97526341477687990	0.0274400000
97526343582128966	0.0281250000
97526345684103058	0.0286990000
97526347792508404	0.0288170000
97526349894486126	0.0296540000
97526351996586364	0.0302040000
97526354098683702	0.0303090000
97526356200783678	0.0304210000
97526358302881636	0.0304840000
97526360404981942	0.0305950000
97526362507078964	0.0306340000
97526364609178192	0.0306480000
97526366711278894	0.0307360000
97526368813378908	0.0310240000
97526370915475796	0.0295810000
97526373017572814	0.0288480000
97526375119673234	0.0285120000
97526377221771954	0.0287420000
97526379323872504	0.0294040000
97526381425970752	0.0296430000
97526383528069262	0.0289970000
97526385630169476	0.0287640000
97526387732266556	0.0288010000
97526389834367762	0.0290210000
97526391936468522	0.0295230000
97526394038566652	0.0293660000
97526396140665578	0.0290340000
97526398242763242	0.0287750000
97526400344861292	0.0289040000
97526402446963074	0.0292360000
97526404549064476	0.0295060000
97526406651160890	0.0288590000
97526408753259288	0.0287650000
97526410855357806	0.0289480000
97526412957456358	0.0292800000
97526415059556462	0.0293740000
97526417161654156	0.0291420000
97526419263753622	0.0288500000
97526421365852440	0.0288910000
97526423467954046	0.0289540000
97526425570050530	0.0292940000
97526427672149266	0.0290890000
97526429774265642	0.0289290000
97526431876346970	0.0289280000
97526433978447646	0.0291170000
97526436080545962	0.0293540000
97526438182667956	0.0290710000
97526440284745074	0.0287780000
97526442386842666	0.0296480000
97526444488942648	0.0298660000
97526446591043268	0.0303660000
97526448693140628	0.0301270000
97526450795238820	0.0297670000
97526452897337666	0.0291840000
97526454999439148	0.0290520000
97526457101536876	0.0285180000
97526459203635182	0.0300190000
97526461305735296	0.0300580000
97526463407834048	0.0300160000
97526465509932746	0.0295660000
97526467610090320	0.0289260000
97526469712031754	0.0260370000
97526471814130668	0.0297980000
97526473916229976	0.0298240000
97526476018327404	0.0298480000
97526478120429928	0.0298540000
97526480222528012	0.0293390000
97526482324626092	0.0288500000
97526484426727126	0.0288610000
97526486528826336	0.0297570000
97526488630924074	0.0292780000
97526490733022610	0.0294820000
97526492835122822	0.0298780000
97526494937221138	0.0294400000
97526497039320188	0.0298770000
97526499141418416	0.0288620000
97526501243517600	0.0290680000
97526503345617446	0.0296010000
97526505447715674	0.0295510000
97526507549814438	0.0291150000
97526509651915798	0.0302570000
97526511754012304	0.0298750000
97526513856112214	0.0293500000
97526515958213860	0.0295900000
97526518060312206	0.0300360000
97526520162411540	0.0301090000
97526522264511346	0.0299870000
97526524366607372	0.0303520000
97526526468707572	0.0301760000
97526528570807316	0.0299350000
97526530672906042	0.0301880000
97526532775004792	0.0295260000
97526534877104166	0.0299970000
97526536979201106	0.0299070000
97526539081303194	0.0301140000
97526541183401508	0.0300510000
97526543285499968	0.0299080000
97526545387599364	0.0294420000
97526547489699354	0.0301600000
97526549591798530	0.0299300000
97526551693897046	0.0297090000
97526553795994558	0.0301240000
97526555898096640	0.0258270000
97526558000192976	0.0154290000
97526560102478800	0.0150510000
97526562204526946	0.0144520000
97526564306489694	0.0153040000
97526566408587984	0.0158920000
97526568510689426	0.0157710000
97526570612787300	0.0147660000
97526572714886176	0.0175520000
97526574816984558	0.0203270000
97526576919083996	0.0203100000
97526579021187918	0.0200740000
97526581128483234	0.0200540000
97526583229580954	0.0285180000
97526585331679008	0.0282520000
97526587433779526	0.0293070000
97526589535880568	0.0297660000
97526591637998862	0.0298530000
97526593740075770	0.0299970000
97526595842176612	0.0299770000
97526597944315524	0.0302120000
97526600046373948	0.0305190000
97526602148472262	0.0307760000
97526604250579578	0.0300450000
97526606352670024	0.0309350000
97526608454807364	0.0305930000
97526610556903458	0.0306520000
97526612658968970	0.0306800000
97526614761096590	0.0308450000
97526616863165868	0.0312470000
97526618965267132	0.0319880000
97526621067366446	0.0318630000
97526623169464496	0.0317920000
97526625271561786	0.0319310000
97526627373660620	0.0319320000
97526629475761840	0.0321130000
97526631577861290	0.0320830000
97526633679957788	0.0314790000
97526635782061954	0.0321120000
97526637884170026	0.0317110000
97526639986258226	0.0314220000
97526642088355732	0.0312740000
97526644190474832	0.0313300000
97526646292553688	0.0313290000
97526648394653818	0.0313810000
97526650496753132	0.0313280000
97526652598863120	0.0318750000
97526654700957868	0.0311800000
97526656803047004	0.0316030000
97526658905147998	0.0313560000
97526661007247662	0.0313690000
97526663109345432	0.0322070000
97526665211455882	0.0318520000
97526667313543646	0.0314930000
97526669415643368	0.0319330000
97526671517740472	0.0319990000
97526673619842826	0.0329840000
97526675721941908	0.0320680000
97526677824038604	0.0321350000
97526679926137666	0.0323410000
97526682028236784	0.0322890000
97526684130352514	0.0313300000
97526686232437470	0.0317610000
97526688334535974	0.0323030000
97526690436633608	0.0319690000
97526692538774136	0.0322800000
97526694640833196	0.0312370000
97526696742931096	0.0318530000
97526698845028892	0.0317060000
97526700947128394	0.0317610000
97526703049228526	0.0320710000
97526705151328338	0.0321210000
97526707253445144	0.0321960000
97526709355528342	0.0316830000
97526711457625292	0.0316980000
97526713559723768	0.0322970000
97526715661821044	0.0305790000
97526717763926820	0.0323910000
97526719866022520	0.0322820000
97526721968120792	0.0322900000
97526724070218686	0.0321780000
97526726172319094	0.0323120000
97526728274418332	0.0327790000
97526730376515532	0.0317340000
97526732478750166	0.0314350000
97526734580714128	0.0307150000
97526736682813680	0.0313120000
97526738784913632	0.0317980000
97526740887011790	0.0313580000
97526742989110244	0.0313210000
97526745091210384	0.0301690000
97526747193310178	0.0306750000
97526749295408198	0.0315870000
97526751397508276	0.0318160000
97526753499607384	0.0318220000
97526755601735112	0.0317380000
97526757703805552	0.0317630000
97526759805903754	0.0328370000
97526761908002470	0.0322980000
97526764010104850	0.0323370000
97526766112200500	0.0322130000
97526768214299194	0.0322310000
97526770316399236	0.0323550000
97526772418497592	0.0322060000
97526774520598132	0.0323110000
97526776622695496	0.0322250000
97526778724796958	0.0322830000
97526780826894856	0.0321810000
97526782928993650	0.0323130000
97526785031094870	0.0323360000
97526787133193600	0.0322330000
97526789235291816	0.0322920000
97526791337390470	0.0323560000
97526793439490580	0.0323490000
97526795541588742	0.0323770000
97526797643688526	0.0323530000
97526799745785666	0.0322930000
97526801847884410	0.0321790000
97526803949984692	0.0323050000
97526806052081768	0.0320620000
97526808154182886	0.0318670000
97526810256283948	0.0326230000
97526812358380288	0.0322920000
97526814460480054	0.0323150000
97526816562578926	0.0323250000
97526818664677640	0.0323070000
97526820766777060	0.0323120000
97526822868876648	0.0323270000
97526824970976264	0.0322250000
97526827073074120	0.0322750000
97526829175173512	0.0321340000
97526831277273600	0.0323340000
97526833379372248	0.0323400000
97526835481471006	0.0324020000
97526837583569162	0.0322650000
97526839685670646	0.0323430000
97526841787766604	0.0323060000
97526843889865674	0.0323950000
97526845991965186	0.0323880000
97526848094065432	0.0323740000
97526850196163644	0.0323880000
97526852298263620	0.0323810000
97526854400362290	0.0323490000
97526856502461136	0.0322070000
97526858604559726	0.0326090000
97526860706658322	0.0323210000
97526862808917340	0.0323810000
97526864910857120	0.0324470000
97526867012956762	0.0323770000
97526869115054740	0.0323110000


==> figures/microbenchmarks/gups-colocate/fifth-log.txt <==
97526241253379578	-1.000000	0	0	dram_lists: [0, 0, 0, 0, 0, 0, 0]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526243355489078	-1.000000	0	34359738368	dram_lists: [0, 0, 0, 0, 0, 0, 0]	nvm_lists: [16384, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526245457568686	1.000000	0	34359738368	dram_lists: [0, 0, 0, 0, 0, 0, 0]	nvm_lists: [9647, 2576, 3378, 779, 4, 0, 0]	migrations_up: 0	migrations_down:0
97526247559662994	1.000000	0	34359738368	dram_lists: [0, 0, 0, 0, 0, 0, 0]	nvm_lists: [9647, 2576, 3378, 779, 4, 0, 0]	migrations_up: 0	migrations_down:0
97526249661773508	1.000000	0	34359738368	dram_lists: [0, 0, 0, 0, 0, 0, 0]	nvm_lists: [9647, 2576, 3378, 779, 4, 0, 0]	migrations_up: 0	migrations_down:0
97526251763850440	1.000000	595591168	33764147200	dram_lists: [0, 2, 41, 194, 47, 0, 0]	nvm_lists: [9647, 2576, 3378, 498, 0, 0, 0]	migrations_up: 285	migrations_down:0
97526253865959698	1.000000	2338324480	32021413888	dram_lists: [0, 11, 262, 717, 125, 0, 0]	nvm_lists: [9647, 2576, 3045, 0, 0, 0, 0]	migrations_up: 1116	migrations_down:0
97526255968072202	0.994832	2684354560	31675383808	dram_lists: [171, 263, 425, 397, 24, 0, 0]	nvm_lists: [8109, 157, 1591, 4664, 583, 0, 0]	migrations_up: 1280	migrations_down:0
97526258070146516	0.994832	2684354560	31675383808	dram_lists: [171, 263, 425, 397, 24, 0, 0]	nvm_lists: [8109, 157, 1591, 4664, 583, 0, 0]	migrations_up: 1280	migrations_down:0
97526260172255166	0.994832	2684354560	31675383808	dram_lists: [171, 263, 425, 397, 24, 0, 0]	nvm_lists: [8109, 157, 1591, 4664, 583, 0, 0]	migrations_up: 1280	migrations_down:0
97526262274360282	0.994832	3084910592	31274827776	dram_lists: [171, 263, 440, 506, 91, 0, 0]	nvm_lists: [8109, 157, 1591, 4664, 391, 0, 0]	migrations_up: 1471	migrations_down:0
97526264376444868	0.994832	4968153088	29391585280	dram_lists: [171, 273, 596, 1079, 250, 0, 0]	nvm_lists: [8109, 157, 1591, 4157, 0, 0, 0]	migrations_up: 2370	migrations_down:0
97526266478560660	0.962064	5368709120	28991029248	dram_lists: [684, 475, 886, 509, 6, 0, 0]	nvm_lists: [8132, 144, 1673, 3741, 134, 0, 0]	migrations_up: 2560	migrations_down:0
97526268580675876	0.962064	5368709120	28991029248	dram_lists: [684, 475, 886, 509, 6, 0, 0]	nvm_lists: [8132, 144, 1673, 3741, 134, 0, 0]	migrations_up: 2560	migrations_down:0
97526270682742374	0.962064	5368709120	28991029248	dram_lists: [684, 475, 886, 509, 6, 0, 0]	nvm_lists: [8132, 144, 1673, 3741, 134, 0, 0]	migrations_up: 2560	migrations_down:0
97526272784863166	0.962064	5697961984	28661776384	dram_lists: [684, 480, 946, 595, 12, 0, 0]	nvm_lists: [8132, 144, 1673, 3717, 0, 0, 0]	migrations_up: 2718	migrations_down:0
97526274886962856	0.962064	7688159232	26671579136	dram_lists: [685, 487, 1123, 1151, 220, 0, 0]	nvm_lists: [8132, 144, 1673, 2768, 0, 0, 0]	migrations_up: 3666	migrations_down:0
97526276989063866	0.904689	8053063680	26306674688	dram_lists: [971, 542, 927, 1226, 174, 0, 0]	nvm_lists: [7969, 212, 157, 2284, 1916, 6, 0]	migrations_up: 3840	migrations_down:0
97526279091158948	0.904689	8053063680	26306674688	dram_lists: [971, 542, 927, 1226, 174, 0, 0]	nvm_lists: [7969, 212, 157, 2284, 1916, 6, 0]	migrations_up: 3840	migrations_down:0
97526281193262100	0.904689	8053063680	26306674688	dram_lists: [971, 542, 927, 1226, 174, 0, 0]	nvm_lists: [7969, 212, 157, 2284, 1916, 6, 0]	migrations_up: 3840	migrations_down:0
97526283295354804	0.904689	8701083648	25658654720	dram_lists: [971, 542, 955, 1413, 268, 0, 0]	nvm_lists: [7969, 212, 157, 2284, 1612, 0, 0]	migrations_up: 4150	migrations_down:0
97526285397465120	0.803893	10737418240	23622320128	dram_lists: [890, 853, 1293, 1679, 405, 0, 0]	nvm_lists: [7913, 259, 109, 1524, 1456, 3, 0]	migrations_up: 5120	migrations_down:0
97526287499598222	0.803893	10737418240	23622320128	dram_lists: [890, 853, 1293, 1679, 405, 0, 0]	nvm_lists: [7913, 259, 109, 1524, 1456, 3, 0]	migrations_up: 5120	migrations_down:0
97526289601638296	0.803893	10737418240	23622320128	dram_lists: [890, 853, 1293, 1679, 405, 0, 0]	nvm_lists: [7913, 259, 109, 1524, 1456, 3, 0]	migrations_up: 5120	migrations_down:0
97526291703730808	0.803893	10737418240	23622320128	dram_lists: [890, 853, 1293, 1679, 405, 0, 0]	nvm_lists: [7913, 259, 109, 1524, 1456, 3, 0]	migrations_up: 5120	migrations_down:0
97526293805848628	0.803893	11643387904	22716350464	dram_lists: [890, 853, 1311, 1870, 624, 4, 0]	nvm_lists: [7913, 259, 109, 1524, 1026, 0, 0]	migrations_up: 5553	migrations_down:0
97526295907941956	0.629254	13421772800	20937965568	dram_lists: [292, 596, 1403, 2123, 1975, 11, 0]	nvm_lists: [8038, 146, 226, 1010, 561, 3, 0]	migrations_up: 6400	migrations_down:0
97526298010033730	0.629254	13421772800	20937965568	dram_lists: [292, 596, 1403, 2123, 1975, 11, 0]	nvm_lists: [8038, 146, 226, 1010, 561, 3, 0]	migrations_up: 6400	migrations_down:0
97526300112145614	0.629254	13421772800	20937965568	dram_lists: [292, 596, 1403, 2123, 1975, 11, 0]	nvm_lists: [8038, 146, 226, 1010, 561, 3, 0]	migrations_up: 6400	migrations_down:0
97526302214232062	0.629254	13421772800	20937965568	dram_lists: [292, 596, 1403, 2123, 1975, 11, 0]	nvm_lists: [8038, 146, 226, 1010, 561, 3, 0]	migrations_up: 6400	migrations_down:0
97526304316330808	0.629254	14950596608	19409141760	dram_lists: [292, 608, 1502, 2211, 2455, 61, 0]	nvm_lists: [8038, 146, 226, 844, 0, 0, 0]	migrations_up: 7129	migrations_down:0
97526306418447874	0.444725	16106127360	18253611008	dram_lists: [122, 473, 1528, 2598, 2930, 29, 0]	nvm_lists: [8095, 94, 68, 377, 70, 0, 0]	migrations_up: 7680	migrations_down:0
97526308520534602	0.444725	16106127360	18253611008	dram_lists: [122, 473, 1528, 2598, 2930, 29, 0]	nvm_lists: [8095, 94, 68, 377, 70, 0, 0]	migrations_up: 7680	migrations_down:0
97526310624721910	0.444725	16106127360	18253611008	dram_lists: [122, 473, 1528, 2598, 2930, 29, 0]	nvm_lists: [8095, 94, 68, 377, 70, 0, 0]	migrations_up: 7680	migrations_down:0
97526312726837420	0.444725	16106127360	18253611008	dram_lists: [122, 473, 1528, 2598, 2930, 29, 0]	nvm_lists: [8095, 94, 68, 377, 70, 0, 0]	migrations_up: 7680	migrations_down:0
97526314828932494	0.444725	17460887552	16898850816	dram_lists: [258, 539, 1729, 2816, 2955, 29, 0]	nvm_lists: [8057, 0, 0, 0, 0, 0, 0]	migrations_up: 8327	migrations_down:0
97526316931024530	0.444725	18196987904	16162750464	dram_lists: [586, 561, 1730, 2816, 2955, 29, 0]	nvm_lists: [7706, 0, 0, 0, 0, 0, 0]	migrations_up: 8678	migrations_down:0
97526319033141328	0.237533	18784190464	15575547904	dram_lists: [711, 91, 141, 441, 2436, 5075, 62]	nvm_lists: [7390, 37, 0, 0, 0, 0, 0]	migrations_up: 8957	migrations_down:0
97526321135246294	0.237533	18784190464	15575547904	dram_lists: [711, 91, 141, 441, 2436, 5075, 62]	nvm_lists: [7390, 37, 0, 0, 0, 0, 0]	migrations_up: 8957	migrations_down:0
97526323237324928	0.237533	18784190464	15575547904	dram_lists: [711, 91, 141, 441, 2436, 5075, 62]	nvm_lists: [7390, 37, 0, 0, 0, 0, 0]	migrations_up: 8957	migrations_down:0
97526325339434688	0.237533	18784190464	15575547904	dram_lists: [711, 91, 141, 441, 2436, 5075, 62]	nvm_lists: [7390, 37, 0, 0, 0, 0, 0]	migrations_up: 8957	migrations_down:0
97526327441522776	0.237533	19170066432	15189671936	dram_lists: [894, 92, 141, 441, 2436, 5075, 62]	nvm_lists: [7242, 0, 0, 0, 0, 0, 0]	migrations_up: 9141	migrations_down:0
97526329543618542	0.237533	19939721216	14420017152	dram_lists: [1251, 102, 141, 441, 2436, 5075, 62]	nvm_lists: [6875, 0, 0, 0, 0, 0, 0]	migrations_up: 9509	migrations_down:0
97526331645733534	0.237533	20709376000	13650362368	dram_lists: [1601, 118, 142, 441, 2436, 5075, 62]	nvm_lists: [6508, 0, 0, 0, 0, 0, 0]	migrations_up: 9876	migrations_down:0
97526333747819376	0.237533	21455962112	12903776256	dram_lists: [1928, 145, 144, 441, 2436, 5075, 62]	nvm_lists: [6152, 0, 0, 0, 0, 0, 0]	migrations_up: 10231	migrations_down:0
97526335849920224	0.124655	21466447872	12893290496	dram_lists: [1827, 173, 42, 20, 1971, 6189, 14]	nvm_lists: [5975, 160, 13, 0, 0, 0, 0]	migrations_up: 10236	migrations_down:0
97526337952029354	0.124655	21466447872	12893290496	dram_lists: [1827, 173, 42, 20, 1971, 6189, 14]	nvm_lists: [5975, 160, 13, 0, 0, 0, 0]	migrations_up: 10236	migrations_down:0
97526340054115280	0.124655	21466447872	12893290496	dram_lists: [1827, 173, 42, 20, 1971, 6189, 14]	nvm_lists: [5975, 160, 13, 0, 0, 0, 0]	migrations_up: 10236	migrations_down:0
97526342156217954	0.124655	21665677312	12694061056	dram_lists: [1922, 173, 42, 20, 1971, 6189, 14]	nvm_lists: [5975, 77, 0, 0, 0, 0, 0]	migrations_up: 10332	migrations_down:0
97526344258318200	0.124655	22424846336	11934892032	dram_lists: [2270, 187, 42, 20, 1971, 6189, 14]	nvm_lists: [5690, 0, 0, 0, 0, 0, 0]	migrations_up: 10693	migrations_down:0
97526346360429014	0.124655	23209181184	11150557184	dram_lists: [2615, 210, 48, 20, 1971, 6189, 14]	nvm_lists: [5316, 0, 0, 0, 0, 0, 0]	migrations_up: 11068	migrations_down:0
97526348462544046	0.124655	23989321728	10370416640	dram_lists: [2981, 216, 48, 20, 1971, 6189, 14]	nvm_lists: [4944, 0, 0, 0, 0, 0, 0]	migrations_up: 11440	migrations_down:0
97526350564698162	0.068014	24146608128	10213130240	dram_lists: [2735, 420, 164, 3, 44, 6767, 1381]	nvm_lists: [4866, 4, 0, 0, 0, 0, 0]	migrations_up: 11514	migrations_down:0
97526352666734116	0.038470	24146608128	10213130240	dram_lists: [2775, 413, 131, 4, 2106, 6084, 1]	nvm_lists: [4822, 47, 1, 0, 0, 0, 0]	migrations_up: 11514	migrations_down:0
97526354768837524	0.028861	24146608128	10213130240	dram_lists: [2507, 557, 243, 15, 44, 6450, 1698]	nvm_lists: [4289, 513, 68, 0, 0, 0, 0]	migrations_up: 11514	migrations_down:0
97526356870948518	0.016776	24146608128	10213130240	dram_lists: [2631, 481, 199, 11, 589, 7521, 82]	nvm_lists: [4368, 439, 63, 0, 0, 0, 0]	migrations_up: 11514	migrations_down:0
97526358973027450	0.012137	24146608128	10213130240	dram_lists: [2298, 586, 403, 35, 2, 2882, 5308]	nvm_lists: [4262, 517, 91, 0, 0, 0, 0]	migrations_up: 11514	migrations_down:0
97526361075138508	0.010178	24146608128	10213130240	dram_lists: [2342, 567, 387, 26, 58, 6823, 1311]	nvm_lists: [4264, 510, 96, 0, 0, 0, 0]	migrations_up: 11514	migrations_down:0
97526363177236760	0.007328	24146608128	10213130240	dram_lists: [2071, 666, 544, 41, 0, 1794, 6398]	nvm_lists: [4235, 538, 97, 0, 0, 0, 0]	migrations_up: 11514	migrations_down:0
97526365279333988	0.006804	24146608128	10213130240	dram_lists: [2229, 571, 494, 28, 19, 6065, 2108]	nvm_lists: [4179, 586, 105, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:3
97526367381430668	0.009528	24146608128	10213130240	dram_lists: [2478, 521, 312, 11, 893, 7285, 14]	nvm_lists: [4395, 392, 83, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:3
97526369483528856	0.008192	24146608128	10213130240	dram_lists: [2282, 655, 364, 21, 4, 4340, 3848]	nvm_lists: [4426, 366, 78, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:3
97526371585640706	0.008234	24146608128	10213130240	dram_lists: [2451, 533, 324, 14, 113, 7304, 775]	nvm_lists: [4314, 465, 91, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:3
97526373687701448	0.008234	24071110656	10288627712	dram_lists: [2414, 533, 324, 14, 113, 7304, 775]	nvm_lists: [4350, 465, 91, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:40
97526375789797602	0.008234	23995613184	10364125184	dram_lists: [2379, 533, 324, 14, 113, 7304, 775]	nvm_lists: [4386, 465, 91, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:75
97526377891909078	0.008234	23995613184	10364125184	dram_lists: [2379, 534, 324, 13, 112, 7351, 729]	nvm_lists: [4388, 464, 90, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:75
97526379994011304	0.008234	23995613184	10364125184	dram_lists: [2379, 534, 324, 13, 112, 7351, 729]	nvm_lists: [4388, 464, 90, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:75
97526382096100854	0.008432	23995613184	10364125184	dram_lists: [2367, 582, 279, 22, 1, 3699, 4492]	nvm_lists: [4636, 253, 53, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:75
97526384198195704	0.008432	23995613184	10364125184	dram_lists: [2367, 582, 279, 22, 1, 3699, 4492]	nvm_lists: [4636, 253, 53, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:75
97526386300297080	0.008432	23846715392	10513022976	dram_lists: [2296, 582, 279, 22, 1, 3699, 4492]	nvm_lists: [4707, 253, 53, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:146
97526388402406188	0.008432	23846715392	10513022976	dram_lists: [2296, 582, 279, 22, 1, 3699, 4492]	nvm_lists: [4707, 253, 53, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:146
97526390504502554	0.008432	23846715392	10513022976	dram_lists: [2299, 581, 278, 21, 799, 2897, 4496]	nvm_lists: [4709, 252, 52, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:146
97526392606595392	0.008432	23846715392	10513022976	dram_lists: [2299, 581, 278, 21, 799, 2897, 4496]	nvm_lists: [4709, 252, 52, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:146
97526394708698340	0.009192	23846715392	10513022976	dram_lists: [2286, 563, 306, 24, 4, 3896, 4292]	nvm_lists: [4418, 533, 62, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:146
97526396810826122	0.009192	23737663488	10622074880	dram_lists: [2233, 563, 306, 24, 4, 3896, 4292]	nvm_lists: [4470, 533, 62, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:198
97526398912914538	0.009192	23704109056	10655629312	dram_lists: [2218, 563, 306, 24, 4, 3896, 4292]	nvm_lists: [4486, 533, 62, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:214
97526401014992234	0.009192	23704109056	10655629312	dram_lists: [2221, 562, 305, 23, 73, 7924, 195]	nvm_lists: [4488, 532, 61, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:214
97526403117110402	0.009192	23704109056	10655629312	dram_lists: [2221, 562, 305, 23, 73, 7924, 195]	nvm_lists: [4488, 532, 61, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:214
97526405219211116	0.011346	23704109056	10655629312	dram_lists: [2363, 552, 193, 3, 12, 6065, 2115]	nvm_lists: [4789, 270, 22, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:214
97526407321320292	0.011346	23683137536	10676600832	dram_lists: [2352, 552, 193, 3, 12, 6065, 2115]	nvm_lists: [4799, 270, 22, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:225
97526409423398148	0.011346	23586668544	10773069824	dram_lists: [2307, 552, 193, 3, 12, 6065, 2115]	nvm_lists: [4845, 270, 22, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:270
97526411527585300	0.011346	23586668544	10773069824	dram_lists: [2307, 552, 193, 3, 12, 6065, 2115]	nvm_lists: [4845, 270, 22, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:270
97526413629691060	0.011346	23586668544	10773069824	dram_lists: [2309, 551, 193, 2, 11, 6189, 1992]	nvm_lists: [4847, 269, 21, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:270
97526415731844688	0.010121	23586668544	10773069824	dram_lists: [2032, 607, 377, 39, 0, 1808, 6384]	nvm_lists: [4508, 514, 114, 1, 0, 0, 0]	migrations_up: 11517	migrations_down:270
97526417840225868	0.010121	23586668544	10773069824	dram_lists: [2032, 607, 377, 39, 0, 1808, 6384]	nvm_lists: [4508, 514, 114, 1, 0, 0, 0]	migrations_up: 11517	migrations_down:270
97526419948597614	0.010121	23452450816	10907287552	dram_lists: [1968, 607, 377, 39, 0, 1808, 6384]	nvm_lists: [4572, 514, 114, 1, 0, 0, 0]	migrations_up: 11517	migrations_down:334
97526422050696978	0.010121	23452450816	10907287552	dram_lists: [1968, 607, 377, 39, 0, 1808, 6384]	nvm_lists: [4572, 514, 114, 1, 0, 0, 0]	migrations_up: 11517	migrations_down:334
97526424152800826	0.010121	23452450816	10907287552	dram_lists: [1970, 607, 376, 38, 150, 1650, 6392]	nvm_lists: [4575, 513, 113, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:334
97526426259087032	0.012165	23452450816	10907287552	dram_lists: [2480, 437, 73, 1, 806, 7371, 15]	nvm_lists: [5068, 112, 21, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:334
97526428361219928	0.012165	23452450816	10907287552	dram_lists: [2480, 437, 73, 1, 806, 7371, 15]	nvm_lists: [5068, 112, 21, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:334
97526430462382870	0.012165	23339204608	11020533760	dram_lists: [2426, 437, 73, 1, 806, 7371, 15]	nvm_lists: [5122, 112, 21, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:388
97526432563294974	0.012165	23339204608	11020533760	dram_lists: [2426, 437, 73, 1, 806, 7371, 15]	nvm_lists: [5122, 112, 21, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:388
97526434665401920	0.012165	23339204608	11020533760	dram_lists: [2427, 437, 72, 1, 805, 7371, 16]	nvm_lists: [5124, 111, 20, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:388
97526436767504530	0.009020	23339204608	11020533760	dram_lists: [2131, 578, 219, 9, 3, 4567, 3622]	nvm_lists: [5182, 63, 10, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:388
97526438873793520	0.009020	23196598272	11163140096	dram_lists: [2062, 578, 219, 9, 3, 4567, 3622]	nvm_lists: [5250, 63, 10, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:456
97526440975887706	0.009020	23171432448	11188305920	dram_lists: [2051, 578, 219, 9, 3, 4567, 3622]	nvm_lists: [5262, 63, 10, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:468
97526443077990982	0.009020	23171432448	11188305920	dram_lists: [2051, 578, 219, 9, 3, 4567, 3622]	nvm_lists: [5262, 63, 10, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:468
97526445180103984	0.009020	23171432448	11188305920	dram_lists: [2054, 577, 218, 19, 2079, 2481, 3621]	nvm_lists: [5264, 62, 9, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:468
97526447286432610	0.009020	23171432448	11188305920	dram_lists: [2054, 577, 218, 19, 2079, 2481, 3621]	nvm_lists: [5264, 62, 9, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:468
97526449388504436	0.012075	23171432448	11188305920	dram_lists: [2421, 390, 46, 1, 1682, 6504, 5]	nvm_lists: [5333, 1, 1, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:468
97526451494786028	0.012075	23171432448	11188305920	dram_lists: [2421, 390, 46, 1, 1682, 6504, 5]	nvm_lists: [5333, 1, 1, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:468
97526453596895122	0.012075	23045603328	11314135040	dram_lists: [2361, 390, 46, 1, 1682, 6504, 5]	nvm_lists: [5393, 1, 1, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:528
97526455699000674	0.012075	23045603328	11314135040	dram_lists: [2361, 390, 46, 1, 1682, 6504, 5]	nvm_lists: [5393, 1, 1, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:528
97526457801077956	0.012075	23045603328	11314135040	dram_lists: [2362, 390, 45, 0, 1682, 6506, 4]	nvm_lists: [5395, 0, 0, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:528
97526459903169252	0.012075	23045603328	11314135040	dram_lists: [2362, 390, 45, 0, 1682, 6506, 4]	nvm_lists: [5395, 0, 0, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:528
97526462005264958	0.012075	23045603328	11314135040	dram_lists: [2362, 390, 45, 0, 1682, 6506, 4]	nvm_lists: [5395, 0, 0, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:528
97526464107368134	0.012075	23045603328	11314135040	dram_lists: [2362, 390, 45, 0, 1682, 6506, 4]	nvm_lists: [5395, 0, 0, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:528
97526466209483658	0.012191	23045603328	11314135040	dram_lists: [1719, 657, 393, 28, 0, 1086, 7106]	nvm_lists: [5071, 301, 23, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:528
97526468311578680	0.012191	22915579904	11444158464	dram_lists: [1657, 657, 393, 28, 0, 1086, 7106]	nvm_lists: [5133, 301, 23, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:590
97526470413690160	0.012191	22915579904	11444158464	dram_lists: [1659, 657, 392, 27, 47, 1034, 7111]	nvm_lists: [5135, 300, 22, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:590
97526472515776220	0.012191	22915579904	11444158464	dram_lists: [1659, 657, 392, 27, 47, 1034, 7111]	nvm_lists: [5135, 300, 22, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:590
97526474617875240	0.012191	22915579904	11444158464	dram_lists: [1659, 657, 392, 27, 47, 1034, 7111]	nvm_lists: [5135, 300, 22, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:590
97526476719974980	0.012191	22915579904	11444158464	dram_lists: [1659, 657, 392, 27, 47, 1034, 7111]	nvm_lists: [5135, 300, 22, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:590
97526478822097246	0.010320	22915579904	11444158464	dram_lists: [1751, 601, 349, 34, 629, 857, 6706]	nvm_lists: [5346, 99, 12, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:590
97526480924177886	0.008445	22915579904	11444158464	dram_lists: [1961, 357, 394, 23, 8, 5605, 2579]	nvm_lists: [5184, 253, 20, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:590
97526483026290236	0.007910	22915579904	11444158464	dram_lists: [1598, 623, 484, 30, 1, 2520, 5671]	nvm_lists: [5091, 328, 38, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:590
97526485128378338	0.005689	22915579904	11444158464	dram_lists: [1706, 603, 410, 16, 61, 7521, 610]	nvm_lists: [5128, 295, 34, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:590
97526487230463962	0.004996	22915579904	11444158464	dram_lists: [1630, 521, 558, 25, 1, 1636, 6556]	nvm_lists: [5086, 332, 39, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:590
97526489332564414	0.005750	22915579904	11444158464	dram_lists: [1805, 536, 374, 20, 161, 7897, 134]	nvm_lists: [5118, 299, 40, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:590
97526491434682310	0.004723	22915579904	11444158464	dram_lists: [1576, 697, 439, 23, 1, 3712, 4479]	nvm_lists: [5100, 312, 45, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:590
97526493536779604	0.004557	22915579904	11444158464	dram_lists: [1838, 581, 302, 14, 128, 7880, 184]	nvm_lists: [5160, 258, 39, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:590
97526495638853480	0.005906	22915579904	11444158464	dram_lists: [1651, 706, 359, 19, 1, 1909, 6282]	nvm_lists: [5055, 348, 54, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:590
97526497740979630	0.008822	22915579904	11444158464	dram_lists: [2118, 363, 243, 11, 562, 7568, 62]	nvm_lists: [5131, 281, 45, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:590
97526499843071226	0.008460	22915579904	11444158464	dram_lists: [1867, 425, 427, 16, 5, 2263, 5924]	nvm_lists: [5025, 381, 51, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:590
97526501945190316	0.009153	22915579904	11444158464	dram_lists: [2007, 95, 580, 53, 142, 7751, 299]	nvm_lists: [4899, 498, 60, 0, 0, 0, 0]	migrations_up: 11517	migrations_down:590
97526504047263624	0.007330	22915579904	11444158464	dram_lists: [1742, 458, 499, 36, 2, 3861, 4329]	nvm_lists: [4901, 494, 62, 0, 0, 0, 0]	migrations_up: 11520	migrations_down:593
97526506149367310	0.012358	22915579904	11444158464	dram_lists: [1404, 655, 627, 49, 611, 6672, 909]	nvm_lists: [4588, 735, 134, 0, 0, 0, 0]	migrations_up: 11529	migrations_down:602
97526508251448990	0.023947	22915579904	11444158464	dram_lists: [1530, 613, 557, 54, 3421, 2978, 1774]	nvm_lists: [4136, 1077, 244, 0, 0, 0, 0]	migrations_up: 11538	migrations_down:611
97526510353577884	0.015049	22915579904	11444158464	dram_lists: [1357, 702, 632, 45, 3089, 332, 4770]	nvm_lists: [4142, 1047, 268, 0, 0, 0, 0]	migrations_up: 11538	migrations_down:611
97526512455677106	0.023137	22915579904	11444158464	dram_lists: [1477, 660, 562, 52, 974, 3659, 3543]	nvm_lists: [4407, 558, 490, 2, 0, 0, 0]	migrations_up: 11553	migrations_down:626
97526514557743610	0.021666	22915579904	11444158464	dram_lists: [1289, 755, 641, 50, 7, 3306, 4879]	nvm_lists: [3720, 1119, 618, 0, 0, 0, 0]	migrations_up: 11583	migrations_down:656
97526516659854136	0.011950	22915579904	11444158464	dram_lists: [1539, 653, 506, 37, 94, 6939, 1159]	nvm_lists: [3831, 1034, 592, 0, 0, 0, 0]	migrations_up: 11583	migrations_down:656
97526518761983340	0.008078	22915579904	11444158464	dram_lists: [1492, 543, 646, 54, 0, 1425, 6767]	nvm_lists: [3968, 939, 550, 0, 0, 0, 0]	migrations_up: 11583	migrations_down:656
97526520864059974	0.011941	22915579904	11444158464	dram_lists: [1762, 466, 477, 30, 26, 7053, 1113]	nvm_lists: [4479, 649, 329, 0, 0, 0, 0]	migrations_up: 11583	migrations_down:656
97526522966150536	0.008637	22915579904	11444158464	dram_lists: [1489, 660, 545, 41, 0, 2045, 6147]	nvm_lists: [4519, 660, 278, 0, 0, 0, 0]	migrations_up: 11583	migrations_down:656
97526525068242556	0.009123	22915579904	11444158464	dram_lists: [1685, 603, 422, 25, 67, 7661, 464]	nvm_lists: [4692, 548, 217, 0, 0, 0, 0]	migrations_up: 11583	migrations_down:656
97526527170357610	0.016246	22915579904	11444158464	dram_lists: [1719, 586, 404, 26, 705, 5493, 1994]	nvm_lists: [4430, 758, 269, 0, 0, 0, 0]	migrations_up: 11604	migrations_down:677
97526529272459948	0.015012	22915579904	11444158464	dram_lists: [1989, 483, 251, 12, 201, 7938, 53]	nvm_lists: [4678, 578, 201, 0, 0, 0, 0]	migrations_up: 11604	migrations_down:677
97526531374566130	0.010112	22915579904	11444158464	dram_lists: [1651, 692, 367, 25, 1, 3190, 5001]	nvm_lists: [4716, 556, 185, 0, 0, 0, 0]	migrations_up: 11604	migrations_down:677
97526533476662534	0.006821	22915579904	11444158464	dram_lists: [1790, 661, 267, 17, 99, 7872, 221]	nvm_lists: [4793, 493, 171, 0, 0, 0, 0]	migrations_up: 11604	migrations_down:677
97526535578759014	0.009068	22915579904	11444158464	dram_lists: [1628, 804, 256, 47, 0, 3690, 4502]	nvm_lists: [4612, 620, 225, 0, 0, 0, 0]	migrations_up: 11625	migrations_down:698
97526537680852452	0.010763	22915579904	11444158464	dram_lists: [1877, 617, 220, 21, 206, 7883, 103]	nvm_lists: [4800, 474, 183, 0, 0, 0, 0]	migrations_up: 11625	migrations_down:698
97526539782961272	0.009012	22915579904	11444158464	dram_lists: [1581, 761, 365, 28, 0, 3463, 4729]	nvm_lists: [4824, 479, 154, 0, 0, 0, 0]	migrations_up: 11625	migrations_down:698
97526541885056230	0.011893	22915579904	11444158464	dram_lists: [1765, 649, 302, 19, 117, 7779, 296]	nvm_lists: [4825, 494, 138, 0, 0, 0, 0]	migrations_up: 11625	migrations_down:698
97526543987151646	0.010255	22915579904	11444158464	dram_lists: [1503, 761, 450, 21, 0, 2738, 5454]	nvm_lists: [4780, 549, 128, 0, 0, 0, 0]	migrations_up: 11625	migrations_down:698
97526546093455678	0.008453	22915579904	11444158464	dram_lists: [1722, 649, 350, 14, 96, 7801, 295]	nvm_lists: [4882, 463, 112, 0, 0, 0, 0]	migrations_up: 11625	migrations_down:698
97526548195574176	0.006030	22915579904	11444158464	dram_lists: [1517, 733, 465, 20, 0, 3274, 4918]	nvm_lists: [4937, 423, 97, 0, 0, 0, 0]	migrations_up: 11625	migrations_down:698
97526550297665758	0.004412	22915579904	11444158464	dram_lists: [1892, 441, 392, 10, 36, 7314, 842]	nvm_lists: [4979, 391, 87, 0, 0, 0, 0]	migrations_up: 11625	migrations_down:698
97526552399736282	0.005801	22915579904	11444158464	dram_lists: [1535, 707, 473, 20, 0, 3139, 5053]	nvm_lists: [4949, 448, 60, 0, 0, 0, 0]	migrations_up: 11625	migrations_down:698
97526554501843498	0.006494	22915579904	11444158464	dram_lists: [1730, 621, 373, 11, 85, 7604, 503]	nvm_lists: [5014, 386, 57, 0, 0, 0, 0]	migrations_up: 11625	migrations_down:698
97526556603943348	0.005141	22915579904	11444158464	dram_lists: [1440, 748, 521, 26, 771, 1455, 5966]	nvm_lists: [5052, 353, 52, 0, 0, 0, 0]	migrations_up: 11625	migrations_down:698
97526558706049796	0.015773	22915579904	11444158464	dram_lists: [973, 333, 509, 726, 4590, 3794, 2]	nvm_lists: [4630, 646, 181, 0, 0, 0, 0]	migrations_up: 11649	migrations_down:722
97526560808135308	0.094063	22512926720	11846811648	dram_lists: [723, 258, 249, 385, 5382, 3738, 0]	nvm_lists: [2774, 448, 879, 1157, 390, 0, 0]	migrations_up: 11672	migrations_down:936
97526562910232220	0.079283	22569549824	11790188544	dram_lists: [625, 178, 441, 2948, 6430, 140, 0]	nvm_lists: [3058, 628, 1116, 785, 34, 0, 0]	migrations_up: 11913	migrations_down:1150
97526565012330224	0.198315	22915579904	11444158464	dram_lists: [639, 211, 420, 3508, 6063, 86, 0]	nvm_lists: [2841, 346, 468, 1342, 454, 6, 0]	migrations_up: 12077	migrations_down:1150
97526567114440194	0.198315	22915579904	11444158464	dram_lists: [639, 211, 420, 3508, 6063, 86, 0]	nvm_lists: [2841, 346, 468, 1342, 454, 6, 0]	migrations_up: 12077	migrations_down:1150
97526569216585642	0.198315	22915579904	11444158464	dram_lists: [639, 211, 420, 3508, 6063, 86, 0]	nvm_lists: [2841, 346, 468, 1342, 454, 6, 0]	migrations_up: 12077	migrations_down:1150
97526571318633008	0.198315	24394072064	9965666304	dram_lists: [640, 225, 569, 3885, 6224, 89, 0]	nvm_lists: [2841, 346, 468, 1096, 0, 0, 0]	migrations_up: 12782	migrations_down:1150
97526573420717626	0.145447	25593643008	8766095360	dram_lists: [793, 258, 607, 2963, 4151, 3432, 0]	nvm_lists: [2962, 246, 226, 521, 225, 0, 0]	migrations_up: 13354	migrations_down:1150
97526575529140216	0.145447	25593643008	8766095360	dram_lists: [793, 258, 607, 2963, 4151, 3432, 0]	nvm_lists: [2962, 246, 226, 521, 225, 0, 0]	migrations_up: 13354	migrations_down:1150
97526577631241584	0.145447	25593643008	8766095360	dram_lists: [793, 258, 607, 2963, 4151, 3432, 0]	nvm_lists: [2962, 246, 226, 521, 225, 0, 0]	migrations_up: 13354	migrations_down:1150
97526579733314098	0.145447	26008879104	8350859264	dram_lists: [793, 261, 631, 3089, 4196, 3432, 0]	nvm_lists: [2962, 246, 226, 521, 26, 0, 0]	migrations_up: 13552	migrations_down:1150
97526581835428402	0.145447	27900510208	6459228160	dram_lists: [903, 290, 739, 3472, 4462, 3438, 0]	nvm_lists: [2962, 117, 0, 0, 0, 0, 0]	migrations_up: 14454	migrations_down:1150
97526583937532072	0.088738	28185722880	6174015488	dram_lists: [862, 389, 642, 501, 2258, 8747, 41]	nvm_lists: [2310, 476, 144, 14, 0, 0, 0]	migrations_up: 14632	migrations_down:1192
97526586039620942	0.048812	28273803264	6085935104	dram_lists: [651, 393, 513, 667, 581, 9980, 697]	nvm_lists: [2092, 619, 191, 0, 0, 0, 0]	migrations_up: 14690	migrations_down:1208
97526588141726688	0.029770	28273803264	6085935104	dram_lists: [694, 390, 603, 704, 4278, 6813, 0]	nvm_lists: [2242, 497, 163, 0, 0, 0, 0]	migrations_up: 14690	migrations_down:1208
97526590243829680	0.016893	28273803264	6085935104	dram_lists: [621, 332, 423, 703, 1002, 10292, 109]	nvm_lists: [2224, 511, 167, 0, 0, 0, 0]	migrations_up: 14690	migrations_down:1208
97526592345905348	0.011271	28273803264	6085935104	dram_lists: [512, 352, 344, 459, 837, 9344, 1634]	nvm_lists: [2185, 527, 190, 0, 0, 0, 0]	migrations_up: 14693	migrations_down:1211
97526594448036672	0.008172	28273803264	6085935104	dram_lists: [624, 294, 313, 700, 2302, 9241, 8]	nvm_lists: [2244, 489, 169, 0, 0, 0, 0]	migrations_up: 14696	migrations_down:1214
97526596550141502	0.006057	28273803264	6085935104	dram_lists: [538, 347, 305, 253, 1042, 10117, 880]	nvm_lists: [2273, 490, 139, 0, 0, 0, 0]	migrations_up: 14696	migrations_down:1214
97526598652229854	0.004467	28273803264	6085935104	dram_lists: [657, 278, 272, 612, 4490, 7173, 0]	nvm_lists: [2401, 376, 125, 0, 0, 0, 0]	migrations_up: 14696	migrations_down:1214
97526600754313172	0.003350	28273803264	6085935104	dram_lists: [612, 329, 248, 161, 1435, 10573, 124]	nvm_lists: [2444, 347, 111, 0, 0, 0, 0]	migrations_up: 14696	migrations_down:1214
97526602856424796	0.003039	28273803264	6085935104	dram_lists: [530, 330, 310, 43, 779, 9099, 2391]	nvm_lists: [2364, 411, 127, 0, 0, 0, 0]	migrations_up: 14696	migrations_down:1214
97526604962746826	0.003426	28273803264	6085935104	dram_lists: [611, 301, 270, 174, 2641, 9481, 4]	nvm_lists: [2422, 356, 124, 0, 0, 0, 0]	migrations_up: 14696	migrations_down:1214
97526607064836908	0.002211	28273803264	6085935104	dram_lists: [556, 330, 286, 33, 824, 10619, 834]	nvm_lists: [2449, 338, 115, 0, 0, 0, 0]	migrations_up: 14696	migrations_down:1214
97526609166920462	0.002879	28273803264	6085935104	dram_lists: [681, 299, 204, 129, 4537, 7632, 0]	nvm_lists: [2506, 291, 105, 0, 0, 0, 0]	migrations_up: 14696	migrations_down:1214
97526611269056448	0.001871	28273803264	6085935104	dram_lists: [607, 354, 225, 18, 1062, 11025, 191]	nvm_lists: [2529, 274, 99, 0, 0, 0, 0]	migrations_up: 14696	migrations_down:1214
97526613371110180	0.002068	28273803264	6085935104	dram_lists: [762, 276, 149, 243, 8167, 3885, 0]	nvm_lists: [2583, 227, 92, 0, 0, 0, 0]	migrations_up: 14696	migrations_down:1214
97526615473216272	0.001707	28273803264	6085935104	dram_lists: [702, 345, 139, 26, 2497, 9769, 4]	nvm_lists: [2592, 222, 88, 0, 0, 0, 0]	migrations_up: 14696	migrations_down:1214
97526617575316216	0.002907	28273803264	6085935104	dram_lists: [611, 347, 222, 14, 493, 11199, 596]	nvm_lists: [2512, 295, 95, 0, 0, 0, 0]	migrations_up: 14696	migrations_down:1214
97526619677452644	0.003296	28273803264	6085935104	dram_lists: [747, 281, 157, 43, 6068, 6186, 0]	nvm_lists: [2597, 223, 82, 0, 0, 0, 0]	migrations_up: 14696	migrations_down:1214
97526621779503966	0.002564	28273803264	6085935104	dram_lists: [654, 335, 194, 11, 780, 11362, 146]	nvm_lists: [2577, 243, 82, 0, 0, 0, 0]	migrations_up: 14696	migrations_down:1214
97526623881621872	0.003006	28273803264	6085935104	dram_lists: [556, 336, 277, 25, 92, 9774, 2422]	nvm_lists: [2537, 285, 80, 0, 0, 0, 0]	migrations_up: 14699	migrations_down:1217
97526625983730002	0.004326	28273803264	6085935104	dram_lists: [635, 287, 255, 21, 2101, 10173, 10]	nvm_lists: [2518, 304, 80, 0, 0, 0, 0]	migrations_up: 14702	migrations_down:1220
97526628085813876	0.002771	28273803264	6085935104	dram_lists: [554, 340, 281, 19, 186, 11361, 741]	nvm_lists: [2524, 300, 78, 0, 0, 0, 0]	migrations_up: 14702	migrations_down:1220
97526630187897530	0.002554	28273803264	6085935104	dram_lists: [685, 276, 225, 13, 4574, 7709, 0]	nvm_lists: [2574, 255, 73, 0, 0, 0, 0]	migrations_up: 14702	migrations_down:1220
97526632290009664	0.002435	28273803264	6085935104	dram_lists: [605, 320, 260, 9, 289, 11641, 358]	nvm_lists: [2526, 293, 83, 0, 0, 0, 0]	migrations_up: 14705	migrations_down:1223
97526634394210550	0.003948	28273803264	6085935104	dram_lists: [749, 280, 162, 17, 7114, 5160, 0]	nvm_lists: [2602, 233, 67, 0, 0, 0, 0]	migrations_up: 14705	migrations_down:1223
97526636496299964	0.004013	28273803264	6085935104	dram_lists: [648, 356, 187, 3, 831, 11392, 65]	nvm_lists: [2581, 258, 63, 0, 0, 0, 0]	migrations_up: 14708	migrations_down:1226
97526638598396452	0.002997	28273803264	6085935104	dram_lists: [536, 347, 280, 31, 42, 9983, 2263]	nvm_lists: [2564, 279, 59, 0, 0, 0, 0]	migrations_up: 14708	migrations_down:1226
97526640700492840	0.002796	28273803264	6085935104	dram_lists: [630, 297, 249, 18, 1881, 10398, 9]	nvm_lists: [2551, 287, 64, 0, 0, 0, 0]	migrations_up: 14708	migrations_down:1226
97526642802604412	0.003823	28273803264	6085935104	dram_lists: [563, 318, 291, 22, 150, 11523, 615]	nvm_lists: [2483, 343, 76, 0, 0, 0, 0]	migrations_up: 14708	migrations_down:1226
97526644904718938	0.002766	28273803264	6085935104	dram_lists: [701, 273, 207, 16, 6482, 5803, 0]	nvm_lists: [2536, 299, 67, 0, 0, 0, 0]	migrations_up: 14708	migrations_down:1226
97526647006788994	0.003608	28273803264	6085935104	dram_lists: [642, 325, 213, 14, 729, 11496, 63]	nvm_lists: [2475, 348, 79, 0, 0, 0, 0]	migrations_up: 14711	migrations_down:1229
97526649108890810	0.002536	28273803264	6085935104	dram_lists: [540, 342, 285, 27, 27, 10119, 2142]	nvm_lists: [2484, 341, 77, 0, 0, 0, 0]	migrations_up: 14711	migrations_down:1229
97526651210999112	0.003228	28273803264	6085935104	dram_lists: [664, 278, 233, 20, 2570, 9715, 2]	nvm_lists: [2516, 309, 77, 0, 0, 0, 0]	migrations_up: 14711	migrations_down:1229
97526653313095318	0.003697	28273803264	6085935104	dram_lists: [599, 303, 270, 22, 96, 11525, 667]	nvm_lists: [2459, 351, 92, 0, 0, 0, 0]	migrations_up: 14711	migrations_down:1229
97526655415203536	0.004227	28273803264	6085935104	dram_lists: [690, 290, 202, 13, 4821, 7466, 0]	nvm_lists: [2535, 290, 77, 0, 0, 0, 0]	migrations_up: 14711	migrations_down:1229
97526657517287280	0.006615	28273803264	6085935104	dram_lists: [608, 340, 236, 10, 391, 11767, 130]	nvm_lists: [2341, 448, 113, 0, 0, 0, 0]	migrations_up: 14717	migrations_down:1235
97526659619397872	0.005978	28273803264	6085935104	dram_lists: [490, 366, 307, 31, 15, 9712, 2561]	nvm_lists: [2255, 515, 132, 0, 0, 0, 0]	migrations_up: 14720	migrations_down:1238
97526661721499872	0.005029	28273803264	6085935104	dram_lists: [616, 315, 245, 19, 1642, 10639, 6]	nvm_lists: [2259, 504, 139, 0, 0, 0, 0]	migrations_up: 14720	migrations_down:1238
97526663823605202	0.004821	28273803264	6085935104	dram_lists: [536, 335, 304, 19, 73, 11315, 900]	nvm_lists: [2229, 513, 160, 0, 0, 0, 0]	migrations_up: 14720	migrations_down:1238
97526665925685466	0.003925	28273803264	6085935104	dram_lists: [671, 299, 214, 11, 3664, 8623, 0]	nvm_lists: [2364, 394, 144, 0, 0, 0, 0]	migrations_up: 14720	migrations_down:1238
97526668029880264	0.004365	28273803264	6085935104	dram_lists: [599, 344, 240, 11, 333, 11827, 128]	nvm_lists: [2309, 442, 151, 0, 0, 0, 0]	migrations_up: 14720	migrations_down:1238
97526670131979078	0.006340	28273803264	6085935104	dram_lists: [476, 340, 343, 35, 7, 8432, 3849]	nvm_lists: [2147, 557, 198, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526672234099230	0.004565	28273803264	6085935104	dram_lists: [593, 291, 281, 29, 1264, 11016, 8]	nvm_lists: [2244, 477, 181, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526674336181000	0.004203	28273803264	6085935104	dram_lists: [524, 335, 308, 27, 183, 11088, 1017]	nvm_lists: [2263, 461, 178, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526676438282332	0.009536	28273803264	6085935104	dram_lists: [643, 299, 239, 1709, 5703, 4888, 1]	nvm_lists: [2368, 416, 118, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526678540386650	0.005741	28273803264	6085935104	dram_lists: [595, 336, 244, 19, 939, 11023, 326]	nvm_lists: [2346, 445, 111, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526680642484360	0.004146	28273803264	6085935104	dram_lists: [710, 313, 159, 16, 5400, 6884, 0]	nvm_lists: [2433, 374, 95, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526682744639916	0.003568	28273803264	6085935104	dram_lists: [604, 347, 227, 16, 150, 11471, 667]	nvm_lists: [2452, 362, 88, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526684846707984	0.007303	28273803264	6085935104	dram_lists: [707, 298, 181, 8, 4544, 7744, 0]	nvm_lists: [2422, 388, 92, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526686948790940	0.005767	28273803264	6085935104	dram_lists: [623, 355, 208, 8, 381, 11812, 95]	nvm_lists: [2358, 439, 105, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526689050868208	0.005927	28273803264	6085935104	dram_lists: [459, 384, 329, 22, 12, 10023, 2253]	nvm_lists: [2241, 533, 128, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526691152990094	0.012537	28273803264	6085935104	dram_lists: [582, 312, 286, 264, 6019, 6012, 7]	nvm_lists: [2234, 551, 117, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526693255082114	0.007199	28273803264	6085935104	dram_lists: [535, 336, 304, 19, 488, 11271, 529]	nvm_lists: [2274, 512, 116, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526695357174966	0.005108	28273803264	6085935104	dram_lists: [641, 327, 214, 16, 4892, 7392, 0]	nvm_lists: [2400, 405, 97, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526697459281248	0.004351	28273803264	6085935104	dram_lists: [598, 348, 235, 13, 291, 11764, 233]	nvm_lists: [2396, 409, 97, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526699561383012	0.004060	28273803264	6085935104	dram_lists: [720, 302, 164, 17, 6391, 5888, 0]	nvm_lists: [2511, 313, 78, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526701663489528	0.004091	28273803264	6085935104	dram_lists: [642, 346, 199, 7, 516, 11713, 59]	nvm_lists: [2467, 348, 87, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526703765583928	0.003403	28273803264	6085935104	dram_lists: [536, 357, 281, 20, 20, 10326, 1942]	nvm_lists: [2460, 353, 89, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526705867671260	0.004947	28273803264	6085935104	dram_lists: [641, 306, 233, 14, 2183, 10104, 1]	nvm_lists: [2484, 345, 73, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526707969764426	0.004445	28273803264	6085935104	dram_lists: [555, 348, 277, 14, 104, 11684, 500]	nvm_lists: [2472, 358, 72, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526710071873392	0.004164	28273803264	6085935104	dram_lists: [707, 300, 178, 10, 5990, 6297, 0]	nvm_lists: [2584, 265, 53, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526712173984042	0.005109	28273803264	6085935104	dram_lists: [628, 356, 206, 4, 545, 11688, 55]	nvm_lists: [2534, 299, 69, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526714276059478	0.004521	28273803264	6085935104	dram_lists: [516, 345, 308, 25, 11, 10070, 2207]	nvm_lists: [2472, 355, 75, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526716378175344	0.004539	28273803264	6085935104	dram_lists: [613, 322, 244, 15, 1253, 11024, 11]	nvm_lists: [2520, 312, 70, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526718480269760	0.004749	28273803264	6085935104	dram_lists: [548, 346, 279, 21, 959, 10545, 784]	nvm_lists: [2435, 380, 87, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526720582377530	0.005282	28273803264	6085935104	dram_lists: [697, 292, 191, 19, 4180, 8103, 0]	nvm_lists: [2459, 357, 86, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526722684476400	0.005092	28273803264	6085935104	dram_lists: [589, 360, 232, 13, 183, 11574, 531]	nvm_lists: [2389, 415, 98, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526724786577282	0.007596	28273803264	6085935104	dram_lists: [731, 289, 165, 12, 4774, 7511, 0]	nvm_lists: [2516, 304, 82, 0, 0, 0, 0]	migrations_up: 14726	migrations_down:1244
97526726888666440	0.005340	28273803264	6085935104	dram_lists: [603, 367, 211, 13, 295, 11815, 178]	nvm_lists: [2488, 330, 84, 0, 0, 0, 0]	migrations_up: 14729	migrations_down:1247
97526728990752706	0.004599	28273803264	6085935104	dram_lists: [457, 351, 350, 36, 9, 8695, 3584]	nvm_lists: [2427, 377, 98, 0, 0, 0, 0]	migrations_up: 14729	migrations_down:1247
97526731092854508	0.004599	28273803264	6085935104	dram_lists: [457, 351, 350, 36, 9, 8695, 3584]	nvm_lists: [2427, 377, 98, 0, 0, 0, 0]	migrations_up: 14729	migrations_down:1247
97526733194951866	0.004599	27850178560	6509559808	dram_lists: [254, 351, 350, 36, 9, 8695, 3584]	nvm_lists: [2629, 377, 98, 0, 0, 0, 0]	migrations_up: 14729	migrations_down:1449
97526735297045362	0.004599	27676114944	6683623424	dram_lists: [172, 351, 350, 36, 9, 8695, 3584]	nvm_lists: [2712, 377, 98, 0, 0, 0, 0]	migrations_up: 14729	migrations_down:1532
97526737399148552	0.004599	27676114944	6683623424	dram_lists: [172, 351, 350, 36, 9, 8695, 3584]	nvm_lists: [2712, 377, 98, 0, 0, 0, 0]	migrations_up: 14729	migrations_down:1532
97526739501269436	0.005044	27676114944	6683623424	dram_lists: [587, 252, 68, 3, 2152, 10133, 2]	nvm_lists: [2912, 224, 51, 0, 0, 0, 0]	migrations_up: 14729	migrations_down:1532
97526741603350808	0.005044	27676114944	6683623424	dram_lists: [587, 252, 68, 3, 2152, 10133, 2]	nvm_lists: [2912, 224, 51, 0, 0, 0, 0]	migrations_up: 14729	migrations_down:1532
97526743705445426	0.005044	27606908928	6752829440	dram_lists: [553, 252, 68, 3, 2152, 10133, 2]	nvm_lists: [2945, 224, 51, 0, 0, 0, 0]	migrations_up: 14729	migrations_down:1566
97526745807539020	0.005044	26977763328	7381975040	dram_lists: [254, 252, 68, 3, 2152, 10133, 2]	nvm_lists: [3245, 224, 51, 0, 0, 0, 0]	migrations_up: 14729	migrations_down:1865
97526747909658204	0.005044	26977763328	7381975040	dram_lists: [254, 252, 68, 3, 2152, 10133, 2]	nvm_lists: [3245, 224, 51, 0, 0, 0, 0]	migrations_up: 14729	migrations_down:1865
97526750011753286	0.005044	26977763328	7381975040	dram_lists: [254, 252, 68, 3, 2152, 10133, 2]	nvm_lists: [3245, 224, 51, 0, 0, 0, 0]	migrations_up: 14729	migrations_down:1865
97526752113843924	0.005044	26977763328	7381975040	dram_lists: [254, 252, 68, 3, 2152, 10133, 2]	nvm_lists: [3245, 224, 51, 0, 0, 0, 0]	migrations_up: 14729	migrations_down:1865
97526754215946962	0.005676	26977763328	7381975040	dram_lists: [384, 162, 30, 3, 4984, 7301, 0]	nvm_lists: [3380, 132, 8, 0, 0, 0, 0]	migrations_up: 14729	migrations_down:1865
97526756318032378	0.004082	26977763328	7381975040	dram_lists: [304, 194, 74, 4, 731, 11523, 34]	nvm_lists: [3343, 166, 11, 0, 0, 0, 0]	migrations_up: 14729	migrations_down:1865
97526758420165404	0.004878	26977763328	7381975040	dram_lists: [217, 188, 162, 9, 12, 10316, 1960]	nvm_lists: [3136, 343, 41, 0, 0, 0, 0]	migrations_up: 14735	migrations_down:1871
97526760522261534	0.011273	26977763328	7381975040	dram_lists: [274, 165, 133, 109, 5691, 6490, 2]	nvm_lists: [2918, 508, 94, 0, 0, 0, 0]	migrations_up: 14735	migrations_down:1871
97526762624362142	0.007618	26977763328	7381975040	dram_lists: [238, 193, 137, 8, 247, 11341, 700]	nvm_lists: [2885, 540, 95, 0, 0, 0, 0]	migrations_up: 14735	migrations_down:1871
97526764726448090	0.006224	26977763328	7381975040	dram_lists: [305, 163, 101, 9, 4362, 7924, 0]	nvm_lists: [3017, 426, 77, 0, 0, 0, 0]	migrations_up: 14735	migrations_down:1871
97526766828543542	0.003409	26977763328	7381975040	dram_lists: [256, 189, 123, 8, 182, 11773, 333]	nvm_lists: [3032, 411, 77, 0, 0, 0, 0]	migrations_up: 14735	migrations_down:1871
97526768930665330	0.002624	26977763328	7381975040	dram_lists: [197, 173, 191, 15, 5, 8686, 3597]	nvm_lists: [3051, 391, 78, 0, 0, 0, 0]	migrations_up: 14735	migrations_down:1871
97526771032750298	0.002465	26977763328	7381975040	dram_lists: [235, 171, 159, 11, 934, 11343, 11]	nvm_lists: [3080, 363, 77, 0, 0, 0, 0]	migrations_up: 14735	migrations_down:1871
97526773134841642	0.002386	26977763328	7381975040	dram_lists: [198, 179, 192, 7, 40, 11021, 1227]	nvm_lists: [3100, 348, 72, 0, 0, 0, 0]	migrations_up: 14735	migrations_down:1871
97526775237051378	0.002086	26977763328	7381975040	dram_lists: [267, 169, 136, 4, 3054, 9234, 0]	nvm_lists: [3148, 304, 68, 0, 0, 0, 0]	migrations_up: 14735	migrations_down:1871
97526777339061618	0.003631	26977763328	7381975040	dram_lists: [229, 180, 160, 7, 130, 11713, 445]	nvm_lists: [3030, 412, 78, 0, 0, 0, 0]	migrations_up: 14738	migrations_down:1874
97526779441158614	0.004197	26977763328	7381975040	dram_lists: [296, 166, 110, 5, 4973, 7314, 0]	nvm_lists: [3127, 327, 66, 0, 0, 0, 0]	migrations_up: 14738	migrations_down:1874
97526781543241708	0.004715	26977763328	7381975040	dram_lists: [258, 174, 140, 4, 313, 11844, 131]	nvm_lists: [3012, 408, 100, 0, 0, 0, 0]	migrations_up: 14738	migrations_down:1874
97526783645341898	0.007202	26977763328	7381975040	dram_lists: [329, 149, 97, 4, 7175, 5110, 0]	nvm_lists: [3135, 309, 76, 0, 0, 0, 0]	migrations_up: 14738	migrations_down:1874
97526785747438870	0.004933	26977763328	7381975040	dram_lists: [250, 209, 114, 3, 586, 11648, 54]	nvm_lists: [3135, 314, 71, 0, 0, 0, 0]	migrations_up: 14738	migrations_down:1874
97526787849554336	0.003101	26977763328	7381975040	dram_lists: [202, 183, 179, 12, 9, 9786, 2493]	nvm_lists: [3145, 307, 68, 0, 0, 0, 0]	migrations_up: 14738	migrations_down:1874
97526789951658942	0.002337	26977763328	7381975040	dram_lists: [256, 176, 135, 9, 2117, 10166, 5]	nvm_lists: [3187, 271, 62, 0, 0, 0, 0]	migrations_up: 14738	migrations_down:1874
97526792053739554	0.001955	26977763328	7381975040	dram_lists: [222, 205, 139, 10, 93, 11770, 425]	nvm_lists: [3197, 264, 59, 0, 0, 0, 0]	migrations_up: 14738	migrations_down:1874
97526794155833122	0.003400	26977763328	7381975040	dram_lists: [323, 157, 87, 9, 5855, 6433, 0]	nvm_lists: [3275, 199, 46, 0, 0, 0, 0]	migrations_up: 14738	migrations_down:1874
97526796257944116	0.005743	26977763328	7381975040	dram_lists: [264, 199, 108, 5, 356, 11806, 126]	nvm_lists: [3109, 343, 68, 0, 0, 0, 0]	migrations_up: 14738	migrations_down:1874
97526798360036344	0.007359	26977763328	7381975040	dram_lists: [344, 161, 69, 9, 7721, 4560, 0]	nvm_lists: [3236, 230, 54, 0, 0, 0, 0]	migrations_up: 14738	migrations_down:1874
97526800462128482	0.006036	26977763328	7381975040	dram_lists: [299, 188, 86, 3, 686, 11564, 38]	nvm_lists: [3195, 274, 51, 0, 0, 0, 0]	migrations_up: 14738	migrations_down:1874
97526802564231896	0.005357	26977763328	7381975040	dram_lists: [198, 194, 169, 15, 9, 10103, 2176]	nvm_lists: [3112, 337, 71, 0, 0, 0, 0]	migrations_up: 14741	migrations_down:1877
97526804666327228	0.005339	26977763328	7381975040	dram_lists: [249, 178, 139, 10, 1540, 10741, 7]	nvm_lists: [3101, 342, 77, 0, 0, 0, 0]	migrations_up: 14741	migrations_down:1877
97526806768488780	0.008555	26977763328	7381975040	dram_lists: [193, 194, 167, 22, 30, 11038, 1220]	nvm_lists: [2633, 656, 231, 0, 0, 0, 0]	migrations_up: 14789	migrations_down:1925
97526808870557900	0.007765	26977763328	7381975040	dram_lists: [265, 161, 133, 18, 2072, 10214, 1]	nvm_lists: [2755, 545, 220, 0, 0, 0, 0]	migrations_up: 14792	migrations_down:1928
97526810972644032	0.008013	26977763328	7381975040	dram_lists: [219, 178, 160, 19, 1120, 10647, 521]	nvm_lists: [2669, 632, 219, 0, 0, 0, 0]	migrations_up: 14795	migrations_down:1931
97526813074734256	0.007585	26977763328	7381975040	dram_lists: [272, 170, 125, 13, 5487, 6797, 0]	nvm_lists: [2863, 474, 183, 0, 0, 0, 0]	migrations_up: 14795	migrations_down:1931
97526815176852386	0.007809	26977763328	7381975040	dram_lists: [240, 180, 149, 7, 218, 11764, 306]	nvm_lists: [2857, 497, 166, 0, 0, 0, 0]	migrations_up: 14795	migrations_down:1931
97526817278991726	0.006261	26977763328	7381975040	dram_lists: [298, 168, 105, 5, 5161, 7127, 0]	nvm_lists: [3002, 377, 141, 0, 0, 0, 0]	migrations_up: 14795	migrations_down:1931
97526819381023616	0.004608	26977763328	7381975040	dram_lists: [235, 205, 132, 4, 311, 11858, 119]	nvm_lists: [2999, 387, 134, 0, 0, 0, 0]	migrations_up: 14795	migrations_down:1931
97526821483132090	0.006900	26977763328	7381975040	dram_lists: [337, 140, 97, 4, 7124, 5162, 0]	nvm_lists: [3132, 310, 78, 0, 0, 0, 0]	migrations_up: 14795	migrations_down:1931
97526823585259890	0.005602	26977763328	7381975040	dram_lists: [294, 176, 102, 4, 542, 11711, 35]	nvm_lists: [3091, 363, 66, 0, 0, 0, 0]	migrations_up: 14795	migrations_down:1931
97526825687346662	0.005520	26977763328	7381975040	dram_lists: [192, 210, 163, 11, 15, 9873, 2400]	nvm_lists: [3054, 404, 62, 0, 0, 0, 0]	migrations_up: 14795	migrations_down:1931
97526827789438484	0.005944	26977763328	7381975040	dram_lists: [257, 176, 135, 8, 1531, 10752, 5]	nvm_lists: [3058, 394, 68, 0, 0, 0, 0]	migrations_up: 14795	migrations_down:1931
97526829891520356	0.006637	26977763328	7381975040	dram_lists: [213, 176, 175, 12, 44, 11059, 1185]	nvm_lists: [2938, 483, 99, 0, 0, 0, 0]	migrations_up: 14798	migrations_down:1934
97526831993610664	0.005371	26977763328	7381975040	dram_lists: [279, 156, 130, 11, 3504, 8783, 1]	nvm_lists: [3041, 389, 90, 0, 0, 0, 0]	migrations_up: 14798	migrations_down:1934
97526834095728688	0.005110	26977763328	7381975040	dram_lists: [228, 200, 134, 14, 163, 11825, 300]	nvm_lists: [3022, 400, 98, 0, 0, 0, 0]	migrations_up: 14798	migrations_down:1934
97526836197836098	0.006365	26977763328	7381975040	dram_lists: [294, 164, 108, 12, 4287, 7999, 0]	nvm_lists: [3136, 299, 85, 0, 0, 0, 0]	migrations_up: 14798	migrations_down:1934
97526838299914890	0.004732	26977763328	7381975040	dram_lists: [242, 182, 139, 13, 173, 11748, 367]	nvm_lists: [3121, 318, 81, 0, 0, 0, 0]	migrations_up: 14798	migrations_down:1934
97526840402015154	0.005717	26977763328	7381975040	dram_lists: [303, 168, 96, 9, 4470, 7818, 0]	nvm_lists: [3143, 307, 70, 0, 0, 0, 0]	migrations_up: 14798	migrations_down:1934
97526842504119456	0.004767	26977763328	7381975040	dram_lists: [240, 201, 129, 6, 189, 11889, 210]	nvm_lists: [3096, 357, 67, 0, 0, 0, 0]	migrations_up: 14798	migrations_down:1934
97526844606232930	0.006665	26977763328	7381975040	dram_lists: [321, 167, 83, 8, 5444, 6841, 0]	nvm_lists: [3005, 448, 67, 0, 0, 0, 0]	migrations_up: 14798	migrations_down:1934
97526846708323430	0.004675	26977763328	7381975040	dram_lists: [270, 185, 117, 4, 290, 11867, 131]	nvm_lists: [3014, 433, 73, 0, 0, 0, 0]	migrations_up: 14798	migrations_down:1934
97526848810407366	0.004042	26977763328	7381975040	dram_lists: [342, 150, 81, 9, 7030, 5252, 0]	nvm_lists: [3128, 331, 61, 0, 0, 0, 0]	migrations_up: 14798	migrations_down:1934
97526850912515164	0.003132	26977763328	7381975040	dram_lists: [283, 180, 106, 7, 534, 11691, 63]	nvm_lists: [3142, 317, 61, 0, 0, 0, 0]	migrations_up: 14798	migrations_down:1934
97526853014629634	0.003396	26977763328	7381975040	dram_lists: [206, 176, 177, 17, 6, 9490, 2792]	nvm_lists: [3132, 330, 58, 0, 0, 0, 0]	migrations_up: 14798	migrations_down:1934
97526855116722440	0.005123	26977763328	7381975040	dram_lists: [238, 173, 158, 7, 941, 11322, 25]	nvm_lists: [3108, 347, 65, 0, 0, 0, 0]	migrations_up: 14798	migrations_down:1934
97526857218822998	0.004262	26977763328	7381975040	dram_lists: [206, 203, 156, 11, 40, 10635, 1613]	nvm_lists: [3070, 373, 77, 0, 0, 0, 0]	migrations_up: 14798	migrations_down:1934
97526859320923246	0.012368	26977763328	7381975040	dram_lists: [278, 163, 121, 21, 4543, 7738, 0]	nvm_lists: [2795, 623, 102, 0, 0, 0, 0]	migrations_up: 14807	migrations_down:1943
97526861423004784	0.009729	26977763328	7381975040	dram_lists: [238, 172, 147, 19, 125, 11673, 490]	nvm_lists: [2705, 697, 118, 0, 0, 0, 0]	migrations_up: 14807	migrations_down:1943
97526863525127830	0.007829	26977763328	7381975040	dram_lists: [266, 157, 138, 16, 3337, 8950, 0]	nvm_lists: [2884, 534, 102, 0, 0, 0, 0]	migrations_up: 14807	migrations_down:1943
97526865627222154	0.005930	26977763328	7381975040	dram_lists: [219, 169, 176, 12, 91, 11586, 611]	nvm_lists: [2940, 489, 91, 0, 0, 0, 0]	migrations_up: 14807	migrations_down:1943
97526867729305382	0.004646	26977763328	7381975040	dram_lists: [281, 153, 136, 8, 3205, 9081, 0]	nvm_lists: [2971, 464, 85, 0, 0, 0, 0]	migrations_up: 14807	migrations_down:1943
97526869831394984	0.008480	26977763328	7381975040	dram_lists: [223, 179, 163, 11, 120, 11687, 481]	nvm_lists: [2842, 562, 116, 0, 0, 0, 0]	migrations_up: 14810	migrations_down:1946


==> figures/microbenchmarks/gups-colocate/first-gups.txt <==
97526154962088670	0.0002170000
97526157064168612	0.0402890000
97526159166269584	0.0398820000
97526161268367120	0.0401880000
97526163370468334	0.0400280000
97526165472565768	0.0401490000
97526167574666250	0.0402940000
97526169676763838	0.0403960000
97526171778863164	0.0404780000
97526173880962842	0.0405250000
97526175983061492	0.0406830000
97526178085161410	0.0405110000
97526180187286764	0.0398960000
97526182289360006	0.0398700000
97526184391459554	0.0397640000
97526186493559584	0.0397940000
97526188595655794	0.0398260000
97526190697756032	0.0398410000
97526192799853864	0.0398620000
97526194901954148	0.0398840000
97526197004052520	0.0399990000
97526199106152244	0.0400900000
97526201208252034	0.0406700000
97526203310350306	0.0389300000
97526205412450618	0.0388900000
97526207514549808	0.0389380000
97526209616650262	0.0389160000
97526211718811590	0.0389540000
97526213820846712	0.0389180000
97526215922948696	0.0389320000
97526218025043948	0.0390110000
97526220127142460	0.0389570000
97526222229244716	0.0388010000
97526224331343636	0.0387220000
97526226433440624	0.0387160000
97526228535539466	0.0387030000
97526230637639782	0.0387140000
97526232739739500	0.0387190000
97526234841838864	0.0386960000
97526236944049402	0.0387210000
97526239046038852	0.0387470000
97526241148279696	0.0387700000
97526243250235282	0.0392470000
97526245352331034	0.0381210000
97526247454578486	0.0376730000
97526249558771712	0.0376790000
97526251660728970	0.0365460000
97526253762830204	0.0372170000
97526255864927026	0.0370290000
97526257967026448	0.0368650000
97526260067177836	0.0368720000
97526262169124890	0.0356460000
97526264271226602	0.0365140000
97526266373363392	0.0362420000
97526268475420774	0.0360600000
97526270577652046	0.0361950000
97526272679619150	0.0350540000
97526274781720044	0.0358030000
97526276883817286	0.0355120000
97526278985917016	0.0352050000
97526281088013400	0.0351850000
97526283190114598	0.0343450000
97526285292215726	0.0350690000
97526287394313108	0.0347850000
97526289496410926	0.0346870000
97526291598508850	0.0346070000
97526293700610194	0.0339260000
97526295802744516	0.0343380000
97526297904807296	0.0340390000
97526300006905984	0.0342840000
97526302111245956	0.0338270000
97526304213205596	0.0334580000
97526306315304150	0.0339030000
97526308417415412	0.0335740000
97526310519503350	0.0336910000
97526312625937980	0.0326610000
97526314727901222	0.0334630000
97526316829999022	0.0341320000
97526318932100426	0.0340780000
97526321034198972	0.0328270000
97526323136296922	0.0330500000
97526325238394810	0.0322760000
97526327340496544	0.0326730000
97526329442594140	0.0333830000
97526331544693538	0.0334500000
97526333646792868	0.0334050000
97526335748893730	0.0325110000
97526337850990612	0.0323670000
97526339953088546	0.0314810000
97526342055191644	0.0315030000
97526344157288142	0.0325990000
97526346259387826	0.0325190000
97526348363588662	0.0320030000
97526350467785772	0.0322620000
97526352571985188	0.0323120000
97526354676185078	0.0322990000
97526356782484188	0.0324230000
97526358884582360	0.0323540000
97526360986757944	0.0323890000
97526363088781112	0.0323740000
97526365190881814	0.0323790000
97526367292978936	0.0335850000
97526369395078496	0.0325970000
97526371497191500	0.0305980000
97526373601375702	0.0304010000
97526375707917622	0.0297070000
97526377809772704	0.0291690000
97526379913973332	0.0302160000
97526382016074838	0.0301590000
97526384118170596	0.0293740000
97526386220270644	0.0291070000
97526388322369478	0.0282430000
97526390424603484	0.0288230000
97526392526567168	0.0293970000
97526394628666744	0.0288090000
97526396730783294	0.0287110000
97526398832862854	0.0276960000
97526400934961098	0.0275670000
97526403037063312	0.0284200000
97526405139161816	0.0282160000
97526407241259412	0.0275920000
97526409347702424	0.0280010000
97526411449656498	0.0264450000
97526413551756406	0.0274690000
97526415653858094	0.0273310000
97526417755957010	0.0271100000
97526419858052100	0.0265620000
97526421960152844	0.0259510000
97526424062254228	0.0266170000
97526426164351528	0.0266440000
97526428266455680	0.0264200000
97526430370824026	0.0258900000
97526432475074004	0.0254900000
97526434576951372	0.0260350000
97526436679046582	0.0260960000
97526438781146808	0.0258070000
97526440887666952	0.0249620000
97526442989846326	0.0249220000
97526445091643530	0.0254890000
97526447193745940	0.0264080000
97526449295853022	0.0264550000
97526451397941178	0.0251110000
97526453500039344	0.0250420000
97526455600183214	0.0242780000
97526457702138890	0.0204870000
97526459804236892	0.0222080000
97526461906335116	0.0222720000
97526464008435580	0.0223380000
97526466110533924	0.0215280000
97526468212207200	0.0195380000
97526470312630328	0.0134190000
97526472414733878	0.0164180000
97526474516831656	0.0164700000
97526476618929362	0.0165130000
97526478721032288	0.0166090000
97526480823130846	0.0155050000
97526482925227508	0.0148380000
97526485027327662	0.0149450000
97526487129426270	0.0157840000
97526489231525468	0.0153940000
97526491333623784	0.0159440000
97526493435725788	0.0166500000
97526495537823610	0.0160960000
97526497639920734	0.0166610000
97526499742019210	0.0154380000
97526501844118036	0.0156050000
97526503946219922	0.0164170000
97526506048316634	0.0159960000
97526508150417160	0.0151990000
97526510252516906	0.0175770000
97526512354615740	0.0169080000
97526514456716706	0.0165640000
97526516558813476	0.0167960000
97526518660912744	0.0175100000
97526520763009758	0.0175830000
97526522865109296	0.0174440000
97526524967321202	0.0173420000
97526527069308344	0.0173180000
97526529171405940	0.0176540000
97526531273506830	0.0183900000
97526533375610668	0.0170890000
97526535477703772	0.0181710000
97526537579803486	0.0177890000
97526539681904284	0.0180460000
97526541784000688	0.0180900000
97526543886099224	0.0178080000
97526545988199514	0.0174200000
97526548090300704	0.0181340000
97526550192396048	0.0179290000
97526552294496752	0.0177860000
97526554396595802	0.0182940000
97526556498695058	0.0179370000
97526558600793466	0.0179080000
97526560702893070	0.0171550000
97526562804989950	0.0167750000
97526564907091572	0.0169390000
97526567009191448	0.0168370000
97526569111287510	0.0167000000
97526571213392346	0.0156500000
97526573315489272	0.0165960000
97526575417589714	0.0163620000
97526577519684708	0.0163270000
97526579621781238	0.0153400000
97526581723883866	0.0165110000
97526583826047126	0.0162030000
97526585928081060	0.0154580000
97526588030179864	0.0155610000
97526590132277272	0.0161290000
97526592232429780	0.0162810000
97526594333652188	0.0164310000
97526596435693922	0.0162050000
97526598536475694	0.0163430000
97526600637157870	0.0164450000
97526602738574486	0.0164800000
97526604840675872	0.0166640000
97526606944014594	0.0166500000
97526609044612286	0.0167830000
97526611145113168	0.0167350000
97526613247401234	0.0167770000
97526615351167116	0.0169040000
97526617453268840	0.0179540000
97526619555366448	0.0182630000
97526621657467164	0.0177250000
97526623759566028	0.0178020000
97526625861664824	0.0180280000
97526627963765404	0.0183590000
97526630065867920	0.0181860000
97526632167963184	0.0175330000
97526634270061004	0.0178080000
97526636372162290	0.0179490000
97526638474257468	0.0172190000
97526640576355418	0.0171400000
97526642678455376	0.0171300000
97526644779358646	0.0171570000
97526646881375992	0.0171620000
97526648981611224	0.0170000000
97526651082653570	0.0175180000
97526653182893516	0.0171260000
97526655284750158	0.0174980000
97526657385363354	0.0172890000
97526659486231492	0.0170620000
97526661586846916	0.0173790000
97526663693151532	0.0179390000
97526665795245932	0.0172060000
97526667897344026	0.0171570000
97526669999446642	0.0177610000
97526672101543136	0.0176970000
97526674205792206	0.0176500000
97526676307840878	0.0172560000
97526678409941818	0.0182050000
97526680512041166	0.0179180000
97526682612742226	0.0173700000
97526684714135724	0.0171150000
97526686816237148	0.0176050000
97526688916855472	0.0172800000
97526691018335356	0.0174330000
97526693120562132	0.0173800000
97526695222535536	0.0173520000
97526697324632360	0.0172590000
97526699426729594	0.0172630000
97526701528828632	0.0175410000
97526703630930770	0.0180940000
97526705733030102	0.0180900000
97526707835126208	0.0173950000
97526709937226122	0.0172950000
97526712039325740	0.0172530000
97526714139498160	0.0173640000
97526716245622176	0.0168510000
97526718347725418	0.0178340000
97526720449937098	0.0175900000
97526722551921950	0.0178680000
97526724654021892	0.0176550000
97526726756118394	0.0185240000
97526728858219616	0.0181880000
97526730960332700	0.0174070000
97526733062419336	0.0173100000
97526735164516854	0.0174210000
97526737266617016	0.0175480000
97526739368712238	0.0199010000
97526741470814376	0.0201820000
97526743572912612	0.0202200000
97526745675015704	0.0202430000
97526747777266164	0.0204770000
97526749879208514	0.0229110000
97526751987608050	0.0239990000
97526754089705970	0.0238220000
97526756191806438	0.0253830000
97526758293904926	0.0264710000
97526760396004470	0.0268500000
97526762498104140	0.0269500000
97526764600202368	0.0270790000
97526766702301784	0.0269720000
97526768804398068	0.0270660000
97526770906542108	0.0272530000
97526773008596412	0.0274220000
97526775110697874	0.0275780000
97526777212798252	0.0272990000
97526779314896728	0.0273870000
97526781416997430	0.0272660000
97526783519185882	0.0274830000
97526785621193856	0.0275360000
97526787723294364	0.0279060000
97526789825392358	0.0277910000
97526791927490846	0.0276290000
97526794029590376	0.0276320000
97526796131691888	0.0277250000
97526798233788750	0.0277220000
97526800335888410	0.0276530000
97526802437986810	0.0275530000
97526804540088176	0.0277230000
97526806648484148	0.0272400000
97526808750583488	0.0277760000
97526810852683426	0.0277410000
97526812954782614	0.0278120000
97526815056882852	0.0278230000
97526817158979866	0.0278510000
97526819261080252	0.0278120000
97526821363179896	0.0278720000
97526823465278540	0.0278870000
97526825567376524	0.0277720000
97526827669474122	0.0278270000
97526829771574840	0.0276130000
97526831873674582	0.0279150000
97526833975772476	0.0278740000
97526836077873148	0.0279100000
97526838180025808	0.0278470000
97526840282070950	0.0279370000
97526842384168842	0.0278620000
97526844486269808	0.0284470000
97526846588367922	0.0282040000
97526848690609374	0.0279500000
97526850792564692	0.0279600000
97526852894662366	0.0279920000
97526854996761822	0.0279140000
97526857098861894	0.0277770000
97526859201013136	0.0279510000
97526861303059490	0.0278970000
97526863405159182	0.0279900000
97526865507258562	0.0284700000
97526867609358438	0.0283500000
97526869711460588	0.0282760000


==> figures/microbenchmarks/gups-colocate/first-log.txt <==
97526155062881012	-1.000000	34359738368	0	dram_lists: [16384, 0, 0, 0, 0, 0, 0]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526157164984924	0.000000	34359738368	0	dram_lists: [4550, 2783, 1073, 986, 5917, 1075, 0]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526159267082490	0.000000	34359738368	0	dram_lists: [1829, 3873, 2334, 291, 120, 3885, 4052]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526161369180508	0.000000	34359738368	0	dram_lists: [3611, 2537, 1906, 207, 180, 5439, 2504]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526163471276686	0.000000	34359738368	0	dram_lists: [5356, 2364, 468, 31, 242, 7507, 416]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526165573378144	0.000000	34359738368	0	dram_lists: [2904, 3063, 1977, 247, 13, 415, 7765]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526167675490366	0.000000	34359738368	0	dram_lists: [3258, 2219, 2488, 227, 9, 937, 7246]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526169777576254	0.000000	34359738368	0	dram_lists: [3462, 2213, 2374, 143, 7, 2139, 6046]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526171879675120	0.000000	34359738368	0	dram_lists: [4715, 2460, 921, 96, 8, 3642, 4542]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526173981776548	0.000000	34359738368	0	dram_lists: [4791, 2265, 1079, 57, 8, 5385, 2799]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526176084001092	0.000000	34359738368	0	dram_lists: [5055, 2246, 868, 23, 28, 7902, 262]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526178186049022	0.000000	34359738368	0	dram_lists: [5340, 2101, 737, 14, 42, 7929, 221]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526180288148404	0.000000	34359738368	0	dram_lists: [5790, 1920, 476, 6, 131, 8050, 11]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526182390263022	0.000000	34359738368	0	dram_lists: [3573, 2865, 1644, 110, 0, 609, 7583]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526184492386892	0.000000	34359738368	0	dram_lists: [3950, 2941, 1177, 124, 0, 1848, 6344]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526186594454566	0.000000	34359738368	0	dram_lists: [4739, 2472, 893, 88, 0, 3725, 4467]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526188696554724	0.000000	34359738368	0	dram_lists: [4677, 2246, 1207, 62, 0, 4291, 3901]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526190798689554	0.000000	34359738368	0	dram_lists: [5263, 2351, 538, 40, 0, 7052, 1140]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526192900741304	0.000000	34359738368	0	dram_lists: [5885, 1989, 303, 15, 28, 8084, 80]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526195002852568	0.000000	34359738368	0	dram_lists: [6169, 1754, 262, 7, 159, 8029, 4]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526197105028948	0.000000	34359738368	0	dram_lists: [3946, 2648, 1468, 130, 0, 579, 7613]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526199207158830	0.000000	34359738368	0	dram_lists: [3860, 2844, 1330, 158, 0, 958, 7234]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526201309221574	0.000000	34359738368	0	dram_lists: [4121, 2502, 1453, 116, 54, 4958, 3180]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526203411324536	0.000000	34359738368	0	dram_lists: [4703, 2180, 1240, 72, 1470, 5262, 1457]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526205513427140	0.000000	34359738368	0	dram_lists: [5183, 2166, 815, 28, 88, 7871, 233]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526207615515914	0.000000	34359738368	0	dram_lists: [5611, 2086, 489, 6, 198, 7986, 8]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526209717613616	0.000000	34359738368	0	dram_lists: [3565, 2878, 1629, 120, 0, 572, 7620]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526211819751724	0.000000	34359738368	0	dram_lists: [3404, 2592, 2056, 140, 0, 1343, 6849]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526213921810148	0.000000	34359738368	0	dram_lists: [3647, 2434, 2009, 102, 0, 3217, 4975]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526216023901284	0.000000	34359738368	0	dram_lists: [4427, 2037, 1658, 70, 0, 5273, 2919]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526218126012594	0.000000	34359738368	0	dram_lists: [4561, 2346, 1248, 37, 5, 7260, 927]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526220228200660	0.000000	34359738368	0	dram_lists: [5441, 1873, 858, 20, 43, 7969, 180]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526222330284680	0.000000	34359738368	0	dram_lists: [5603, 2043, 542, 4, 120, 8064, 8]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526224432385314	0.000000	34359738368	0	dram_lists: [6239, 1602, 350, 1, 255, 7937, 0]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526226534485668	0.000000	34359738368	0	dram_lists: [3709, 2645, 1670, 168, 0, 536, 7656]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526228640801082	0.000000	34359738368	0	dram_lists: [3390, 2451, 2180, 171, 0, 1282, 6910]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526230742898268	0.000000	34359738368	0	dram_lists: [4077, 2074, 1955, 86, 0, 3787, 4405]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526232844985850	0.000000	34359738368	0	dram_lists: [4698, 2003, 1455, 36, 4, 7004, 1184]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526234947086686	0.000000	34359738368	0	dram_lists: [5361, 1894, 922, 15, 44, 8120, 28]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526237049174886	0.000000	34359738368	0	dram_lists: [3537, 2603, 1882, 170, 0, 362, 7830]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526239151293336	0.000000	34359738368	0	dram_lists: [3235, 2492, 2285, 180, 0, 1072, 7120]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526241253487650	0.000000	34359738368	0	dram_lists: [4706, 2372, 979, 135, 0, 2970, 5222]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526243355555822	0.000000	34359738368	0	dram_lists: [4397, 2472, 1228, 95, 0, 4937, 3255]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526245457634574	0.000000	34359738368	0	dram_lists: [4642, 2431, 1071, 48, 5, 7460, 727]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526247559731846	0.000000	34359738368	0	dram_lists: [4642, 2431, 1071, 48, 5, 7460, 727]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526249661841646	0.000000	34229714944	130023424	dram_lists: [4579, 2431, 1071, 48, 5, 7460, 727]	nvm_lists: [62, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:62
97526251763928646	0.000000	33688649728	671088640	dram_lists: [4322, 2431, 1071, 48, 5, 7460, 727]	nvm_lists: [320, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:320
97526253866028552	0.000000	33688649728	671088640	dram_lists: [4322, 2431, 1071, 48, 5, 7460, 727]	nvm_lists: [320, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:320
97526255968139836	0.000032	33688649728	671088640	dram_lists: [4903, 2232, 711, 26, 0, 5513, 2679]	nvm_lists: [318, 2, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:320
97526258070223436	0.000032	33688649728	671088640	dram_lists: [4903, 2232, 711, 26, 0, 5513, 2679]	nvm_lists: [318, 2, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:320
97526260172323522	0.000032	33613152256	746586112	dram_lists: [4866, 2232, 711, 26, 0, 5513, 2679]	nvm_lists: [354, 2, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:357
97526262274427832	0.000032	33017561088	1342177280	dram_lists: [4583, 2232, 711, 26, 0, 5513, 2679]	nvm_lists: [638, 2, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:640
97526264376522038	0.000032	33017561088	1342177280	dram_lists: [4583, 2232, 711, 26, 0, 5513, 2679]	nvm_lists: [638, 2, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:640
97526266478633252	0.000199	33017561088	1342177280	dram_lists: [5369, 1890, 292, 1, 21, 8030, 141]	nvm_lists: [622, 18, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:640
97526268580749394	0.000199	33017561088	1342177280	dram_lists: [5369, 1890, 292, 1, 21, 8030, 141]	nvm_lists: [622, 18, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:640
97526270682823850	0.000199	32948355072	1411383296	dram_lists: [5335, 1890, 292, 1, 21, 8030, 141]	nvm_lists: [655, 18, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:673
97526272784934880	0.000199	32346472448	2013265920	dram_lists: [5049, 1890, 292, 1, 21, 8030, 141]	nvm_lists: [942, 18, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:960
97526274887034636	0.000199	32346472448	2013265920	dram_lists: [5049, 1890, 292, 1, 21, 8030, 141]	nvm_lists: [942, 18, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:960
97526276989148236	0.000357	32346472448	2013265920	dram_lists: [3838, 2234, 1088, 72, 0, 1815, 6377]	nvm_lists: [948, 9, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:960
97526279091231148	0.000357	32346472448	2013265920	dram_lists: [3838, 2234, 1088, 72, 0, 1815, 6377]	nvm_lists: [948, 9, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:960
97526281193332572	0.000357	32220643328	2139095040	dram_lists: [3777, 2234, 1088, 72, 0, 1815, 6377]	nvm_lists: [1008, 9, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1020
97526283295434712	0.000357	31675383808	2684354560	dram_lists: [3518, 2234, 1088, 72, 0, 1815, 6377]	nvm_lists: [1268, 9, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1280
97526285397538844	0.000357	31675383808	2684354560	dram_lists: [4001, 2011, 863, 37, 0, 3864, 4328]	nvm_lists: [1261, 16, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1280
97526287499668830	0.000616	31675383808	2684354560	dram_lists: [4071, 2035, 774, 32, 0, 3713, 4479]	nvm_lists: [1262, 16, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1280
97526289601719520	0.000616	31675383808	2684354560	dram_lists: [4071, 2035, 774, 32, 0, 3713, 4479]	nvm_lists: [1262, 16, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1280
97526291703798804	0.000616	31438405632	2921332736	dram_lists: [3957, 2035, 774, 32, 0, 3713, 4479]	nvm_lists: [1375, 16, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1394
97526293805918118	0.000616	31004295168	3355443200	dram_lists: [3751, 2035, 774, 32, 0, 3713, 4479]	nvm_lists: [1582, 16, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1600
97526295908022352	0.001055	31004295168	3355443200	dram_lists: [4049, 1945, 580, 18, 0, 5616, 2576]	nvm_lists: [1595, 5, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1600
97526298010102844	0.001055	31004295168	3355443200	dram_lists: [4049, 1945, 580, 18, 0, 5616, 2576]	nvm_lists: [1595, 5, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1600
97526300112213694	0.001055	31004295168	3355443200	dram_lists: [4049, 1945, 580, 18, 0, 5616, 2576]	nvm_lists: [1595, 5, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1600
97526302214309162	0.001055	30620516352	3739222016	dram_lists: [3865, 1945, 580, 18, 0, 5616, 2576]	nvm_lists: [1778, 5, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1784
97526304316399992	0.001055	30333206528	4026531840	dram_lists: [3729, 1945, 580, 18, 0, 5616, 2576]	nvm_lists: [1915, 5, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1920
97526306418517270	0.000936	30333206528	4026531840	dram_lists: [4247, 1705, 317, 3, 6, 7780, 406]	nvm_lists: [1920, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1920
97526308520608682	0.000936	30333206528	4026531840	dram_lists: [4247, 1705, 317, 3, 6, 7780, 406]	nvm_lists: [1920, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1920
97526310624788118	0.000936	30333206528	4026531840	dram_lists: [4247, 1705, 317, 3, 6, 7780, 406]	nvm_lists: [1920, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1920
97526312726906282	0.000936	29680992256	4678746112	dram_lists: [3935, 1705, 317, 3, 6, 7780, 406]	nvm_lists: [2231, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2232
97526314829002378	0.000936	29553065984	4806672384	dram_lists: [3875, 1705, 317, 3, 6, 7780, 406]	nvm_lists: [2292, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2292
97526316931092458	0.000936	29553065984	4806672384	dram_lists: [3875, 1705, 317, 3, 6, 7780, 406]	nvm_lists: [2292, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2292
97526319033208622	0.001411	29553065984	4806672384	dram_lists: [3415, 1723, 738, 24, 0, 3149, 5043]	nvm_lists: [2285, 7, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2292
97526321135315234	0.001411	29553065984	4806672384	dram_lists: [3415, 1723, 738, 24, 0, 3149, 5043]	nvm_lists: [2285, 7, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2292
97526323237393702	0.001411	29553065984	4806672384	dram_lists: [3415, 1723, 738, 24, 0, 3149, 5043]	nvm_lists: [2285, 7, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2292
97526325339502888	0.001411	29043458048	5316280320	dram_lists: [3171, 1723, 738, 24, 0, 3149, 5043]	nvm_lists: [2528, 7, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2536
97526327441591050	0.001411	28691136512	5668601856	dram_lists: [3004, 1723, 738, 24, 0, 3149, 5043]	nvm_lists: [2696, 7, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2703
97526329543685322	0.001411	28691136512	5668601856	dram_lists: [3004, 1723, 738, 24, 0, 3149, 5043]	nvm_lists: [2696, 7, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2703
97526331645802206	0.001411	28691136512	5668601856	dram_lists: [3004, 1723, 738, 24, 0, 3149, 5043]	nvm_lists: [2696, 7, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2703
97526333747887986	0.001411	28691136512	5668601856	dram_lists: [3004, 1723, 738, 24, 0, 3149, 5043]	nvm_lists: [2696, 7, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2703
97526335849988308	0.001455	28691136512	5668601856	dram_lists: [3715, 1390, 376, 8, 4, 7092, 1096]	nvm_lists: [2642, 58, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2703
97526337952095840	0.001455	28691136512	5668601856	dram_lists: [3715, 1390, 376, 8, 4, 7092, 1096]	nvm_lists: [2642, 58, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2703
97526340054194622	0.001455	28173139968	6186598400	dram_lists: [3467, 1390, 376, 8, 4, 7092, 1096]	nvm_lists: [2889, 58, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2951
97526342156285882	0.001455	27642560512	6717177856	dram_lists: [3215, 1390, 376, 8, 4, 7092, 1096]	nvm_lists: [3142, 58, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3203
97526344258386452	0.001455	27642560512	6717177856	dram_lists: [3215, 1390, 376, 8, 4, 7092, 1096]	nvm_lists: [3142, 58, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3203
97526346360500682	0.001455	27642560512	6717177856	dram_lists: [3215, 1390, 376, 8, 4, 7092, 1096]	nvm_lists: [3142, 58, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3203
97526348462621592	0.001455	27642560512	6717177856	dram_lists: [3215, 1390, 376, 8, 4, 7092, 1096]	nvm_lists: [3142, 58, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3203
97526350564770384	0.001760	27642560512	6717177856	dram_lists: [2800, 1555, 616, 18, 0, 3342, 4850]	nvm_lists: [3126, 71, 6, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3203
97526352666807896	0.002021	27642560512	6717177856	dram_lists: [3254, 1260, 457, 18, 337, 7852, 3]	nvm_lists: [3126, 71, 6, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3203
97526354768910900	0.004881	27642560512	6717177856	dram_lists: [2562, 1694, 711, 22, 0, 4685, 3507]	nvm_lists: [2866, 277, 60, 0, 0, 0, 0]	migrations_up: 6	migrations_down:3209
97526356871021704	0.004911	27642560512	6717177856	dram_lists: [2970, 1420, 581, 18, 40, 7997, 155]	nvm_lists: [2901, 243, 59, 0, 0, 0, 0]	migrations_up: 6	migrations_down:3209
97526358973097646	0.003763	27642560512	6717177856	dram_lists: [2087, 1683, 1146, 73, 0, 832, 7360]	nvm_lists: [2864, 275, 64, 0, 0, 0, 0]	migrations_up: 6	migrations_down:3209
97526361075211308	0.003876	27642560512	6717177856	dram_lists: [2324, 1470, 1148, 47, 0, 5917, 2275]	nvm_lists: [2872, 258, 73, 0, 0, 0, 0]	migrations_up: 6	migrations_down:3209
97526363177310256	0.004365	27642560512	6717177856	dram_lists: [1666, 1574, 1606, 142, 1, 300, 7892]	nvm_lists: [2742, 356, 105, 0, 0, 0, 0]	migrations_up: 6	migrations_down:3209
97526365279420672	0.003616	27642560512	6717177856	dram_lists: [2008, 1494, 1389, 97, 1, 4885, 3307]	nvm_lists: [2783, 321, 99, 0, 0, 0, 0]	migrations_up: 6	migrations_down:3209
97526367381606538	0.003084	27642560512	6717177856	dram_lists: [2811, 1195, 936, 47, 625, 7559, 8]	nvm_lists: [2839, 270, 94, 0, 0, 0, 0]	migrations_up: 6	migrations_down:3209
97526369483662968	0.007749	27621588992	6738149376	dram_lists: [2602, 1379, 941, 58, 1645, 3684, 2862]	nvm_lists: [2668, 406, 137, 2, 0, 0, 0]	migrations_up: 8	migrations_down:3221
97526371585788328	0.005901	27621588992	6738149376	dram_lists: [2929, 1305, 712, 33, 90, 7489, 613]	nvm_lists: [2772, 325, 114, 2, 0, 0, 0]	migrations_up: 8	migrations_down:3221
97526373687844572	0.005901	27621588992	6738149376	dram_lists: [2929, 1305, 712, 33, 90, 7489, 613]	nvm_lists: [2772, 325, 114, 2, 0, 0, 0]	migrations_up: 8	migrations_down:3221
97526375789927550	0.005901	26984054784	7375683584	dram_lists: [2624, 1305, 712, 33, 90, 7489, 613]	nvm_lists: [3076, 325, 114, 2, 0, 0, 0]	migrations_up: 8	migrations_down:3526
97526377892042822	0.005901	26375880704	7983857664	dram_lists: [2335, 1305, 712, 33, 90, 7489, 613]	nvm_lists: [3366, 325, 114, 2, 0, 0, 0]	migrations_up: 8	migrations_down:3815
97526379994147870	0.005901	26375880704	7983857664	dram_lists: [2335, 1305, 712, 33, 90, 7489, 613]	nvm_lists: [3366, 325, 114, 2, 0, 0, 0]	migrations_up: 8	migrations_down:3815
97526382096247038	0.004777	26375880704	7983857664	dram_lists: [2315, 1375, 655, 40, 0, 2007, 6185]	nvm_lists: [3685, 91, 31, 0, 0, 0, 0]	migrations_up: 8	migrations_down:3815
97526384198332086	0.004777	26375880704	7983857664	dram_lists: [2315, 1375, 655, 40, 0, 2007, 6185]	nvm_lists: [3685, 91, 31, 0, 0, 0, 0]	migrations_up: 8	migrations_down:3815
97526386300435670	0.004777	26130513920	8229224448	dram_lists: [2197, 1375, 655, 40, 0, 2007, 6185]	nvm_lists: [3802, 91, 31, 0, 0, 0, 0]	migrations_up: 8	migrations_down:3932
97526388402546660	0.004777	25411190784	8948547584	dram_lists: [1854, 1375, 655, 40, 0, 2007, 6185]	nvm_lists: [4145, 91, 31, 0, 0, 0, 0]	migrations_up: 8	migrations_down:4276
97526390504634156	0.004777	25119686656	9240051712	dram_lists: [1716, 1375, 655, 40, 0, 2007, 6185]	nvm_lists: [4284, 91, 31, 0, 0, 0, 0]	migrations_up: 8	migrations_down:4414
97526392606739006	0.004777	25119686656	9240051712	dram_lists: [1716, 1375, 655, 40, 0, 2007, 6185]	nvm_lists: [4284, 91, 31, 0, 0, 0, 0]	migrations_up: 8	migrations_down:4414
97526394708835412	0.004211	25119686656	9240051712	dram_lists: [2164, 1083, 512, 27, 1, 3079, 5112]	nvm_lists: [4332, 66, 8, 0, 0, 0, 0]	migrations_up: 8	migrations_down:4414
97526396810959398	0.004211	25119686656	9240051712	dram_lists: [2164, 1083, 512, 27, 1, 3079, 5112]	nvm_lists: [4332, 66, 8, 0, 0, 0, 0]	migrations_up: 8	migrations_down:4414
97526398913051000	0.004211	24421335040	9938403328	dram_lists: [1830, 1083, 512, 27, 1, 3079, 5112]	nvm_lists: [4665, 66, 8, 0, 0, 0, 0]	migrations_up: 8	migrations_down:4748
97526401015139628	0.004211	23802675200	10557063168	dram_lists: [1536, 1083, 512, 27, 1, 3079, 5112]	nvm_lists: [4960, 66, 8, 0, 0, 0, 0]	migrations_up: 8	migrations_down:5042
97526403117252266	0.004211	23802675200	10557063168	dram_lists: [1536, 1083, 512, 27, 1, 3079, 5112]	nvm_lists: [4960, 66, 8, 0, 0, 0, 0]	migrations_up: 8	migrations_down:5042
97526405219358946	0.005210	23802675200	10557063168	dram_lists: [2015, 875, 262, 6, 3, 6732, 1457]	nvm_lists: [5006, 25, 3, 0, 0, 0, 0]	migrations_up: 8	migrations_down:5042
97526407321479820	0.005210	23802675200	10557063168	dram_lists: [2015, 875, 262, 6, 3, 6732, 1457]	nvm_lists: [5006, 25, 3, 0, 0, 0, 0]	migrations_up: 8	migrations_down:5042
97526409423535374	0.005210	23190306816	11169431552	dram_lists: [1722, 875, 262, 6, 3, 6732, 1457]	nvm_lists: [5298, 25, 3, 0, 0, 0, 0]	migrations_up: 8	migrations_down:5335
97526411527736238	0.005210	22517121024	11842617344	dram_lists: [1401, 875, 262, 6, 3, 6732, 1457]	nvm_lists: [5619, 25, 3, 0, 0, 0, 0]	migrations_up: 8	migrations_down:5656
97526413629827290	0.005210	22452109312	11907629056	dram_lists: [1371, 875, 262, 6, 3, 6732, 1457]	nvm_lists: [5650, 25, 3, 0, 0, 0, 0]	migrations_up: 8	migrations_down:5686
97526415731996926	0.006696	22452109312	11907629056	dram_lists: [1405, 741, 340, 28, 0, 2427, 5765]	nvm_lists: [5126, 428, 120, 4, 0, 0, 0]	migrations_up: 8	migrations_down:5686
97526417840374488	0.006696	22452109312	11907629056	dram_lists: [1405, 741, 340, 28, 0, 2427, 5765]	nvm_lists: [5126, 428, 120, 4, 0, 0, 0]	migrations_up: 8	migrations_down:5686
97526419948739148	0.006696	21925724160	12434014208	dram_lists: [1153, 741, 340, 28, 0, 2427, 5765]	nvm_lists: [5377, 428, 120, 4, 0, 0, 0]	migrations_up: 8	migrations_down:5938
97526422050843532	0.006696	21191720960	13168017408	dram_lists: [803, 741, 340, 28, 0, 2427, 5765]	nvm_lists: [5727, 428, 120, 4, 0, 0, 0]	migrations_up: 8	migrations_down:6288
97526424152947424	0.006696	21076377600	13283360768	dram_lists: [749, 741, 340, 28, 0, 2427, 5765]	nvm_lists: [5782, 428, 120, 4, 0, 0, 0]	migrations_up: 8	migrations_down:6342
97526426259225686	0.005855	21076377600	13283360768	dram_lists: [1511, 293, 54, 0, 789, 7401, 2]	nvm_lists: [6078, 176, 79, 1, 0, 0, 0]	migrations_up: 8	migrations_down:6342
97526428361368828	0.005855	21076377600	13283360768	dram_lists: [1511, 293, 54, 0, 789, 7401, 2]	nvm_lists: [6078, 176, 79, 1, 0, 0, 0]	migrations_up: 8	migrations_down:6342
97526430462539008	0.005855	20518535168	13841203200	dram_lists: [1244, 293, 54, 0, 789, 7401, 2]	nvm_lists: [6344, 176, 79, 1, 0, 0, 0]	migrations_up: 8	migrations_down:6609
97526432563442134	0.005855	19822280704	14537457664	dram_lists: [912, 293, 54, 0, 789, 7401, 2]	nvm_lists: [6676, 176, 79, 1, 0, 0, 0]	migrations_up: 8	migrations_down:6941
97526434665547940	0.005855	19690160128	14669578240	dram_lists: [850, 293, 54, 0, 789, 7401, 2]	nvm_lists: [6739, 176, 79, 1, 0, 0, 0]	migrations_up: 8	migrations_down:7003
97526436767657644	0.006257	19690160128	14669578240	dram_lists: [793, 304, 98, 2, 4, 6455, 1733]	nvm_lists: [6821, 126, 47, 1, 0, 0, 0]	migrations_up: 8	migrations_down:7003
97526438873950994	0.006257	19690160128	14669578240	dram_lists: [793, 304, 98, 2, 4, 6455, 1733]	nvm_lists: [6821, 126, 47, 1, 0, 0, 0]	migrations_up: 8	migrations_down:7003
97526440976035932	0.006257	18981322752	15378415616	dram_lists: [454, 304, 98, 2, 4, 6455, 1733]	nvm_lists: [7159, 126, 47, 1, 0, 0, 0]	migrations_up: 8	migrations_down:7342
97526443078136818	0.006257	18303942656	16055795712	dram_lists: [131, 304, 98, 2, 4, 6455, 1733]	nvm_lists: [7482, 126, 47, 1, 0, 0, 0]	migrations_up: 8	migrations_down:7665
97526445180249232	0.006257	18171822080	16187916288	dram_lists: [69, 304, 98, 2, 4, 6455, 1733]	nvm_lists: [7545, 126, 47, 1, 0, 0, 0]	migrations_up: 8	migrations_down:7727
97526447286578466	0.006257	18171822080	16187916288	dram_lists: [69, 304, 98, 2, 4, 6455, 1733]	nvm_lists: [7545, 126, 47, 1, 0, 0, 0]	migrations_up: 8	migrations_down:7727
97526449388675126	0.005678	18171822080	16187916288	dram_lists: [393, 73, 7, 0, 1256, 6936, 0]	nvm_lists: [7647, 50, 22, 0, 0, 0, 0]	migrations_up: 8	migrations_down:7727
97526451494932730	0.005678	18171822080	16187916288	dram_lists: [393, 73, 7, 0, 1256, 6936, 0]	nvm_lists: [7647, 50, 22, 0, 0, 0, 0]	migrations_up: 8	migrations_down:7727
97526453597042446	0.005678	17806917632	16552820736	dram_lists: [218, 73, 7, 0, 1256, 6936, 0]	nvm_lists: [7821, 50, 22, 0, 0, 0, 0]	migrations_up: 8	migrations_down:7902
97526455699150008	0.005678	17007902720	17351835648	dram_lists: [0, 0, 0, 0, 1173, 6936, 0]	nvm_lists: [8040, 123, 29, 0, 82, 0, 0]	migrations_up: 8	migrations_down:8283
97526457801234646	0.005678	16638803968	17720934400	dram_lists: [0, 0, 0, 0, 998, 6936, 0]	nvm_lists: [8040, 123, 29, 0, 258, 0, 0]	migrations_up: 8	migrations_down:8458
97526459903308424	0.005678	16638803968	17720934400	dram_lists: [0, 0, 0, 0, 998, 6936, 0]	nvm_lists: [8040, 123, 29, 0, 258, 0, 0]	migrations_up: 8	migrations_down:8458
97526462005399326	0.005678	16638803968	17720934400	dram_lists: [0, 0, 0, 0, 998, 6936, 0]	nvm_lists: [8040, 123, 29, 0, 258, 0, 0]	migrations_up: 8	migrations_down:8458
97526464107503820	0.005678	16638803968	17720934400	dram_lists: [0, 0, 0, 0, 998, 6936, 0]	nvm_lists: [8040, 123, 29, 0, 258, 0, 0]	migrations_up: 8	migrations_down:8458
97526466209637494	0.010363	16638803968	17720934400	dram_lists: [0, 0, 0, 6, 5290, 2638, 0]	nvm_lists: [8274, 42, 76, 58, 0, 0, 0]	migrations_up: 8	migrations_down:8458
97526468311722280	0.010363	16143876096	18215862272	dram_lists: [0, 0, 0, 0, 5059, 2638, 0]	nvm_lists: [8274, 42, 76, 64, 230, 0, 0]	migrations_up: 8	migrations_down:8695
97526470413835752	0.010363	15091105792	19268632576	dram_lists: [0, 0, 0, 0, 4558, 2638, 0]	nvm_lists: [8274, 42, 76, 64, 732, 0, 0]	migrations_up: 8	migrations_down:9196
97526472515914060	0.010363	15091105792	19268632576	dram_lists: [0, 0, 0, 0, 4558, 2638, 0]	nvm_lists: [8274, 42, 76, 64, 732, 0, 0]	migrations_up: 8	migrations_down:9196
97526474618014184	0.010363	15091105792	19268632576	dram_lists: [0, 0, 0, 0, 4558, 2638, 0]	nvm_lists: [8274, 42, 76, 64, 732, 0, 0]	migrations_up: 8	migrations_down:9196
97526476720132488	0.010363	15091105792	19268632576	dram_lists: [0, 0, 0, 0, 4558, 2638, 0]	nvm_lists: [8274, 42, 76, 64, 732, 0, 0]	migrations_up: 8	migrations_down:9196
97526478822245194	0.026508	15091105792	19268632576	dram_lists: [0, 0, 0, 2, 778, 6398, 18]	nvm_lists: [8169, 285, 162, 226, 346, 0, 0]	migrations_up: 18	migrations_down:9206
97526480924313666	0.047303	15091105792	19268632576	dram_lists: [0, 0, 4, 15, 6312, 865, 0]	nvm_lists: [8067, 336, 272, 426, 87, 0, 0]	migrations_up: 158	migrations_down:9346
97526483026434856	0.102696	15091105792	19268632576	dram_lists: [0, 0, 1, 713, 3554, 2922, 6]	nvm_lists: [7641, 539, 292, 459, 257, 0, 0]	migrations_up: 372	migrations_down:9560
97526485128540320	0.088452	15091105792	19268632576	dram_lists: [0, 0, 3, 885, 5288, 1020, 0]	nvm_lists: [7695, 570, 413, 498, 12, 0, 0]	migrations_up: 586	migrations_down:9774
97526487230599086	0.064767	15091105792	19268632576	dram_lists: [10, 4, 24, 82, 2906, 4166, 4]	nvm_lists: [7743, 568, 423, 454, 0, 0, 0]	migrations_up: 672	migrations_down:9860
97526489332696858	0.061284	15091105792	19268632576	dram_lists: [64, 6, 6, 404, 6071, 645, 0]	nvm_lists: [7942, 578, 426, 242, 0, 0, 0]	migrations_up: 835	migrations_down:10023
97526491434827256	0.052437	15091105792	19268632576	dram_lists: [25, 1, 6, 56, 2926, 4175, 7]	nvm_lists: [7943, 618, 361, 266, 0, 0, 0]	migrations_up: 959	migrations_down:10147
97526493536917576	0.043241	15091105792	19268632576	dram_lists: [8, 39, 12, 614, 5902, 621, 0]	nvm_lists: [8151, 562, 388, 87, 0, 0, 0]	migrations_up: 1024	migrations_down:10212
97526495638996664	0.056081	15091105792	19268632576	dram_lists: [0, 0, 0, 0, 3016, 4177, 3]	nvm_lists: [7872, 605, 292, 295, 124, 0, 0]	migrations_up: 1143	migrations_down:10331
97526497741118324	0.045303	15091105792	19268632576	dram_lists: [3, 6, 31, 642, 5980, 534, 0]	nvm_lists: [8008, 586, 359, 235, 0, 0, 0]	migrations_up: 1205	migrations_down:10393
97526499843207600	0.067714	15091105792	19268632576	dram_lists: [0, 2, 18, 1993, 2143, 3039, 1]	nvm_lists: [7898, 572, 397, 321, 0, 0, 0]	migrations_up: 1419	migrations_down:10607
97526501945337592	0.061045	15091105792	19268632576	dram_lists: [0, 1, 14, 136, 2365, 4475, 205]	nvm_lists: [7726, 616, 369, 477, 0, 0, 0]	migrations_up: 1602	migrations_down:10790
97526504047418428	0.050448	15091105792	19268632576	dram_lists: [2, 24, 11, 353, 3769, 3037, 0]	nvm_lists: [7764, 631, 478, 315, 0, 0, 0]	migrations_up: 1689	migrations_down:10877
97526506149507778	0.054264	15091105792	19268632576	dram_lists: [0, 0, 0, 46, 1698, 5274, 178]	nvm_lists: [7679, 699, 384, 359, 67, 0, 0]	migrations_up: 1820	migrations_down:11008
97526508251580030	0.071743	15091105792	19268632576	dram_lists: [1, 3, 27, 124, 3840, 3201, 0]	nvm_lists: [7622, 702, 374, 490, 0, 0, 0]	migrations_up: 2034	migrations_down:11222
97526510353721568	0.049022	15091105792	19268632576	dram_lists: [3, 3, 13, 84, 1904, 5002, 187]	nvm_lists: [7604, 737, 405, 442, 0, 0, 0]	migrations_up: 2059	migrations_down:11247
97526512455845572	0.035799	15091105792	19268632576	dram_lists: [44, 21, 0, 175, 3138, 3813, 5]	nvm_lists: [7748, 704, 442, 294, 0, 0, 0]	migrations_up: 2137	migrations_down:11325
97526514557891568	0.025130	15063842816	19295895552	dram_lists: [13, 19, 9, 31, 1536, 5178, 397]	nvm_lists: [7877, 758, 412, 153, 0, 0, 0]	migrations_up: 2182	migrations_down:11382
97526516659993582	0.038406	15091105792	19268632576	dram_lists: [14, 3, 3, 295, 3700, 3181, 0]	nvm_lists: [7864, 706, 435, 183, 0, 0, 0]	migrations_up: 2264	migrations_down:11452
97526518762128568	0.037224	15091105792	19268632576	dram_lists: [1, 0, 8, 21, 1761, 5117, 288]	nvm_lists: [7870, 648, 406, 264, 0, 0, 0]	migrations_up: 2303	migrations_down:11491
97526520864196400	0.034676	15091105792	19268632576	dram_lists: [0, 2, 5, 234, 3782, 3173, 0]	nvm_lists: [7968, 617, 420, 183, 0, 0, 0]	migrations_up: 2327	migrations_down:11515
97526522966299418	0.048719	15091105792	19268632576	dram_lists: [0, 0, 0, 0, 1776, 5179, 241]	nvm_lists: [7730, 555, 345, 378, 180, 0, 0]	migrations_up: 2371	migrations_down:11559
97526525068378494	0.039557	15091105792	19268632576	dram_lists: [1, 0, 35, 241, 4083, 2836, 0]	nvm_lists: [7794, 582, 455, 357, 0, 0, 0]	migrations_up: 2438	migrations_down:11626
97526527170497352	0.037587	15091105792	19268632576	dram_lists: [4, 5, 3, 42, 1991, 4992, 159]	nvm_lists: [7789, 631, 457, 311, 0, 0, 0]	migrations_up: 2499	migrations_down:11687
97526529272597970	0.048002	15091105792	19268632576	dram_lists: [6, 3, 9, 337, 3923, 2918, 0]	nvm_lists: [7946, 592, 409, 241, 0, 0, 0]	migrations_up: 2560	migrations_down:11748
97526531374721444	0.035288	15091105792	19268632576	dram_lists: [0, 0, 4, 42, 2111, 4840, 199]	nvm_lists: [7950, 559, 436, 243, 0, 0, 0]	migrations_up: 2577	migrations_down:11765
97526533476819378	0.092118	15091105792	19268632576	dram_lists: [1, 0, 0, 651, 6111, 413, 20]	nvm_lists: [7897, 442, 365, 484, 0, 0, 0]	migrations_up: 2701	migrations_down:11889
97526535578905292	0.057328	15091105792	19268632576	dram_lists: [0, 0, 0, 58, 2934, 4202, 2]	nvm_lists: [7900, 457, 385, 446, 0, 0, 0]	migrations_up: 2709	migrations_down:11897
97526537680985352	0.057885	15091105792	19268632576	dram_lists: [1, 4, 4, 589, 4623, 1975, 0]	nvm_lists: [7962, 445, 411, 370, 0, 0, 0]	migrations_up: 2768	migrations_down:11956
97526539783105618	0.032987	15091105792	19268632576	dram_lists: [2, 8, 18, 52, 2339, 4646, 131]	nvm_lists: [8010, 474, 447, 257, 0, 0, 0]	migrations_up: 2798	migrations_down:11986
97526541885237636	0.023258	15091105792	19268632576	dram_lists: [25, 7, 1, 406, 3784, 2973, 0]	nvm_lists: [8220, 507, 357, 104, 0, 0, 0]	migrations_up: 2833	migrations_down:12021
97526543987317448	0.051113	15091105792	19268632576	dram_lists: [0, 0, 0, 0, 2128, 4794, 274]	nvm_lists: [7774, 526, 232, 489, 167, 0, 0]	migrations_up: 2897	migrations_down:12085
97526546093596878	0.062127	15091105792	19268632576	dram_lists: [0, 0, 3, 579, 3545, 3069, 0]	nvm_lists: [7843, 442, 268, 635, 0, 0, 0]	migrations_up: 3037	migrations_down:12225
97526548195719170	0.035641	15091105792	19268632576	dram_lists: [1, 2, 9, 88, 2423, 4488, 185]	nvm_lists: [7850, 456, 338, 544, 0, 0, 0]	migrations_up: 3059	migrations_down:12247
97526550297811762	0.042438	15091105792	19268632576	dram_lists: [3, 0, 3, 471, 3707, 3012, 0]	nvm_lists: [8000, 486, 389, 313, 0, 0, 0]	migrations_up: 3124	migrations_down:12312
97526552399891686	0.043844	15091105792	19268632576	dram_lists: [0, 1, 14, 17, 2335, 4582, 247]	nvm_lists: [7970, 454, 313, 451, 0, 0, 0]	migrations_up: 3215	migrations_down:12403
97526554501990506	0.030803	15091105792	19268632576	dram_lists: [3, 16, 4, 428, 3431, 3314, 0]	nvm_lists: [8065, 480, 389, 254, 0, 0, 0]	migrations_up: 3241	migrations_down:12429
97526556604086950	0.029976	15091105792	19268632576	dram_lists: [10, 0, 26, 16, 1848, 4798, 498]	nvm_lists: [8085, 518, 428, 157, 0, 0, 0]	migrations_up: 3280	migrations_down:12468
97526558706193486	0.024512	15091105792	19268632576	dram_lists: [11, 10, 3, 297, 3288, 3586, 1]	nvm_lists: [8222, 499, 365, 102, 0, 0, 0]	migrations_up: 3311	migrations_down:12499
97526560808297972	0.040066	15000928256	19358810112	dram_lists: [0, 0, 0, 0, 1950, 4645, 558]	nvm_lists: [7984, 413, 290, 418, 126, 0, 0]	migrations_up: 3311	migrations_down:12542
97526562910376528	0.033242	14998831104	19360907264	dram_lists: [0, 0, 0, 212, 3090, 3845, 5]	nvm_lists: [8013, 447, 404, 347, 21, 0, 0]	migrations_up: 3354	migrations_down:12586
97526565012475796	0.042400	15091105792	19268632576	dram_lists: [1, 3, 15, 47, 2095, 4534, 501]	nvm_lists: [7945, 412, 379, 398, 53, 1, 0]	migrations_up: 3398	migrations_down:12586
97526567114583634	0.042400	15091105792	19268632576	dram_lists: [1, 3, 15, 47, 2095, 4534, 501]	nvm_lists: [7945, 412, 379, 398, 53, 1, 0]	migrations_up: 3398	migrations_down:12586
97526569216731146	0.042400	14866710528	19493027840	dram_lists: [0, 0, 0, 0, 2053, 4534, 501]	nvm_lists: [7946, 415, 394, 445, 94, 1, 0]	migrations_up: 3398	migrations_down:12693
97526571318790198	0.042400	14378074112	19981664256	dram_lists: [0, 0, 0, 0, 1821, 4534, 501]	nvm_lists: [7946, 415, 394, 445, 327, 1, 0]	migrations_up: 3398	migrations_down:12926
97526573420849766	0.056286	14378074112	19981664256	dram_lists: [1, 1, 1, 42, 1976, 3932, 903]	nvm_lists: [7719, 469, 373, 535, 383, 49, 0]	migrations_up: 3398	migrations_down:12926
97526575529282030	0.056286	14378074112	19981664256	dram_lists: [1, 1, 1, 42, 1976, 3932, 903]	nvm_lists: [7719, 469, 373, 535, 383, 49, 0]	migrations_up: 3398	migrations_down:12926
97526577631386056	0.056286	14378074112	19981664256	dram_lists: [1, 1, 1, 42, 1976, 3932, 903]	nvm_lists: [7719, 469, 373, 535, 383, 49, 0]	migrations_up: 3398	migrations_down:12926
97526579733460874	0.056286	13820231680	20539506688	dram_lists: [0, 0, 0, 0, 1755, 3932, 903]	nvm_lists: [7720, 470, 374, 577, 604, 49, 0]	migrations_up: 3398	migrations_down:13192
97526581835584616	0.056286	13820231680	20539506688	dram_lists: [0, 0, 0, 0, 1755, 3932, 903]	nvm_lists: [7720, 470, 374, 577, 604, 49, 0]	migrations_up: 3398	migrations_down:13192
97526583937678852	0.077047	13371441152	20988297216	dram_lists: [0, 0, 135, 1826, 435, 3390, 590]	nvm_lists: [7966, 341, 460, 457, 736, 48, 0]	migrations_up: 3398	migrations_down:13406
97526586039758764	0.091685	13694402560	20665335808	dram_lists: [0, 0, 0, 1735, 786, 2512, 1497]	nvm_lists: [7838, 440, 458, 579, 538, 0, 0]	migrations_up: 3767	migrations_down:13620
97526588141863654	0.082016	13820231680	20539506688	dram_lists: [1, 4, 33, 1758, 1178, 3616, 0]	nvm_lists: [7919, 548, 681, 646, 0, 0, 0]	migrations_up: 4040	migrations_down:13834
97526590243988260	0.091803	13820231680	20539506688	dram_lists: [0, 0, 0, 1257, 1340, 3736, 257]	nvm_lists: [7790, 672, 508, 620, 204, 0, 0]	migrations_up: 4254	migrations_down:14048
97526592346041156	0.090637	13820231680	20539506688	dram_lists: [0, 0, 10, 1324, 1235, 2178, 1843]	nvm_lists: [7727, 698, 458, 583, 328, 0, 0]	migrations_up: 4468	migrations_down:14262
97526594448180420	0.085082	13816037376	20543700992	dram_lists: [3, 2, 10, 1424, 1190, 3893, 66]	nvm_lists: [7910, 703, 592, 590, 0, 0, 0]	migrations_up: 4680	migrations_down:14476
97526596550284532	0.083282	13820231680	20539506688	dram_lists: [0, 0, 0, 521, 1930, 2858, 1281]	nvm_lists: [7706, 889, 509, 565, 125, 0, 0]	migrations_up: 4896	migrations_down:14690
97526598652372228	0.059950	13820231680	20539506688	dram_lists: [27, 18, 60, 1399, 1432, 3654, 0]	nvm_lists: [7932, 871, 727, 264, 0, 0, 0]	migrations_up: 5089	migrations_down:14883
97526600754454438	0.068148	13765705728	20594032640	dram_lists: [2, 1, 3, 710, 1794, 3708, 346]	nvm_lists: [7809, 971, 607, 432, 0, 0, 0]	migrations_up: 5278	migrations_down:15097
97526602856564962	0.069164	13543407616	20816330752	dram_lists: [0, 0, 0, 194, 1986, 2006, 2272]	nvm_lists: [7414, 1217, 703, 520, 71, 0, 0]	migrations_up: 5320	migrations_down:15245
97526604962896590	0.052877	13820231680	20539506688	dram_lists: [13, 27, 26, 1051, 1497, 3926, 50]	nvm_lists: [7625, 1161, 828, 180, 0, 0, 0]	migrations_up: 5599	migrations_down:15393
97526607065000926	0.066936	13820231680	20539506688	dram_lists: [17, 4, 6, 890, 1615, 2593, 1465]	nvm_lists: [7453, 1180, 739, 422, 0, 0, 0]	migrations_up: 5813	migrations_down:15607
97526609167097590	0.074432	13820231680	20539506688	dram_lists: [3, 9, 610, 1514, 609, 3842, 3]	nvm_lists: [7778, 937, 890, 189, 0, 0, 0]	migrations_up: 6027	migrations_down:15821
97526611269193682	0.069250	13820231680	20539506688	dram_lists: [18, 12, 41, 1493, 963, 3397, 666]	nvm_lists: [7683, 939, 927, 245, 0, 0, 0]	migrations_up: 6241	migrations_down:16035
97526613371250994	0.067878	13820231680	20539506688	dram_lists: [2, 19, 239, 1877, 1486, 2967, 0]	nvm_lists: [8047, 931, 792, 24, 0, 0, 0]	migrations_up: 6455	migrations_down:16249
97526615473351772	0.065698	13820231680	20539506688	dram_lists: [4, 0, 9, 1432, 1106, 3985, 54]	nvm_lists: [8062, 944, 788, 0, 0, 0, 0]	migrations_up: 6653	migrations_down:16447
97526617575453452	0.045893	13820231680	20539506688	dram_lists: [0, 0, 7, 603, 1843, 2828, 1309]	nvm_lists: [8017, 1027, 749, 1, 0, 0, 0]	migrations_up: 6731	migrations_down:16525
97526619677608598	0.055784	13820231680	20539506688	dram_lists: [30, 2, 81, 1475, 4103, 897, 2]	nvm_lists: [8419, 855, 520, 0, 0, 0, 0]	migrations_up: 6782	migrations_down:16576
97526621779639644	0.052368	13820231680	20539506688	dram_lists: [0, 0, 0, 603, 1891, 3914, 182]	nvm_lists: [8177, 1030, 555, 32, 0, 0, 0]	migrations_up: 6882	migrations_down:16676
97526623881757546	0.039189	13820231680	20539506688	dram_lists: [0, 3, 19, 186, 1948, 2060, 2374]	nvm_lists: [8103, 985, 641, 65, 0, 0, 0]	migrations_up: 6939	migrations_down:16733
97526625983875250	0.043468	13820231680	20539506688	dram_lists: [0, 5, 9, 903, 1632, 3997, 44]	nvm_lists: [8129, 917, 657, 91, 0, 0, 0]	migrations_up: 7000	migrations_down:16794
97526628085997458	0.062637	13820231680	20539506688	dram_lists: [0, 7, 27, 182, 2184, 4165, 25]	nvm_lists: [7690, 952, 741, 411, 0, 0, 0]	migrations_up: 7092	migrations_down:16886
97526630188032728	0.081733	13820231680	20539506688	dram_lists: [5, 26, 18, 1491, 4875, 175, 0]	nvm_lists: [7787, 1083, 704, 220, 0, 0, 0]	migrations_up: 7154	migrations_down:16948
97526632290147938	0.078785	13820231680	20539506688	dram_lists: [0, 1, 26, 333, 2103, 3918, 209]	nvm_lists: [7478, 1060, 780, 476, 0, 0, 0]	migrations_up: 7284	migrations_down:17078
97526634394347720	0.073792	13820231680	20539506688	dram_lists: [2, 13, 44, 1491, 2080, 2960, 0]	nvm_lists: [7708, 938, 901, 247, 0, 0, 0]	migrations_up: 7395	migrations_down:17189
97526636496431612	0.058272	13820231680	20539506688	dram_lists: [0, 6, 17, 646, 1809, 3836, 276]	nvm_lists: [7697, 928, 834, 335, 0, 0, 0]	migrations_up: 7486	migrations_down:17280
97526638598542102	0.061944	13820231680	20539506688	dram_lists: [1, 3, 11, 264, 2111, 1580, 2620]	nvm_lists: [7576, 790, 611, 817, 0, 0, 0]	migrations_up: 7700	migrations_down:17494
97526640700629382	0.068683	13820231680	20539506688	dram_lists: [2, 9, 159, 1737, 614, 3981, 88]	nvm_lists: [7676, 782, 868, 468, 0, 0, 0]	migrations_up: 7914	migrations_down:17708
97526642802738564	0.066136	13820231680	20539506688	dram_lists: [1, 4, 35, 881, 1553, 2686, 1430]	nvm_lists: [7641, 778, 691, 684, 0, 0, 0]	migrations_up: 8128	migrations_down:17922
97526644904865952	0.064662	13820231680	20539506688	dram_lists: [7, 15, 237, 1765, 1037, 3529, 0]	nvm_lists: [7868, 808, 857, 261, 0, 0, 0]	migrations_up: 8342	migrations_down:18136
97526647006936912	0.068123	13820231680	20539506688	dram_lists: [4, 6, 475, 1720, 297, 3801, 287]	nvm_lists: [7815, 853, 780, 346, 0, 0, 0]	migrations_up: 8556	migrations_down:18350
97526649109027506	0.069396	13820231680	20539506688	dram_lists: [0, 0, 0, 748, 1700, 1644, 2498]	nvm_lists: [7620, 936, 679, 559, 0, 0, 0]	migrations_up: 8770	migrations_down:18564
97526651211135638	0.067397	13820231680	20539506688	dram_lists: [1, 15, 40, 1575, 963, 3982, 14]	nvm_lists: [7890, 900, 744, 260, 0, 0, 0]	migrations_up: 8925	migrations_down:18719
97526653313232188	0.065070	13820231680	20539506688	dram_lists: [1, 4, 26, 543, 1859, 2759, 1398]	nvm_lists: [7811, 911, 616, 456, 0, 0, 0]	migrations_up: 9139	migrations_down:18933
97526655415338238	0.071239	13820231680	20539506688	dram_lists: [4, 8, 29, 1565, 2167, 2817, 0]	nvm_lists: [8041, 834, 711, 208, 0, 0, 0]	migrations_up: 9341	migrations_down:19135
97526657517441210	0.118993	13788774400	20570963968	dram_lists: [12, 6, 37, 709, 3977, 1834, 0]	nvm_lists: [7756, 1024, 650, 378, 0, 0, 0]	migrations_up: 9540	migrations_down:19348
97526659619540236	0.092218	13820231680	20539506688	dram_lists: [0, 3, 18, 270, 1980, 3404, 915]	nvm_lists: [7467, 1120, 648, 559, 0, 0, 0]	migrations_up: 9768	migrations_down:19562
97526661721636052	0.083712	13820231680	20539506688	dram_lists: [7, 24, 33, 1131, 1440, 3930, 25]	nvm_lists: [7723, 995, 761, 315, 0, 0, 0]	migrations_up: 9931	migrations_down:19725
97526663823741576	0.053063	13820231680	20539506688	dram_lists: [19, 16, 29, 399, 1940, 2833, 1354]	nvm_lists: [7758, 1014, 779, 243, 0, 0, 0]	migrations_up: 10023	migrations_down:19817
97526665925836652	0.056499	13820231680	20539506688	dram_lists: [19, 8, 45, 1649, 968, 3897, 4]	nvm_lists: [7958, 966, 808, 62, 0, 0, 0]	migrations_up: 10237	migrations_down:20031
97526668030011340	0.058900	13820231680	20539506688	dram_lists: [0, 24, 447, 1700, 326, 3581, 512]	nvm_lists: [7887, 1006, 890, 11, 0, 0, 0]	migrations_up: 10451	migrations_down:20245
97526670132115218	0.035033	13820231680	20539506688	dram_lists: [34, 20, 122, 574, 1654, 1098, 3088]	nvm_lists: [7967, 1044, 783, 0, 0, 0, 0]	migrations_up: 10539	migrations_down:20333
97526672234234754	0.030304	13820231680	20539506688	dram_lists: [61, 20, 117, 1200, 1123, 3971, 98]	nvm_lists: [8270, 1003, 521, 0, 0, 0, 0]	migrations_up: 10644	migrations_down:20438
97526674336316198	0.030852	13650362368	20709376000	dram_lists: [3, 0, 13, 346, 1913, 2131, 2103]	nvm_lists: [8263, 1004, 607, 0, 0, 0, 0]	migrations_up: 10718	migrations_down:20592
97526676438433032	0.047358	13820231680	20539506688	dram_lists: [0, 0, 4, 1438, 1199, 3946, 3]	nvm_lists: [8202, 951, 641, 0, 0, 0, 0]	migrations_up: 10966	migrations_down:20760
97526678540522764	0.043787	13820231680	20539506688	dram_lists: [0, 0, 0, 548, 1898, 3084, 1060]	nvm_lists: [8053, 926, 687, 128, 0, 0, 0]	migrations_up: 11022	migrations_down:20816
97526680642622660	0.052574	13820231680	20539506688	dram_lists: [0, 7, 17, 1437, 1322, 3807, 0]	nvm_lists: [8126, 842, 673, 153, 0, 0, 0]	migrations_up: 11133	migrations_down:20927
97526682744802488	0.054212	13755219968	20604518400	dram_lists: [0, 32, 75, 1670, 688, 2658, 1436]	nvm_lists: [7995, 739, 795, 295, 0, 0, 0]	migrations_up: 11296	migrations_down:21121
97526684846849780	0.033485	13820231680	20539506688	dram_lists: [2, 191, 160, 1800, 605, 3827, 5]	nvm_lists: [8224, 830, 733, 7, 0, 0, 0]	migrations_up: 11541	migrations_down:21335
97526686948935988	0.028637	13820231680	20539506688	dram_lists: [50, 18, 93, 907, 1424, 3627, 471]	nvm_lists: [8318, 966, 510, 0, 0, 0, 0]	migrations_up: 11696	migrations_down:21490
97526689051003426	0.048911	13820231680	20539506688	dram_lists: [0, 0, 30, 263, 2045, 1630, 2622]	nvm_lists: [7887, 898, 561, 448, 0, 0, 0]	migrations_up: 11910	migrations_down:21704
97526691153120380	0.059552	13820231680	20539506688	dram_lists: [0, 4, 22, 1356, 1162, 3991, 55]	nvm_lists: [8002, 753, 742, 297, 0, 0, 0]	migrations_up: 12079	migrations_down:21873
97526693255218718	0.060390	13700694016	20659044352	dram_lists: [0, 0, 1, 362, 2006, 2666, 1498]	nvm_lists: [7856, 727, 603, 655, 9, 0, 0]	migrations_up: 12225	migrations_down:22076
97526695357319294	0.063356	13820231680	20539506688	dram_lists: [16, 8, 31, 1598, 1063, 3873, 1]	nvm_lists: [7999, 751, 737, 307, 0, 0, 0]	migrations_up: 12443	migrations_down:22237
97526697459426028	0.068174	13820231680	20539506688	dram_lists: [3, 4, 51, 1754, 684, 3357, 737]	nvm_lists: [7943, 722, 731, 398, 0, 0, 0]	migrations_up: 12657	migrations_down:22451
97526699561527396	0.052327	13820231680	20539506688	dram_lists: [16, 121, 222, 1914, 769, 3548, 0]	nvm_lists: [8256, 872, 632, 34, 0, 0, 0]	migrations_up: 12871	migrations_down:22665
97526701663634460	0.036937	13820231680	20539506688	dram_lists: [118, 11, 86, 948, 1327, 3777, 323]	nvm_lists: [8322, 1017, 455, 0, 0, 0, 0]	migrations_up: 13035	migrations_down:22829
97526703765725816	0.038248	13820231680	20539506688	dram_lists: [44, 12, 74, 310, 1903, 2471, 1776]	nvm_lists: [8231, 1078, 485, 0, 0, 0, 0]	migrations_up: 13192	migrations_down:22986
97526705867819916	0.085901	13820231680	20539506688	dram_lists: [26, 5, 17, 1304, 4669, 558, 11]	nvm_lists: [8218, 1076, 500, 0, 0, 0, 0]	migrations_up: 13318	migrations_down:23112
97526707969900322	0.076911	13820231680	20539506688	dram_lists: [0, 0, 36, 1004, 1492, 3832, 226]	nvm_lists: [7804, 996, 572, 422, 0, 0, 0]	migrations_up: 13524	migrations_down:23318
97526710072004758	0.074489	13820231680	20539506688	dram_lists: [0, 4, 538, 1641, 1266, 3141, 0]	nvm_lists: [7960, 950, 720, 164, 0, 0, 0]	migrations_up: 13738	migrations_down:23532
97526712174119866	0.071752	13820231680	20539506688	dram_lists: [13, 3, 47, 1204, 1232, 3876, 215]	nvm_lists: [7897, 892, 703, 302, 0, 0, 0]	migrations_up: 13952	migrations_down:23746
97526714276210458	0.068240	13371441152	20988297216	dram_lists: [0, 0, 0, 251, 1880, 1833, 2412]	nvm_lists: [7713, 905, 622, 594, 172, 2, 0]	migrations_up: 13952	migrations_down:23960
97526716378307652	0.058764	13820231680	20539506688	dram_lists: [9, 39, 61, 1205, 1209, 3963, 104]	nvm_lists: [7904, 961, 757, 172, 0, 0, 0]	migrations_up: 14352	migrations_down:24146
97526718480405670	0.050253	13820231680	20539506688	dram_lists: [24, 25, 49, 452, 1838, 2300, 1902]	nvm_lists: [7869, 1038, 730, 157, 0, 0, 0]	migrations_up: 14482	migrations_down:24276
97526720582511608	0.040542	13820231680	20539506688	dram_lists: [40, 62, 21, 1273, 1183, 4001, 10]	nvm_lists: [8235, 971, 588, 0, 0, 0, 0]	migrations_up: 14636	migrations_down:24430
97526722684616086	0.035789	13820231680	20539506688	dram_lists: [35, 3, 62, 377, 1949, 2872, 1292]	nvm_lists: [8219, 1026, 549, 0, 0, 0, 0]	migrations_up: 14758	migrations_down:24552
97526724786731108	0.048370	13820231680	20539506688	dram_lists: [0, 0, 0, 1460, 1294, 3836, 0]	nvm_lists: [8255, 938, 596, 5, 0, 0, 0]	migrations_up: 14913	migrations_down:24707
97526726888804332	0.059637	13820231680	20539506688	dram_lists: [1, 0, 0, 540, 1948, 3972, 129]	nvm_lists: [7864, 878, 649, 403, 0, 0, 0]	migrations_up: 14997	migrations_down:24791
97526728990888500	0.160995	13820231680	20539506688	dram_lists: [2, 3, 15, 1064, 2326, 3180, 0]	nvm_lists: [6968, 1258, 770, 592, 195, 11, 0]	migrations_up: 14997	migrations_down:24791
97526731092985846	0.160995	13820231680	20539506688	dram_lists: [2, 3, 15, 1064, 2326, 3180, 0]	nvm_lists: [6968, 1258, 770, 592, 195, 11, 0]	migrations_up: 14997	migrations_down:24791
97526733195103380	0.160995	13820231680	20539506688	dram_lists: [2, 3, 15, 1064, 2326, 3180, 0]	nvm_lists: [6968, 1258, 770, 592, 195, 11, 0]	migrations_up: 14997	migrations_down:24791
97526735297176938	0.160995	13820231680	20539506688	dram_lists: [2, 3, 15, 1064, 2326, 3180, 0]	nvm_lists: [6968, 1258, 770, 592, 195, 11, 0]	migrations_up: 14997	migrations_down:24791
97526737399285348	0.160995	15625879552	18733858816	dram_lists: [74, 119, 265, 1412, 2401, 3180, 0]	nvm_lists: [6968, 1258, 706, 0, 0, 0, 0]	migrations_up: 15859	migrations_down:24791
97526739501409824	0.110310	16498294784	17861443584	dram_lists: [420, 303, 169, 654, 2206, 4045, 70]	nvm_lists: [7848, 409, 218, 42, 0, 0, 0]	migrations_up: 16274	migrations_down:24791
97526741603482000	0.110310	16498294784	17861443584	dram_lists: [420, 303, 169, 654, 2206, 4045, 70]	nvm_lists: [7848, 409, 218, 42, 0, 0, 0]	migrations_up: 16274	migrations_down:24791
97526743705589334	0.110310	16498294784	17861443584	dram_lists: [420, 303, 169, 654, 2206, 4045, 70]	nvm_lists: [7848, 409, 218, 42, 0, 0, 0]	migrations_up: 16274	migrations_down:24791
97526745807675902	0.110310	16498294784	17861443584	dram_lists: [420, 303, 169, 654, 2206, 4045, 70]	nvm_lists: [7848, 409, 218, 42, 0, 0, 0]	migrations_up: 16274	migrations_down:24791
97526747909794886	0.110310	17255366656	17104371712	dram_lists: [538, 313, 219, 793, 2249, 4046, 70]	nvm_lists: [7848, 307, 0, 0, 0, 0, 0]	migrations_up: 16635	migrations_down:24791
97526750011889500	0.110310	18144559104	16215179264	dram_lists: [829, 320, 230, 835, 2317, 4051, 70]	nvm_lists: [7731, 0, 0, 0, 0, 0, 0]	migrations_up: 17060	migrations_down:24791
97526752113996538	0.110310	18813550592	15546187776	dram_lists: [1144, 324, 230, 835, 2317, 4051, 70]	nvm_lists: [7412, 0, 0, 0, 0, 0, 0]	migrations_up: 17379	migrations_down:24791
97526754216084866	0.071418	19178455040	15181283328	dram_lists: [936, 139, 265, 503, 1509, 5777, 16]	nvm_lists: [7178, 37, 24, 0, 0, 0, 0]	migrations_up: 17630	migrations_down:24869
97526756318162442	0.043027	19174260736	15185477632	dram_lists: [767, 176, 147, 363, 626, 6565, 499]	nvm_lists: [6946, 287, 7, 0, 0, 0, 0]	migrations_up: 17716	migrations_down:24956
97526758420303944	0.028934	19178455040	15181283328	dram_lists: [677, 182, 136, 125, 581, 3145, 4299]	nvm_lists: [6711, 512, 16, 0, 0, 0, 0]	migrations_up: 17732	migrations_down:24971
97526760522400264	0.021621	19178455040	15181283328	dram_lists: [707, 153, 144, 174, 722, 6975, 270]	nvm_lists: [6606, 580, 53, 0, 0, 0, 0]	migrations_up: 17735	migrations_down:24974
97526762624505610	0.018393	19178455040	15181283328	dram_lists: [640, 180, 140, 59, 455, 3551, 4120]	nvm_lists: [6445, 709, 85, 0, 0, 0, 0]	migrations_up: 17735	migrations_down:24974
97526764726584436	0.013876	19178455040	15181283328	dram_lists: [711, 142, 101, 138, 918, 7107, 28]	nvm_lists: [6580, 580, 79, 0, 0, 0, 0]	migrations_up: 17735	migrations_down:24974
97526766828679536	0.017068	19178455040	15181283328	dram_lists: [679, 160, 110, 22, 344, 5133, 2697]	nvm_lists: [6247, 848, 144, 0, 0, 0, 0]	migrations_up: 17738	migrations_down:24977
97526768930801826	0.017367	19178455040	15181283328	dram_lists: [611, 185, 151, 8, 98, 1816, 6276]	nvm_lists: [5914, 1094, 231, 0, 0, 0, 0]	migrations_up: 17744	migrations_down:24983
97526771032887610	0.011341	19178455040	15181283328	dram_lists: [664, 160, 125, 13, 428, 7205, 550]	nvm_lists: [5965, 1040, 234, 0, 0, 0, 0]	migrations_up: 17744	migrations_down:24983
97526773134976284	0.010904	19178455040	15181283328	dram_lists: [634, 170, 142, 7, 62, 3408, 4722]	nvm_lists: [5982, 1007, 250, 0, 0, 0, 0]	migrations_up: 17747	migrations_down:24986
97526775237215288	0.023173	19178455040	15181283328	dram_lists: [697, 139, 112, 13, 3267, 4895, 22]	nvm_lists: [6089, 926, 224, 0, 0, 0, 0]	migrations_up: 17747	migrations_down:24986
97526777339196572	0.017033	19178455040	15181283328	dram_lists: [669, 169, 109, 6, 59, 6115, 2018]	nvm_lists: [5989, 999, 251, 0, 0, 0, 0]	migrations_up: 17747	migrations_down:24986
97526779441296430	0.018678	19178455040	15181283328	dram_lists: [726, 140, 85, 4, 893, 7292, 5]	nvm_lists: [6370, 688, 181, 0, 0, 0, 0]	migrations_up: 17747	migrations_down:24986
97526781543396028	0.016883	19178455040	15181283328	dram_lists: [690, 169, 91, 3, 37, 6459, 1696]	nvm_lists: [6227, 840, 172, 0, 0, 0, 0]	migrations_up: 17747	migrations_down:24986
97526783645478076	0.011340	19178455040	15181283328	dram_lists: [754, 134, 62, 4, 1229, 6961, 1]	nvm_lists: [6350, 736, 153, 0, 0, 0, 0]	migrations_up: 17747	migrations_down:24986
97526785747574146	0.009762	19178455040	15181283328	dram_lists: [724, 146, 80, 3, 33, 6947, 1212]	nvm_lists: [6370, 726, 143, 0, 0, 0, 0]	migrations_up: 17747	migrations_down:24986
97526787849691356	0.007826	19178455040	15181283328	dram_lists: [684, 153, 110, 6, 16, 4097, 4079]	nvm_lists: [6377, 723, 139, 0, 0, 0, 0]	migrations_up: 17747	migrations_down:24986
97526789951800808	0.019740	19178455040	15181283328	dram_lists: [729, 124, 96, 179, 3478, 4443, 96]	nvm_lists: [6371, 721, 147, 0, 0, 0, 0]	migrations_up: 17747	migrations_down:24986
97526792053893002	0.012370	19178455040	15181283328	dram_lists: [694, 147, 108, 4, 66, 5802, 2324]	nvm_lists: [6414, 685, 140, 0, 0, 0, 0]	migrations_up: 17747	migrations_down:24986
97526794155966344	0.010879	19178455040	15181283328	dram_lists: [742, 136, 71, 4, 963, 7228, 1]	nvm_lists: [6565, 550, 124, 0, 0, 0, 0]	migrations_up: 17747	migrations_down:24986
97526796258079462	0.010502	19178455040	15181283328	dram_lists: [710, 161, 79, 3, 10, 6369, 1813]	nvm_lists: [6564, 552, 123, 0, 0, 0, 0]	migrations_up: 17747	migrations_down:24986
97526798360167794	0.008239	19178455040	15181283328	dram_lists: [770, 121, 59, 3, 1280, 6911, 1]	nvm_lists: [6689, 442, 108, 0, 0, 0, 0]	migrations_up: 17747	migrations_down:24986
97526800462282032	0.011645	19178455040	15181283328	dram_lists: [718, 165, 66, 4, 13, 7074, 1105]	nvm_lists: [6572, 557, 110, 0, 0, 0, 0]	migrations_up: 17747	migrations_down:24986
97526802564367356	0.010789	19178455040	15181283328	dram_lists: [635, 188, 119, 11, 0, 1870, 6322]	nvm_lists: [6434, 665, 140, 0, 0, 0, 0]	migrations_up: 17747	migrations_down:24986
97526804666463850	0.013794	19178455040	15181283328	dram_lists: [695, 158, 91, 9, 32, 7794, 366]	nvm_lists: [6372, 709, 158, 0, 0, 0, 0]	migrations_up: 17747	migrations_down:24986
97526806768649344	0.016850	19178455040	15181283328	dram_lists: [634, 170, 138, 11, 0, 2816, 5376]	nvm_lists: [5926, 1052, 261, 0, 0, 0, 0]	migrations_up: 17771	migrations_down:25010
97526808870704282	0.013456	19178455040	15181283328	dram_lists: [675, 154, 117, 7, 45, 7901, 246]	nvm_lists: [5996, 987, 256, 0, 0, 0, 0]	migrations_up: 17771	migrations_down:25010
97526810972787386	0.013198	19178455040	15181283328	dram_lists: [620, 187, 139, 7, 0, 3388, 4804]	nvm_lists: [6071, 940, 228, 0, 0, 0, 0]	migrations_up: 17771	migrations_down:25010
97526813074877296	0.009381	19178455040	15181283328	dram_lists: [679, 162, 107, 5, 124, 8044, 24]	nvm_lists: [6238, 801, 200, 0, 0, 0, 0]	migrations_up: 17771	migrations_down:25010
97526815177017938	0.008436	19178455040	15181283328	dram_lists: [656, 192, 103, 2, 0, 4592, 3600]	nvm_lists: [6286, 760, 193, 0, 0, 0, 0]	migrations_up: 17771	migrations_down:25010
97526817279135930	0.008760	19178455040	15181283328	dram_lists: [714, 159, 78, 2, 203, 7983, 6]	nvm_lists: [6426, 656, 157, 0, 0, 0, 0]	migrations_up: 17771	migrations_down:25010
97526819381180772	0.007188	19178455040	15181283328	dram_lists: [691, 174, 85, 3, 2, 5936, 2254]	nvm_lists: [6395, 696, 148, 0, 0, 0, 0]	migrations_up: 17771	migrations_down:25010
97526821483275034	0.007877	19178455040	15181283328	dram_lists: [750, 143, 57, 3, 642, 7550, 0]	nvm_lists: [6582, 535, 122, 0, 0, 0, 0]	migrations_up: 17771	migrations_down:25010
97526823585405034	0.006765	19178455040	15181283328	dram_lists: [716, 171, 62, 4, 1, 6743, 1448]	nvm_lists: [6583, 537, 119, 0, 0, 0, 0]	migrations_up: 17771	migrations_down:25010
97526825687491606	0.006466	19178455040	15181283328	dram_lists: [648, 188, 107, 10, 0, 1467, 6725]	nvm_lists: [6554, 566, 119, 0, 0, 0, 0]	migrations_up: 17771	migrations_down:25010
97526827789576004	0.007261	19178455040	15181283328	dram_lists: [702, 156, 86, 9, 18, 7760, 414]	nvm_lists: [6479, 637, 123, 0, 0, 0, 0]	migrations_up: 17771	migrations_down:25010
97526829891667652	0.013969	19178455040	15181283328	dram_lists: [646, 179, 110, 18, 1, 2591, 5600]	nvm_lists: [5949, 1014, 276, 0, 0, 0, 0]	migrations_up: 17795	migrations_down:25034
97526831993743046	0.012616	19178455040	15181283328	dram_lists: [705, 158, 75, 15, 84, 8058, 50]	nvm_lists: [6137, 837, 265, 0, 0, 0, 0]	migrations_up: 17795	migrations_down:25034
97526834095864758	0.010180	19178455040	15181283328	dram_lists: [662, 183, 94, 14, 0, 4745, 3447]	nvm_lists: [6147, 835, 257, 0, 0, 0, 0]	migrations_up: 17795	migrations_down:25034
97526836197971664	0.016037	19178455040	15181283328	dram_lists: [737, 144, 61, 11, 166, 7994, 32]	nvm_lists: [6398, 661, 180, 0, 0, 0, 0]	migrations_up: 17795	migrations_down:25034
97526838300064496	0.012937	19178455040	15181283328	dram_lists: [663, 174, 102, 14, 0, 4478, 3714]	nvm_lists: [6337, 731, 171, 0, 0, 0, 0]	migrations_up: 17795	migrations_down:25034
97526840402149994	0.008694	19178455040	15181283328	dram_lists: [719, 152, 72, 10, 143, 8021, 28]	nvm_lists: [6417, 660, 162, 0, 0, 0, 0]	migrations_up: 17795	migrations_down:25034
97526842504256084	0.008127	19178455040	15181283328	dram_lists: [679, 174, 91, 9, 1, 5097, 3094]	nvm_lists: [6424, 653, 162, 0, 0, 0, 0]	migrations_up: 17795	migrations_down:25034
97526844606368146	0.008825	19178455040	15181283328	dram_lists: [748, 129, 68, 8, 899, 7291, 2]	nvm_lists: [6541, 553, 145, 0, 0, 0, 0]	migrations_up: 17795	migrations_down:25034
97526846708458028	0.022619	19178455040	15181283328	dram_lists: [723, 143, 77, 27, 3174, 3760, 1241]	nvm_lists: [6156, 881, 202, 0, 0, 0, 0]	migrations_up: 17798	migrations_down:25037
97526848810557524	0.016528	19178455040	15181283328	dram_lists: [780, 118, 48, 9, 2693, 5497, 0]	nvm_lists: [6422, 647, 170, 0, 0, 0, 0]	migrations_up: 17798	migrations_down:25037
97526850912652304	0.014686	19178455040	15181283328	dram_lists: [714, 160, 71, 8, 11, 6840, 1341]	nvm_lists: [6479, 603, 157, 0, 0, 0, 0]	migrations_up: 17798	migrations_down:25037
97526853014773556	0.009691	19178455040	15181283328	dram_lists: [621, 186, 130, 16, 0, 1377, 6815]	nvm_lists: [6477, 611, 151, 0, 0, 0, 0]	migrations_up: 17798	migrations_down:25037
97526855116859676	0.008891	19178455040	15181283328	dram_lists: [654, 159, 128, 12, 10, 7329, 853]	nvm_lists: [6499, 597, 143, 0, 0, 0, 0]	migrations_up: 17798	migrations_down:25037
97526857218964744	0.009501	19178455040	15181283328	dram_lists: [606, 196, 138, 13, 0, 2081, 6111]	nvm_lists: [6541, 582, 116, 0, 0, 0, 0]	migrations_up: 17798	migrations_down:25037
97526859321060878	0.008214	19178455040	15181283328	dram_lists: [679, 153, 114, 7, 28, 7946, 218]	nvm_lists: [6530, 591, 118, 0, 0, 0, 0]	migrations_up: 17798	migrations_down:25037
97526861423143860	0.010581	19178455040	15181283328	dram_lists: [631, 189, 126, 7, 0, 3242, 4950]	nvm_lists: [6496, 624, 119, 0, 0, 0, 0]	migrations_up: 17798	migrations_down:25037
97526863525261870	0.011078	19178455040	15181283328	dram_lists: [678, 182, 91, 2, 77, 8016, 99]	nvm_lists: [6522, 601, 116, 0, 0, 0, 0]	migrations_up: 17798	migrations_down:25037
97526865627360572	0.013463	19178455040	15181283328	dram_lists: [630, 207, 112, 4, 1, 4672, 3519]	nvm_lists: [6403, 717, 119, 0, 0, 0, 0]	migrations_up: 17798	migrations_down:25037
97526867729459624	0.017842	19178455040	15181283328	dram_lists: [679, 178, 93, 153, 3574, 4374, 94]	nvm_lists: [6577, 562, 100, 0, 0, 0, 0]	migrations_up: 17798	migrations_down:25037
97526869831526318	0.012529	19178455040	15181283328	dram_lists: [675, 177, 97, 4, 20, 5642, 2530]	nvm_lists: [6531, 601, 107, 0, 0, 0, 0]	migrations_up: 17798	migrations_down:25037


==> figures/microbenchmarks/gups-colocate/fourth-gups.txt <==
97526220484168654	0.0002060000
97526222592542774	0.0400150000
97526224694644128	0.0392930000
97526226796741674	0.0393020000
97526228898842480	0.0392940000
97526231000941380	0.0392580000
97526233103040434	0.0393280000
97526235205138062	0.0392630000
97526237307236752	0.0392950000
97526239409337320	0.0393860000
97526241511434438	0.0393530000
97526243613534518	0.0399570000
97526245715786604	0.0387490000
97526247817728012	0.0382180000
97526249919831414	0.0364970000
97526252021931310	0.0378420000
97526254124028354	0.0379130000
97526256226127614	0.0378510000
97526258330472346	0.0373200000
97526260432424734	0.0360520000
97526262534527450	0.0369950000
97526264636622536	0.0371510000
97526266738730904	0.0369450000
97526268838909372	0.0365170000
97526270940821460	0.0354390000
97526273042921978	0.0361960000
97526275145019144	0.0364860000
97526277247188622	0.0361570000
97526279349359896	0.0356080000
97526281451329384	0.0344190000
97526283553413680	0.0354270000
97526285655513066	0.0356650000
97526287757634822	0.0352790000
97526289859713852	0.0348370000
97526291961812452	0.0345270000
97526294063911936	0.0349300000
97526296166009878	0.0349500000
97526298268107584	0.0346220000
97526300370206878	0.0341090000
97526302472306716	0.0338470000
97526304574411114	0.0343470000
97526306676506272	0.0344740000
97526308778604598	0.0341270000
97526310880700750	0.0327250000
97526312982802942	0.0334300000
97526315084903738	0.0342010000
97526317187000898	0.0346650000
97526319289099844	0.0345790000
97526321391197500	0.0333580000
97526323494705960	0.0327230000
97526325595396104	0.0329000000
97526327697497388	0.0337280000
97526329799596044	0.0340930000
97526331901694056	0.0340890000
97526334003796154	0.0342300000
97526336105894004	0.0331000000
97526338210321808	0.0322680000
97526340312187676	0.0325550000
97526342414288680	0.0330390000
97526344516389506	0.0335610000
97526346618489436	0.0333960000
97526348720589246	0.0332000000
97526350822686556	0.0332570000
97526352924784636	0.0333230000
97526355026884576	0.0333070000
97526357128983494	0.0333110000
97526359231082972	0.0333430000
97526361333211036	0.0333680000
97526363435282012	0.0333510000
97526365537381082	0.0333730000
97526367639479566	0.0334560000
97526369741582796	0.0335550000
97526371843677762	0.0313880000
97526373945774180	0.0306720000
97526376047875320	0.0310540000
97526378149974512	0.0312340000
97526380252074558	0.0318700000
97526382354170966	0.0317930000
97526384456268608	0.0305570000
97526386558368944	0.0304770000
97526388660469144	0.0306180000
97526390762568068	0.0312080000
97526392864668256	0.0317230000
97526394966768002	0.0307820000
97526397068864134	0.0298750000
97526399170965732	0.0303420000
97526401273063644	0.0305630000
97526403375162854	0.0311460000
97526405477275632	0.0307050000
97526407579359058	0.0295890000
97526409681458502	0.0301700000
97526411783559238	0.0302950000
97526413885657898	0.0308130000
97526415987756780	0.0304430000
97526418089854664	0.0296470000
97526420191956994	0.0298870000
97526422294053190	0.0299080000
97526424396154514	0.0304990000
97526426498254324	0.0303580000
97526428600350502	0.0293200000
97526430702453824	0.0305890000
97526432804550512	0.0306330000
97526434906649368	0.0303250000
97526437008748784	0.0301450000
97526439110846386	0.0292970000
97526441212947830	0.0297490000
97526443315044770	0.0297820000
97526445417143314	0.0304990000
97526447519245228	0.0311060000
97526449621343734	0.0309760000
97526451725689206	0.0294910000
97526453827639716	0.0296070000
97526455929741922	0.0289170000
97526458031837218	0.0305440000
97526460133937314	0.0308400000
97526462236035638	0.0309780000
97526464338134384	0.0309290000
97526466440260392	0.0298020000
97526468542371428	0.0277680000
97526470644434312	0.0283100000
97526472746533142	0.0304570000
97526474848630548	0.0305880000
97526476950731062	0.0306190000
97526479052831286	0.0307050000
97526481154928064	0.0300330000
97526483257026370	0.0294390000
97526485359128750	0.0294540000
97526487461227558	0.0304450000
97526489563325998	0.0299210000
97526491665425312	0.0301030000
97526493767521966	0.0306040000
97526495869621524	0.0300780000
97526497971721914	0.0306080000
97526500073819792	0.0295090000
97526502175918844	0.0297300000
97526504278018430	0.0304090000
97526506380116324	0.0299250000
97526508482216642	0.0295750000
97526510584315748	0.0308800000
97526512686413350	0.0303750000
97526514788514468	0.0299900000
97526516890612264	0.0306200000
97526518992712236	0.0308450000
97526521094812968	0.0309270000
97526523197044060	0.0307780000
97526525299008736	0.0306910000
97526527401110140	0.0306100000
97526529503208984	0.0307240000
97526531605307174	0.0310320000
97526533707406412	0.0302530000
97526535809504260	0.0309740000
97526537911603620	0.0306900000
97526540013703100	0.0309000000
97526542115801796	0.0308820000
97526544217903518	0.0307890000
97526546320001354	0.0302290000
97526548422099070	0.0309720000
97526550524224738	0.0307320000
97526552626298038	0.0305330000
97526554728395124	0.0310260000
97526556834693658	0.0306100000
97526558936792772	0.0305170000
97526561038894750	0.0292550000
97526563140994906	0.0291690000
97526565249391398	0.0293080000
97526567351490338	0.0284980000
97526569453590090	0.0276510000
97526571555892408	0.0287260000
97526573657787580	0.0291250000
97526575759891014	0.0287840000
97526577864088240	0.0276800000
97526579968284970	0.0272730000
97526582074583134	0.0291990000
97526584176680490	0.0284190000
97526586282982024	0.0284340000
97526588385081792	0.0288030000
97526590487179566	0.0286980000
97526592589280436	0.0287650000
97526594691379698	0.0288140000
97526596793475508	0.0287680000
97526598895578044	0.0289660000
97526600997834556	0.0287970000
97526603099776116	0.0289550000
97526605201875326	0.0292590000
97526607303973802	0.0288440000
97526609406072802	0.0295300000
97526611508175518	0.0288360000
97526613610271106	0.0288490000
97526615712370628	0.0289570000
97526617814469148	0.0297230000
97526619916725188	0.0299710000
97526622018668388	0.0296990000
97526624120766646	0.0296590000
97526626222864868	0.0299040000
97526628324965102	0.0296770000
97526630427064592	0.0299570000
97526632529164276	0.0293160000
97526634631262324	0.0296500000
97526636733363144	0.0296910000
97526638835460222	0.0289310000
97526640937558984	0.0288900000
97526643039657766	0.0288690000
97526645141756420	0.0289180000
97526647243856832	0.0289360000
97526649345952988	0.0288640000
97526651448055194	0.0293320000
97526653550154080	0.0287740000
97526655652251820	0.0290120000
97526657754351214	0.0288350000
97526659856451056	0.0289090000
97526661958549276	0.0292370000
97526664060648984	0.0296920000
97526666162748210	0.0289730000
97526668264846228	0.0289280000
97526670366945922	0.0294260000
97526672469050402	0.0297050000
97526674571144224	0.0292400000
97526676673242554	0.0293060000
97526678775343140	0.0300210000
97526680877443966	0.0296510000
97526682979632362	0.0290120000
97526685081639946	0.0290530000
97526687183740232	0.0294660000
97526689285835806	0.0290320000
97526691387936778	0.0293330000
97526693490035254	0.0289720000
97526695592134942	0.0293280000
97526697694234306	0.0290010000
97526699796331720	0.0290500000
97526701898433184	0.0293230000
97526704000532268	0.0294750000
97526706102629108	0.0296930000
97526708204732704	0.0291780000
97526710306828252	0.0290750000
97526712408928538	0.0290350000
97526714511025436	0.0287560000
97526716613125080	0.0290080000
97526718715224186	0.0296920000
97526720817322486	0.0295440000
97526722919421106	0.0297560000
97526725021523870	0.0294810000
97526727123624160	0.0299480000
97526729225720358	0.0294240000
97526731334113988	0.0286880000
97526733436218316	0.0285670000
97526735538317324	0.0287130000
97526737640416084	0.0290910000
97526739742514730	0.0293910000
97526741844613558	0.0286780000
97526743946714066	0.0281060000
97526746048812584	0.0282340000
97526748150917772	0.0291350000
97526750253161500	0.0295690000
97526752355112862	0.0297910000
97526754457208554	0.0294730000
97526756559309718	0.0296850000
97526758661409696	0.0299340000
97526760763507766	0.0301990000
97526762865613078	0.0302110000
97526764967708298	0.0302540000
97526767069805634	0.0301430000
97526769171904788	0.0301580000
97526771274003480	0.0302750000
97526773376100958	0.0301430000
97526775478201680	0.0302360000
97526777580301468	0.0302080000
97526779682400822	0.0302290000
97526781784500430	0.0301230000
97526783886596888	0.0307810000
97526785988701968	0.0303970000
97526788090796628	0.0301510000
97526790192897002	0.0302800000
97526792294996164	0.0302900000
97526794397090008	0.0302810000
97526796499190422	0.0303090000
97526798601289380	0.0303030000
97526800703387080	0.0301590000
97526802805486182	0.0301240000
97526804907585852	0.0302900000
97526807009684934	0.0298110000
97526809111783724	0.0302780000
97526811213885568	0.0302970000
97526813315982066	0.0303160000
97526815418082186	0.0303090000
97526817520221892	0.0303130000
97526819622280118	0.0303130000
97526821724379456	0.0303610000
97526823826476818	0.0303280000
97526825928579394	0.0301950000
97526828030678048	0.0303320000
97526830132774462	0.0301240000
97526832234875374	0.0303620000
97526834336975646	0.0302940000
97526836439073462	0.0307440000
97526838541171704	0.0309530000
97526840643271242	0.0305150000
97526842745370490	0.0303390000
97526844847469656	0.0304090000
97526846949566944	0.0303590000
97526849051668538	0.0303900000
97526851153766356	0.0303650000
97526853255867528	0.0303520000
97526855357964490	0.0303990000
97526857460063534	0.0302340000
97526859562164462	0.0303460000
97526861664260890	0.0303050000
97526863766359720	0.0304180000
97526865868461768	0.0304500000
97526867970558610	0.0303550000
97526870072657270	0.0303100000


==> figures/microbenchmarks/gups-colocate/fourth-log.txt <==
97526220228107594	-1.000000	25769803776	0	dram_lists: [12288, 0, 0, 0, 0, 0, 0]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526222330217940	0.000000	34359738368	0	dram_lists: [9924, 2954, 3062, 441, 3, 0, 0]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526224432316398	0.000000	34359738368	0	dram_lists: [6849, 1237, 106, 3, 4127, 4062, 0]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526226534415950	0.000000	34359738368	0	dram_lists: [3978, 2532, 1537, 145, 0, 1005, 7187]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526228640731528	0.000000	34359738368	0	dram_lists: [3362, 2555, 2087, 188, 0, 1475, 6717]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526230742820956	0.000000	34359738368	0	dram_lists: [3637, 2511, 1909, 135, 0, 3764, 4428]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526232844917326	0.000000	34359738368	0	dram_lists: [4527, 2139, 1466, 60, 3, 6831, 1358]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526234947019982	0.000000	34359738368	0	dram_lists: [5107, 2168, 901, 16, 39, 8129, 24]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526237049109016	0.000000	34359738368	0	dram_lists: [3195, 2890, 1949, 158, 0, 370, 7822]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526239151223858	0.000000	34359738368	0	dram_lists: [3546, 2139, 2352, 155, 0, 855, 7337]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526241253308624	0.000000	34359738368	0	dram_lists: [3572, 2454, 2042, 124, 0, 2784, 5408]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526243355422388	0.000000	34359738368	0	dram_lists: [3938, 2446, 1739, 69, 0, 4721, 3471]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526245457493402	0.000000	34359738368	0	dram_lists: [4502, 2424, 1227, 39, 1, 7447, 744]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526247559594368	0.000000	34349252608	10485760	dram_lists: [4496, 2424, 1227, 39, 1, 7447, 744]	nvm_lists: [5, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:6
97526249661707556	0.000000	33688649728	671088640	dram_lists: [4182, 2424, 1227, 39, 1, 7447, 744]	nvm_lists: [320, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:320
97526251763785050	0.000000	33688649728	671088640	dram_lists: [4183, 2424, 1227, 38, 0, 7834, 358]	nvm_lists: [320, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:320
97526253865892706	0.000000	33688649728	671088640	dram_lists: [4183, 2424, 1227, 38, 0, 7834, 358]	nvm_lists: [320, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:320
97526255968006020	0.000061	33688649728	671088640	dram_lists: [4981, 2189, 676, 26, 2, 6005, 2185]	nvm_lists: [318, 1, 1, 0, 0, 0, 0]	migrations_up: 0	migrations_down:320
97526258070082742	0.000061	33688649728	671088640	dram_lists: [4981, 2189, 676, 26, 2, 6005, 2185]	nvm_lists: [318, 1, 1, 0, 0, 0, 0]	migrations_up: 0	migrations_down:320
97526260172187580	0.000061	33017561088	1342177280	dram_lists: [4661, 2189, 676, 26, 2, 6005, 2185]	nvm_lists: [638, 1, 1, 0, 0, 0, 0]	migrations_up: 0	migrations_down:640
97526262274292730	0.000061	33017561088	1342177280	dram_lists: [4663, 2188, 676, 25, 1, 6915, 1276]	nvm_lists: [640, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:640
97526264376379076	0.000061	33017561088	1342177280	dram_lists: [4663, 2188, 676, 25, 1, 6915, 1276]	nvm_lists: [640, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:640
97526266478491046	0.000206	33017561088	1342177280	dram_lists: [5349, 1903, 297, 3, 34, 8078, 80]	nvm_lists: [640, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:640
97526268580604036	0.000206	33017561088	1342177280	dram_lists: [5349, 1903, 297, 3, 34, 8078, 80]	nvm_lists: [640, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:640
97526270682676396	0.000206	32346472448	2013265920	dram_lists: [5029, 1903, 297, 3, 34, 8078, 80]	nvm_lists: [960, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:960
97526272784784722	0.000206	32346472448	2013265920	dram_lists: [5032, 1902, 296, 2, 105, 7979, 108]	nvm_lists: [960, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:960
97526274886894604	0.000206	32346472448	2013265920	dram_lists: [5032, 1902, 296, 2, 105, 7979, 108]	nvm_lists: [960, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:960
97526276988994634	0.000352	32346472448	2013265920	dram_lists: [3807, 2332, 1038, 55, 0, 2023, 6169]	nvm_lists: [949, 8, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:960
97526279091086044	0.000352	32346472448	2013265920	dram_lists: [3807, 2332, 1038, 55, 0, 2023, 6169]	nvm_lists: [949, 8, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:960
97526281193193740	0.000352	31675383808	2684354560	dram_lists: [3487, 2332, 1038, 55, 0, 2023, 6169]	nvm_lists: [1269, 8, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1280
97526283295286652	0.000352	31675383808	2684354560	dram_lists: [3488, 2333, 1037, 54, 0, 2023, 6169]	nvm_lists: [1271, 7, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1280
97526285397393944	0.000566	31675383808	2684354560	dram_lists: [4065, 2062, 759, 26, 0, 4095, 4097]	nvm_lists: [1268, 12, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1280
97526287499528584	0.000566	31675383808	2684354560	dram_lists: [4065, 2062, 759, 26, 0, 4095, 4097]	nvm_lists: [1268, 12, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1280
97526289601572940	0.000566	31516000256	2843738112	dram_lists: [3988, 2062, 759, 26, 0, 4095, 4097]	nvm_lists: [1344, 12, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1357
97526291703665770	0.000566	31004295168	3355443200	dram_lists: [3745, 2062, 759, 26, 0, 4095, 4097]	nvm_lists: [1588, 12, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1600
97526293805779784	0.000566	31004295168	3355443200	dram_lists: [3748, 2061, 758, 25, 0, 4095, 4097]	nvm_lists: [1589, 11, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1600
97526295907873656	0.000739	31004295168	3355443200	dram_lists: [4005, 2010, 564, 13, 1, 5914, 2277]	nvm_lists: [1597, 3, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1600
97526298009967484	0.000739	31004295168	3355443200	dram_lists: [4005, 2010, 564, 13, 1, 5914, 2277]	nvm_lists: [1597, 3, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1600
97526300112080196	0.000739	30696013824	3663724544	dram_lists: [3857, 2010, 564, 13, 1, 5914, 2277]	nvm_lists: [1744, 3, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1748
97526302214165580	0.000739	30333206528	4026531840	dram_lists: [3685, 2010, 564, 13, 1, 5914, 2277]	nvm_lists: [1917, 3, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1920
97526304316264988	0.000739	30333206528	4026531840	dram_lists: [3687, 2010, 563, 12, 5, 5491, 2696]	nvm_lists: [1918, 2, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1920
97526306418380338	0.001008	30333206528	4026531840	dram_lists: [4260, 1686, 324, 2, 10, 7958, 224]	nvm_lists: [1868, 49, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1920
97526308520462496	0.001008	30333206528	4026531840	dram_lists: [4260, 1686, 324, 2, 10, 7958, 224]	nvm_lists: [1868, 49, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1920
97526310624658882	0.001008	29660020736	4699717632	dram_lists: [3938, 1686, 324, 2, 10, 7958, 224]	nvm_lists: [2189, 49, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2242
97526312726770988	0.001008	29559357440	4800380928	dram_lists: [3891, 1686, 324, 2, 10, 7958, 224]	nvm_lists: [2237, 49, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2289
97526314828866042	0.001008	29559357440	4800380928	dram_lists: [3893, 1686, 323, 1, 132, 7829, 231]	nvm_lists: [2239, 48, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2289
97526316930959288	0.001008	29559357440	4800380928	dram_lists: [3893, 1686, 323, 1, 132, 7829, 231]	nvm_lists: [2239, 48, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2289
97526319033076028	0.001297	29559357440	4800380928	dram_lists: [3423, 1781, 677, 22, 0, 3899, 4293]	nvm_lists: [2264, 25, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2289
97526321135166578	0.001297	29559357440	4800380928	dram_lists: [3423, 1781, 677, 22, 0, 3899, 4293]	nvm_lists: [2264, 25, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2289
97526323237257180	0.001297	29169287168	5190451200	dram_lists: [3236, 1781, 677, 22, 0, 3899, 4293]	nvm_lists: [2450, 25, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2476
97526325339368700	0.001297	28894560256	5465178112	dram_lists: [3106, 1781, 677, 22, 0, 3899, 4293]	nvm_lists: [2581, 25, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2606
97526327441456424	0.001297	28894560256	5465178112	dram_lists: [3109, 1780, 676, 21, 4, 3689, 4499]	nvm_lists: [2582, 24, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2606
97526329543553212	0.001297	28894560256	5465178112	dram_lists: [3109, 1780, 676, 21, 4, 3689, 4499]	nvm_lists: [2582, 24, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2606
97526331645666678	0.001297	28894560256	5465178112	dram_lists: [3109, 1780, 676, 21, 4, 3689, 4499]	nvm_lists: [2582, 24, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2606
97526333747752520	0.001297	28894560256	5465178112	dram_lists: [3109, 1780, 676, 21, 4, 3689, 4499]	nvm_lists: [2582, 24, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2606
97526335849853966	0.001627	28894560256	5465178112	dram_lists: [3863, 1438, 279, 6, 12, 7521, 659]	nvm_lists: [2540, 62, 4, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2606
97526337951964152	0.001627	28496101376	5863636992	dram_lists: [3672, 1438, 279, 6, 12, 7521, 659]	nvm_lists: [2730, 62, 4, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2796
97526340054048970	0.001627	28250734592	6109003776	dram_lists: [3556, 1438, 279, 6, 12, 7521, 659]	nvm_lists: [2847, 62, 4, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2913
97526342156149976	0.001627	28250734592	6109003776	dram_lists: [3667, 1540, 61, 11, 11, 7560, 621]	nvm_lists: [2849, 61, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2913
97526344258252580	0.001627	28250734592	6109003776	dram_lists: [3667, 1540, 61, 11, 11, 7560, 621]	nvm_lists: [2849, 61, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2913
97526346360359000	0.001627	28250734592	6109003776	dram_lists: [3667, 1540, 61, 11, 11, 7560, 621]	nvm_lists: [2849, 61, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2913
97526348462470290	0.001627	28250734592	6109003776	dram_lists: [3667, 1540, 61, 11, 11, 7560, 621]	nvm_lists: [2849, 61, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2913
97526350564625216	0.001755	28250734592	6109003776	dram_lists: [2906, 1520, 799, 54, 0, 1586, 6606]	nvm_lists: [2801, 86, 26, 0, 0, 0, 0]	migrations_up: 9	migrations_down:2922
97526352666664816	0.002343	28250734592	6109003776	dram_lists: [3378, 1401, 473, 27, 209, 7978, 5]	nvm_lists: [2818, 80, 15, 0, 0, 0, 0]	migrations_up: 9	migrations_down:2922
97526354768765004	0.002413	28250734592	6109003776	dram_lists: [2701, 1799, 750, 29, 0, 3494, 4698]	nvm_lists: [2788, 107, 18, 0, 0, 0, 0]	migrations_up: 9	migrations_down:2922
97526356870876314	0.002162	28250734592	6109003776	dram_lists: [3110, 1555, 593, 21, 25, 7850, 317]	nvm_lists: [2779, 117, 17, 0, 0, 0, 0]	migrations_up: 9	migrations_down:2922
97526358972959042	0.002217	28250734592	6109003776	dram_lists: [2141, 1799, 1241, 98, 0, 594, 7598]	nvm_lists: [2721, 162, 30, 0, 0, 0, 0]	migrations_up: 9	migrations_down:2922
97526361075066480	0.003180	28250734592	6109003776	dram_lists: [2632, 1318, 1260, 69, 1, 5489, 2702]	nvm_lists: [2697, 179, 37, 0, 0, 0, 0]	migrations_up: 9	migrations_down:2922
97526363177166668	0.002852	28250734592	6109003776	dram_lists: [1691, 1708, 1730, 149, 1, 218, 7974]	nvm_lists: [2642, 229, 42, 0, 0, 0, 0]	migrations_up: 9	migrations_down:2922
97526365279261770	0.002330	28250734592	6109003776	dram_lists: [2029, 1642, 1514, 94, 0, 4335, 3857]	nvm_lists: [2662, 210, 41, 0, 0, 0, 0]	migrations_up: 9	migrations_down:2922
97526367381358644	0.002552	28250734592	6109003776	dram_lists: [3131, 1087, 1017, 44, 52, 8121, 19]	nvm_lists: [2725, 151, 37, 0, 0, 0, 0]	migrations_up: 9	migrations_down:2922
97526369483463736	0.002995	28250734592	6109003776	dram_lists: [2811, 1571, 841, 56, 0, 1535, 6657]	nvm_lists: [2736, 143, 34, 0, 0, 0, 0]	migrations_up: 9	migrations_down:2922
97526371585559982	0.002778	28250734592	6109003776	dram_lists: [2857, 1566, 825, 31, 2, 6827, 1363]	nvm_lists: [2691, 185, 37, 0, 0, 0, 0]	migrations_up: 9	migrations_down:2922
97526373687634634	0.002778	27801944064	6557794304	dram_lists: [2643, 1566, 825, 31, 2, 6827, 1363]	nvm_lists: [2905, 185, 37, 0, 0, 0, 0]	migrations_up: 9	migrations_down:3136
97526375789733136	0.002778	27801944064	6557794304	dram_lists: [2643, 1566, 825, 31, 2, 6827, 1363]	nvm_lists: [2905, 185, 37, 0, 0, 0, 0]	migrations_up: 9	migrations_down:3136
97526377891842176	0.002778	27801944064	6557794304	dram_lists: [2646, 1565, 824, 30, 1, 6921, 1270]	nvm_lists: [2907, 184, 36, 0, 0, 0, 0]	migrations_up: 9	migrations_down:3136
97526379993945188	0.002778	27801944064	6557794304	dram_lists: [2646, 1565, 824, 30, 1, 6921, 1270]	nvm_lists: [2907, 184, 36, 0, 0, 0, 0]	migrations_up: 9	migrations_down:3136
97526382096033418	0.002404	27801944064	6557794304	dram_lists: [2595, 1672, 747, 51, 0, 1740, 6452]	nvm_lists: [3041, 71, 15, 0, 0, 0, 0]	migrations_up: 9	migrations_down:3136
97526384198131744	0.002404	27642560512	6717177856	dram_lists: [2518, 1672, 747, 51, 0, 1740, 6452]	nvm_lists: [3117, 71, 15, 0, 0, 0, 0]	migrations_up: 9	migrations_down:3213
97526386300229378	0.002404	27279753216	7079985152	dram_lists: [2346, 1672, 747, 51, 0, 1740, 6452]	nvm_lists: [3290, 71, 15, 0, 0, 0, 0]	migrations_up: 9	migrations_down:3385
97526388402338340	0.002404	27279753216	7079985152	dram_lists: [2346, 1672, 747, 51, 0, 1740, 6452]	nvm_lists: [3290, 71, 15, 0, 0, 0, 0]	migrations_up: 9	migrations_down:3385
97526390504426248	0.002404	27279753216	7079985152	dram_lists: [3618, 360, 788, 50, 34, 1707, 6451]	nvm_lists: [3292, 70, 14, 0, 0, 0, 0]	migrations_up: 9	migrations_down:3385
97526392606528146	0.002404	27279753216	7079985152	dram_lists: [3618, 360, 788, 50, 34, 1707, 6451]	nvm_lists: [3292, 70, 14, 0, 0, 0, 0]	migrations_up: 9	migrations_down:3385
97526394708630672	0.002636	27279753216	7079985152	dram_lists: [2628, 1457, 699, 32, 0, 2278, 5914]	nvm_lists: [3305, 63, 8, 0, 0, 0, 0]	migrations_up: 9	migrations_down:3385
97526396810760024	0.002636	26780631040	7579107328	dram_lists: [2390, 1457, 699, 32, 0, 2278, 5914]	nvm_lists: [3543, 63, 8, 0, 0, 0, 0]	migrations_up: 9	migrations_down:3623
97526398912845946	0.002636	26780631040	7579107328	dram_lists: [2390, 1457, 699, 32, 0, 2278, 5914]	nvm_lists: [3543, 63, 8, 0, 0, 0, 0]	migrations_up: 9	migrations_down:3623
97526401014923860	0.002636	26780631040	7579107328	dram_lists: [2392, 1457, 698, 31, 8, 2222, 5962]	nvm_lists: [3545, 62, 7, 0, 0, 0, 0]	migrations_up: 9	migrations_down:3623
97526403117041310	0.002636	26780631040	7579107328	dram_lists: [2392, 1457, 698, 31, 8, 2222, 5962]	nvm_lists: [3545, 62, 7, 0, 0, 0, 0]	migrations_up: 9	migrations_down:3623
97526405219139296	0.003408	26780631040	7579107328	dram_lists: [2800, 1337, 428, 13, 2, 5868, 2322]	nvm_lists: [3334, 228, 52, 0, 0, 0, 0]	migrations_up: 9	migrations_down:3623
97526407321242692	0.003408	26384269312	7975469056	dram_lists: [2611, 1337, 428, 13, 2, 5868, 2322]	nvm_lists: [3523, 228, 52, 0, 0, 0, 0]	migrations_up: 9	migrations_down:3812
97526409423318638	0.003408	26384269312	7975469056	dram_lists: [2611, 1337, 428, 13, 2, 5868, 2322]	nvm_lists: [3523, 228, 52, 0, 0, 0, 0]	migrations_up: 9	migrations_down:3812
97526411527516706	0.003408	26384269312	7975469056	dram_lists: [2611, 1337, 428, 13, 2, 5868, 2322]	nvm_lists: [3523, 228, 52, 0, 0, 0, 0]	migrations_up: 9	migrations_down:3812
97526413629622692	0.003408	26384269312	7975469056	dram_lists: [2613, 1337, 427, 12, 1, 6055, 2136]	nvm_lists: [3525, 227, 51, 0, 0, 0, 0]	migrations_up: 9	migrations_down:3812
97526415731773444	0.003444	26384269312	7975469056	dram_lists: [2107, 1425, 787, 70, 0, 664, 7528]	nvm_lists: [3494, 253, 56, 0, 0, 0, 0]	migrations_up: 9	migrations_down:3812
97526417840152128	0.003444	26061307904	8298430464	dram_lists: [1952, 1425, 787, 70, 0, 664, 7528]	nvm_lists: [3648, 253, 56, 0, 0, 0, 0]	migrations_up: 9	migrations_down:3966
97526419948517854	0.003444	25985810432	8373927936	dram_lists: [1917, 1425, 787, 70, 0, 664, 7528]	nvm_lists: [3684, 253, 56, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4002
97526422050624624	0.003444	25985810432	8373927936	dram_lists: [1917, 1425, 787, 70, 0, 664, 7528]	nvm_lists: [3684, 253, 56, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4002
97526424152729058	0.003444	25985810432	8373927936	dram_lists: [1920, 1424, 786, 69, 3, 655, 7534]	nvm_lists: [3686, 252, 55, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4002
97526426259019802	0.002857	25985810432	8373927936	dram_lists: [3160, 881, 157, 1, 230, 7957, 5]	nvm_lists: [3873, 91, 29, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4002
97526428361139982	0.002857	25532825600	8826912768	dram_lists: [2943, 881, 157, 1, 230, 7957, 5]	nvm_lists: [4089, 91, 29, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4219
97526430462311310	0.002857	25501368320	8858370048	dram_lists: [2929, 881, 157, 1, 230, 7957, 5]	nvm_lists: [4104, 91, 29, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4233
97526432563222590	0.002857	25501368320	8858370048	dram_lists: [2929, 881, 157, 1, 230, 7957, 5]	nvm_lists: [4104, 91, 29, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4233
97526434665328776	0.002857	25501368320	8858370048	dram_lists: [2932, 880, 182, 1101, 2919, 1058, 3088]	nvm_lists: [4106, 90, 28, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4233
97526436767433142	0.005093	25501368320	8858370048	dram_lists: [2540, 1036, 374, 18, 38, 5735, 2419]	nvm_lists: [4095, 114, 15, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4233
97526438873720136	0.005093	25203572736	9156165632	dram_lists: [2398, 1036, 374, 18, 38, 5735, 2419]	nvm_lists: [4237, 114, 15, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4375
97526440975815376	0.005093	25203572736	9156165632	dram_lists: [2398, 1036, 374, 18, 38, 5735, 2419]	nvm_lists: [4237, 114, 15, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4375
97526443077918408	0.005093	25203572736	9156165632	dram_lists: [2398, 1036, 374, 18, 38, 5735, 2419]	nvm_lists: [4237, 114, 15, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4375
97526445180031936	0.005093	25203572736	9156165632	dram_lists: [2398, 1036, 374, 18, 38, 5735, 2419]	nvm_lists: [4237, 114, 15, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4375
97526447286350800	0.005093	25203572736	9156165632	dram_lists: [2398, 1036, 374, 18, 38, 5735, 2419]	nvm_lists: [4237, 114, 15, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4375
97526449388432392	0.005717	25203572736	9156165632	dram_lists: [3007, 748, 71, 0, 300, 7890, 2]	nvm_lists: [4326, 38, 2, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4375
97526451494712492	0.005717	25146949632	9212788736	dram_lists: [2979, 748, 71, 0, 300, 7890, 2]	nvm_lists: [4353, 38, 2, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4403
97526453596823402	0.005717	24935137280	9424601088	dram_lists: [2879, 748, 71, 0, 300, 7890, 2]	nvm_lists: [4454, 38, 2, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4503
97526455698929302	0.005717	24935137280	9424601088	dram_lists: [2879, 748, 71, 0, 300, 7890, 2]	nvm_lists: [4454, 38, 2, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4503
97526457801007648	0.005717	24935137280	9424601088	dram_lists: [3456, 144, 97, 1, 842, 7349, 1]	nvm_lists: [4456, 37, 1, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4503
97526459903101138	0.005717	24935137280	9424601088	dram_lists: [3456, 144, 97, 1, 842, 7349, 1]	nvm_lists: [4456, 37, 1, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4503
97526462005198690	0.005717	24935137280	9424601088	dram_lists: [3456, 144, 97, 1, 842, 7349, 1]	nvm_lists: [4456, 37, 1, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4503
97526464107303316	0.005717	24935137280	9424601088	dram_lists: [3456, 144, 97, 1, 842, 7349, 1]	nvm_lists: [4456, 37, 1, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4503
97526466209411400	0.005118	24935137280	9424601088	dram_lists: [1754, 1158, 731, 55, 0, 559, 7633]	nvm_lists: [4199, 267, 27, 1, 0, 0, 0]	migrations_up: 9	migrations_down:4503
97526468311507318	0.005118	24622661632	9737076736	dram_lists: [1605, 1158, 731, 55, 0, 559, 7633]	nvm_lists: [4348, 267, 27, 1, 0, 0, 0]	migrations_up: 9	migrations_down:4652
97526470413606928	0.005118	24622661632	9737076736	dram_lists: [2421, 302, 772, 54, 6, 547, 7639]	nvm_lists: [4351, 266, 26, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4652
97526472515708886	0.005118	24622661632	9737076736	dram_lists: [2421, 302, 772, 54, 6, 547, 7639]	nvm_lists: [4351, 266, 26, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4652
97526474617795778	0.005118	24622661632	9737076736	dram_lists: [2421, 302, 772, 54, 6, 547, 7639]	nvm_lists: [4351, 266, 26, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4652
97526476719903262	0.005118	24622661632	9737076736	dram_lists: [2421, 302, 772, 54, 6, 547, 7639]	nvm_lists: [4351, 266, 26, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4652
97526478822024100	0.005093	24622661632	9737076736	dram_lists: [1799, 1070, 636, 44, 211, 709, 7272]	nvm_lists: [4528, 106, 9, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4652
97526480924110376	0.005245	24622661632	9737076736	dram_lists: [1905, 1029, 579, 36, 17, 7726, 449]	nvm_lists: [4501, 128, 14, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4652
97526483026219868	0.005506	24622661632	9737076736	dram_lists: [1462, 1181, 844, 62, 0, 1765, 6427]	nvm_lists: [4388, 232, 23, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4652
97526485128306478	0.003404	24622661632	9737076736	dram_lists: [1771, 1039, 696, 43, 15, 7725, 452]	nvm_lists: [4404, 218, 21, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4652
97526487230396626	0.003611	24622661632	9737076736	dram_lists: [1462, 1192, 839, 56, 0, 2015, 6177]	nvm_lists: [4357, 254, 32, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4652
97526489332495168	0.004634	24622661632	9737076736	dram_lists: [1916, 967, 626, 40, 35, 8074, 83]	nvm_lists: [4412, 203, 28, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4652
97526491434611344	0.006216	24622661632	9737076736	dram_lists: [1600, 1157, 747, 45, 0, 3124, 5068]	nvm_lists: [4340, 266, 37, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4652
97526493536696890	0.004106	24622661632	9737076736	dram_lists: [2040, 968, 520, 21, 96, 8085, 11]	nvm_lists: [4370, 237, 36, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4652
97526495638789120	0.003611	24622661632	9737076736	dram_lists: [1687, 1205, 637, 20, 0, 4022, 4170]	nvm_lists: [4359, 248, 36, 0, 0, 0, 0]	migrations_up: 12	migrations_down:4655
97526497740910204	0.004206	24622661632	9737076736	dram_lists: [2196, 902, 439, 12, 214, 7973, 5]	nvm_lists: [4432, 180, 31, 0, 0, 0, 0]	migrations_up: 12	migrations_down:4655
97526499843001688	0.003752	24622661632	9737076736	dram_lists: [1815, 1169, 549, 16, 0, 5180, 3012]	nvm_lists: [4447, 170, 26, 0, 0, 0, 0]	migrations_up: 12	migrations_down:4655
97526501945116510	0.003307	24622661632	9737076736	dram_lists: [1276, 1194, 979, 100, 0, 353, 7839]	nvm_lists: [4416, 201, 26, 0, 0, 0, 0]	migrations_up: 12	migrations_down:4655
97526504047195220	0.002676	24622661632	9737076736	dram_lists: [1584, 999, 892, 74, 0, 5860, 2332]	nvm_lists: [4401, 213, 29, 0, 0, 0, 0]	migrations_up: 12	migrations_down:4655
97526506149296380	0.003060	24622661632	9737076736	dram_lists: [1219, 1101, 1146, 83, 9, 594, 7589]	nvm_lists: [4348, 255, 40, 0, 0, 0, 0]	migrations_up: 12	migrations_down:4655
97526508251383764	0.003534	24622661632	9737076736	dram_lists: [1567, 984, 944, 54, 3, 6163, 2026]	nvm_lists: [4324, 274, 45, 0, 0, 0, 0]	migrations_up: 12	migrations_down:4655
97526510353505970	0.003988	24622661632	9737076736	dram_lists: [1186, 1127, 1146, 90, 0, 739, 7453]	nvm_lists: [4329, 275, 39, 0, 0, 0, 0]	migrations_up: 12	migrations_down:4655
97526512455594700	0.003565	24622661632	9737076736	dram_lists: [1491, 1031, 970, 57, 0, 5515, 2677]	nvm_lists: [4343, 263, 37, 0, 0, 0, 0]	migrations_up: 12	migrations_down:4655
97526514557675728	0.006998	24622661632	9737076736	dram_lists: [1149, 1158, 1168, 74, 0, 610, 7582]	nvm_lists: [4024, 497, 122, 0, 0, 0, 0]	migrations_up: 21	migrations_down:4664
97526516659785170	0.004821	24622661632	9737076736	dram_lists: [1508, 1037, 962, 42, 2, 7003, 1187]	nvm_lists: [4066, 457, 120, 0, 0, 0, 0]	migrations_up: 21	migrations_down:4664
97526518761906856	0.003362	24622661632	9737076736	dram_lists: [1189, 1153, 1135, 72, 0, 908, 7284]	nvm_lists: [4099, 428, 116, 0, 0, 0, 0]	migrations_up: 21	migrations_down:4664
97526520863992880	0.002456	24622661632	9737076736	dram_lists: [1589, 1023, 887, 50, 3, 7471, 718]	nvm_lists: [4131, 405, 107, 0, 0, 0, 0]	migrations_up: 21	migrations_down:4664
97526522966082612	0.002674	24622661632	9737076736	dram_lists: [1279, 1156, 1049, 65, 0, 1133, 7059]	nvm_lists: [4142, 395, 106, 0, 0, 0, 0]	migrations_up: 21	migrations_down:4664
97526525068176296	0.008989	24622661632	9737076736	dram_lists: [1711, 1027, 775, 36, 9, 7802, 381]	nvm_lists: [4151, 419, 73, 0, 0, 0, 0]	migrations_up: 21	migrations_down:4664
97526527170288674	0.007121	24622661632	9737076736	dram_lists: [1406, 1192, 889, 62, 0, 1648, 6544]	nvm_lists: [4135, 444, 64, 0, 0, 0, 0]	migrations_up: 24	migrations_down:4667
97526529272390852	0.004642	24622661632	9737076736	dram_lists: [1810, 1049, 656, 34, 11, 6999, 1182]	nvm_lists: [4181, 402, 60, 0, 0, 0, 0]	migrations_up: 24	migrations_down:4667
97526531374488134	0.003790	24622661632	9737076736	dram_lists: [1436, 1226, 834, 53, 0, 1787, 6405]	nvm_lists: [4203, 380, 60, 0, 0, 0, 0]	migrations_up: 24	migrations_down:4667
97526533476588130	0.004046	24622661632	9737076736	dram_lists: [1868, 1046, 598, 37, 23, 7971, 198]	nvm_lists: [4250, 338, 55, 0, 0, 0, 0]	migrations_up: 24	migrations_down:4667
97526535578685844	0.003411	24622661632	9737076736	dram_lists: [1491, 1259, 770, 29, 0, 2808, 5384]	nvm_lists: [4260, 336, 47, 0, 0, 0, 0]	migrations_up: 24	migrations_down:4667
97526537680786382	0.003535	24622661632	9737076736	dram_lists: [1966, 1002, 565, 16, 44, 8104, 44]	nvm_lists: [4305, 296, 42, 0, 0, 0, 0]	migrations_up: 24	migrations_down:4667
97526539782890868	0.007123	24622661632	9737076736	dram_lists: [1618, 1196, 700, 35, 0, 2704, 5488]	nvm_lists: [4123, 451, 69, 0, 0, 0, 0]	migrations_up: 24	migrations_down:4667
97526541884982450	0.006098	24622661632	9737076736	dram_lists: [1989, 1001, 533, 26, 34, 7933, 225]	nvm_lists: [4211, 368, 64, 0, 0, 0, 0]	migrations_up: 24	migrations_down:4667
97526543987078626	0.006439	24622661632	9737076736	dram_lists: [1495, 1145, 868, 41, 0, 1971, 6221]	nvm_lists: [4252, 339, 52, 0, 0, 0, 0]	migrations_up: 24	migrations_down:4667
97526546093384230	0.005103	24622661632	9737076736	dram_lists: [1895, 943, 684, 27, 19, 7977, 196]	nvm_lists: [4302, 300, 41, 0, 0, 0, 0]	migrations_up: 24	migrations_down:4667
97526548195499984	0.006458	24622661632	9737076736	dram_lists: [1482, 1176, 854, 37, 0, 2366, 5826]	nvm_lists: [4249, 349, 45, 0, 0, 0, 0]	migrations_up: 24	migrations_down:4667
97526550297579208	0.012300	24622661632	9737076736	dram_lists: [1850, 1002, 670, 27, 15, 8016, 161]	nvm_lists: [4134, 449, 60, 0, 0, 0, 0]	migrations_up: 24	migrations_down:4667
97526552399667754	0.009213	24622661632	9737076736	dram_lists: [1468, 1207, 830, 44, 0, 2312, 5880]	nvm_lists: [4091, 495, 57, 0, 0, 0, 0]	migrations_up: 24	migrations_down:4667
97526554501772612	0.007709	24622661632	9737076736	dram_lists: [1868, 1023, 627, 31, 12, 7738, 442]	nvm_lists: [4231, 364, 48, 0, 0, 0, 0]	migrations_up: 24	migrations_down:4667
97526556603872406	0.007923	24622661632	9737076736	dram_lists: [1447, 1178, 879, 45, 0, 1379, 6813]	nvm_lists: [4086, 483, 74, 0, 0, 0, 0]	migrations_up: 24	migrations_down:4667
97526558705979878	0.004997	24622661632	9737076736	dram_lists: [1811, 989, 717, 32, 11, 7588, 593]	nvm_lists: [4121, 451, 71, 0, 0, 0, 0]	migrations_up: 24	migrations_down:4667
97526560808063152	0.007646	24622661632	9737076736	dram_lists: [1428, 1173, 898, 50, 0, 1280, 6912]	nvm_lists: [3910, 599, 134, 0, 0, 0, 0]	migrations_up: 30	migrations_down:4673
97526562910160286	0.005858	24622661632	9737076736	dram_lists: [1705, 1058, 753, 33, 4, 6730, 1458]	nvm_lists: [4025, 493, 125, 0, 0, 0, 0]	migrations_up: 30	migrations_down:4673
97526565012258954	0.004447	24622661632	9737076736	dram_lists: [1322, 1214, 974, 39, 0, 1235, 6957]	nvm_lists: [4072, 455, 116, 0, 0, 0, 0]	migrations_up: 30	migrations_down:4673
97526567114364070	0.004447	24144510976	10215227392	dram_lists: [1093, 1214, 974, 39, 0, 1235, 6957]	nvm_lists: [4300, 455, 116, 0, 0, 0, 0]	migrations_up: 30	migrations_down:4902
97526569216512132	0.004447	23941087232	10418651136	dram_lists: [997, 1214, 974, 39, 0, 1235, 6957]	nvm_lists: [4397, 455, 116, 0, 0, 0, 0]	migrations_up: 30	migrations_down:4998
97526571318560774	0.004447	23941087232	10418651136	dram_lists: [997, 1214, 974, 39, 0, 1235, 6957]	nvm_lists: [4397, 455, 116, 0, 0, 0, 0]	migrations_up: 30	migrations_down:4998
97526573420650990	0.005184	23941087232	10418651136	dram_lists: [1529, 1027, 621, 47, 0, 964, 7228]	nvm_lists: [4438, 407, 119, 4, 0, 0, 0]	migrations_up: 30	migrations_down:4998
97526575529068980	0.005184	23941087232	10418651136	dram_lists: [1529, 1027, 621, 47, 0, 964, 7228]	nvm_lists: [4438, 407, 119, 4, 0, 0, 0]	migrations_up: 30	migrations_down:4998
97526577631169404	0.005184	23337107456	11022630912	dram_lists: [1241, 1027, 621, 47, 0, 964, 7228]	nvm_lists: [4726, 407, 119, 4, 0, 0, 0]	migrations_up: 30	migrations_down:5286
97526579733236014	0.005184	23337107456	11022630912	dram_lists: [1649, 1193, 47, 47, 2, 886, 7304]	nvm_lists: [4729, 406, 118, 3, 0, 0, 0]	migrations_up: 30	migrations_down:5286
97526581835354370	0.005184	23337107456	11022630912	dram_lists: [1649, 1193, 47, 47, 2, 886, 7304]	nvm_lists: [4729, 406, 118, 3, 0, 0, 0]	migrations_up: 30	migrations_down:5286
97526583937459674	0.006827	23324524544	11035213824	dram_lists: [1599, 924, 386, 21, 0, 2229, 5963]	nvm_lists: [4859, 343, 58, 2, 0, 0, 0]	migrations_up: 30	migrations_down:5292
97526586039551914	0.008191	23337107456	11022630912	dram_lists: [1111, 1021, 738, 66, 0, 479, 7713]	nvm_lists: [4606, 532, 118, 0, 0, 0, 0]	migrations_up: 36	migrations_down:5292
97526588141659028	0.012432	23337107456	11022630912	dram_lists: [1392, 882, 612, 50, 11, 7772, 409]	nvm_lists: [4604, 521, 131, 0, 0, 0, 0]	migrations_up: 36	migrations_down:5292
97526590243756320	0.011049	23337107456	11022630912	dram_lists: [1240, 1001, 651, 44, 0, 3275, 4917]	nvm_lists: [4369, 711, 176, 0, 0, 0, 0]	migrations_up: 42	migrations_down:5298
97526592345838856	0.011882	23337107456	11022630912	dram_lists: [991, 990, 873, 82, 0, 442, 7750]	nvm_lists: [4130, 873, 253, 0, 0, 0, 0]	migrations_up: 45	migrations_down:5301
97526594447963882	0.007194	23337107456	11022630912	dram_lists: [1292, 856, 739, 49, 0, 6439, 1753]	nvm_lists: [4229, 782, 245, 0, 0, 0, 0]	migrations_up: 45	migrations_down:5301
97526596550072718	0.005480	23337107456	11022630912	dram_lists: [1082, 933, 867, 54, 0, 1165, 7027]	nvm_lists: [4283, 735, 238, 0, 0, 0, 0]	migrations_up: 45	migrations_down:5301
97526598652148214	0.004908	23337107456	11022630912	dram_lists: [1451, 785, 665, 35, 20, 7973, 199]	nvm_lists: [4444, 600, 212, 0, 0, 0, 0]	migrations_up: 45	migrations_down:5301
97526600754246998	0.005675	23337107456	11022630912	dram_lists: [1986, 222, 695, 33, 300, 3428, 4464]	nvm_lists: [4451, 590, 215, 0, 0, 0, 0]	migrations_up: 45	migrations_down:5301
97526602856353218	0.005460	23337107456	11022630912	dram_lists: [1204, 742, 925, 65, 0, 336, 7856]	nvm_lists: [4388, 642, 226, 0, 0, 0, 0]	migrations_up: 45	migrations_down:5301
97526604962674136	0.004646	23337107456	11022630912	dram_lists: [1354, 752, 786, 44, 4, 6882, 1306]	nvm_lists: [4524, 529, 203, 0, 0, 0, 0]	migrations_up: 45	migrations_down:5301
97526607064763442	0.004635	23337107456	11022630912	dram_lists: [1118, 908, 871, 39, 57, 1256, 6879]	nvm_lists: [4543, 533, 180, 0, 0, 0, 0]	migrations_up: 45	migrations_down:5301
97526609166848710	0.005459	23337107456	11022630912	dram_lists: [1507, 765, 645, 19, 220, 5971, 2001]	nvm_lists: [4659, 441, 156, 0, 0, 0, 0]	migrations_up: 45	migrations_down:5301
97526611268986778	0.009417	23337107456	11022630912	dram_lists: [1447, 842, 627, 20, 541, 3294, 4357]	nvm_lists: [4605, 519, 132, 0, 0, 0, 0]	migrations_up: 45	migrations_down:5301
97526613371040010	0.007533	23337107456	11022630912	dram_lists: [1922, 653, 347, 14, 1420, 6768, 4]	nvm_lists: [4740, 408, 108, 0, 0, 0, 0]	migrations_up: 45	migrations_down:5301
97526615473143938	0.007769	23337107456	11022630912	dram_lists: [1717, 855, 353, 11, 12, 7333, 847]	nvm_lists: [4777, 390, 89, 0, 0, 0, 0]	migrations_up: 45	migrations_down:5301
97526617575238098	0.007197	23337107456	11022630912	dram_lists: [1537, 792, 561, 46, 0, 2172, 6020]	nvm_lists: [4721, 450, 85, 0, 0, 0, 0]	migrations_up: 48	migrations_down:5304
97526619677380714	0.006189	23337107456	11022630912	dram_lists: [1736, 832, 354, 14, 64, 8093, 35]	nvm_lists: [4796, 386, 74, 0, 0, 0, 0]	migrations_up: 48	migrations_down:5304
97526621779436220	0.005061	23337107456	11022630912	dram_lists: [1393, 986, 534, 23, 0, 4098, 4094]	nvm_lists: [4826, 365, 65, 0, 0, 0, 0]	migrations_up: 48	migrations_down:5304
97526623881552936	0.003068	23337107456	11022630912	dram_lists: [1001, 1022, 852, 61, 0, 414, 7778]	nvm_lists: [4828, 364, 64, 0, 0, 0, 0]	migrations_up: 48	migrations_down:5304
97526625983656568	0.003624	23337107456	11022630912	dram_lists: [1333, 850, 708, 45, 2, 7058, 1132]	nvm_lists: [4850, 345, 61, 0, 0, 0, 0]	migrations_up: 48	migrations_down:5304
97526628085740370	0.003732	23337107456	11022630912	dram_lists: [1137, 962, 790, 46, 1, 1679, 6513]	nvm_lists: [4788, 400, 68, 0, 0, 0, 0]	migrations_up: 48	migrations_down:5304
97526630187830616	0.004668	23337107456	11022630912	dram_lists: [1513, 828, 568, 26, 31, 8061, 101]	nvm_lists: [4833, 359, 64, 0, 0, 0, 0]	migrations_up: 48	migrations_down:5304
97526632289941698	0.005003	23337107456	11022630912	dram_lists: [1261, 984, 655, 35, 1, 2746, 5446]	nvm_lists: [4782, 412, 62, 0, 0, 0, 0]	migrations_up: 48	migrations_down:5304
97526634394142048	0.005027	23337107456	11022630912	dram_lists: [1660, 812, 436, 27, 179, 8010, 4]	nvm_lists: [4872, 332, 52, 0, 0, 0, 0]	migrations_up: 48	migrations_down:5304
97526636496223144	0.006496	23337107456	11022630912	dram_lists: [1465, 940, 501, 30, 2, 5192, 2998]	nvm_lists: [4684, 492, 80, 0, 0, 0, 0]	migrations_up: 51	migrations_down:5307
97526638598328092	0.007064	23337107456	11022630912	dram_lists: [1078, 986, 808, 64, 0, 610, 7582]	nvm_lists: [4626, 549, 81, 0, 0, 0, 0]	migrations_up: 51	migrations_down:5307
97526640700425766	0.006378	23337107456	11022630912	dram_lists: [1364, 832, 694, 46, 3, 7096, 1093]	nvm_lists: [4644, 532, 80, 0, 0, 0, 0]	migrations_up: 51	migrations_down:5307
97526642802537020	0.005873	23337107456	11022630912	dram_lists: [1125, 957, 814, 40, 0, 2150, 6042]	nvm_lists: [4572, 600, 84, 0, 0, 0, 0]	migrations_up: 51	migrations_down:5307
97526644904645758	0.005636	23337107456	11022630912	dram_lists: [1575, 780, 554, 27, 119, 8071, 2]	nvm_lists: [4694, 482, 80, 0, 0, 0, 0]	migrations_up: 51	migrations_down:5307
97526647006718722	0.004633	23337107456	11022630912	dram_lists: [1420, 937, 557, 22, 0, 5503, 2689]	nvm_lists: [4731, 452, 73, 0, 0, 0, 0]	migrations_up: 51	migrations_down:5307
97526649108821278	0.003291	23337107456	11022630912	dram_lists: [1057, 1016, 808, 55, 0, 710, 7482]	nvm_lists: [4750, 434, 72, 0, 0, 0, 0]	migrations_up: 51	migrations_down:5307
97526651210929206	0.005520	23337107456	11022630912	dram_lists: [1400, 837, 656, 43, 9, 7731, 452]	nvm_lists: [4745, 437, 74, 0, 0, 0, 0]	migrations_up: 51	migrations_down:5307
97526653313027268	0.007251	23337107456	11022630912	dram_lists: [1210, 966, 719, 41, 50, 2078, 6064]	nvm_lists: [4591, 566, 99, 0, 0, 0, 0]	migrations_up: 54	migrations_down:5310
97526655415120082	0.007659	23337107456	11022630912	dram_lists: [1815, 476, 617, 28, 63, 5986, 2143]	nvm_lists: [4725, 445, 86, 0, 0, 0, 0]	migrations_up: 54	migrations_down:5310
97526657517218358	0.005902	23337107456	11022630912	dram_lists: [1403, 946, 572, 15, 0, 4524, 3668]	nvm_lists: [4726, 441, 89, 0, 0, 0, 0]	migrations_up: 54	migrations_down:5310
97526659619329060	0.004081	23337107456	11022630912	dram_lists: [1052, 1012, 804, 68, 0, 529, 7663]	nvm_lists: [4735, 432, 89, 0, 0, 0, 0]	migrations_up: 54	migrations_down:5310
97526661721431604	0.005750	23337107456	11022630912	dram_lists: [1320, 851, 721, 44, 2, 7234, 956]	nvm_lists: [4655, 504, 97, 0, 0, 0, 0]	migrations_up: 57	migrations_down:5313
97526663823532390	0.009085	23337107456	11022630912	dram_lists: [1067, 1008, 808, 53, 0, 1798, 6394]	nvm_lists: [4329, 752, 175, 0, 0, 0, 0]	migrations_up: 66	migrations_down:5322
97526665925615124	0.006415	23337107456	11022630912	dram_lists: [1443, 877, 586, 30, 33, 8013, 146]	nvm_lists: [4362, 721, 173, 0, 0, 0, 0]	migrations_up: 66	migrations_down:5322
97526668029811342	0.006449	23337107456	11022630912	dram_lists: [1303, 996, 611, 26, 0, 4415, 3777]	nvm_lists: [4329, 741, 186, 0, 0, 0, 0]	migrations_up: 66	migrations_down:5322
97526670131910452	0.008170	23337107456	11022630912	dram_lists: [961, 985, 916, 74, 9, 293, 7890]	nvm_lists: [4185, 843, 228, 0, 0, 0, 0]	migrations_up: 69	migrations_down:5325
97526672234031604	0.010604	23337107456	11022630912	dram_lists: [1627, 1031, 215, 63, 3, 3521, 4668]	nvm_lists: [4296, 757, 203, 0, 0, 0, 0]	migrations_up: 69	migrations_down:5325
97526674336112820	0.008200	23337107456	11022630912	dram_lists: [1279, 1013, 584, 60, 4, 1216, 6972]	nvm_lists: [4336, 730, 190, 0, 0, 0, 0]	migrations_up: 69	migrations_down:5325
97526676438214232	0.005433	23337107456	11022630912	dram_lists: [1559, 840, 498, 39, 36, 8044, 112]	nvm_lists: [4427, 648, 181, 0, 0, 0, 0]	migrations_up: 69	migrations_down:5325
97526678540318334	0.004770	23337107456	11022630912	dram_lists: [1274, 1026, 601, 35, 0, 2906, 5286]	nvm_lists: [4489, 598, 169, 0, 0, 0, 0]	migrations_up: 69	migrations_down:5325
97526680642415368	0.005280	23337107456	11022630912	dram_lists: [1672, 799, 441, 24, 73, 8046, 73]	nvm_lists: [4614, 496, 146, 0, 0, 0, 0]	migrations_up: 69	migrations_down:5325
97526682744566542	0.007870	23337107456	11022630912	dram_lists: [1350, 923, 620, 43, 0, 2412, 5780]	nvm_lists: [4516, 599, 141, 0, 0, 0, 0]	migrations_up: 69	migrations_down:5325
97526684846616118	0.005168	23337107456	11022630912	dram_lists: [1657, 786, 468, 25, 51, 8076, 65]	nvm_lists: [4584, 541, 131, 0, 0, 0, 0]	migrations_up: 69	migrations_down:5325
97526686948717188	0.003792	23337107456	11022630912	dram_lists: [1453, 947, 511, 25, 0, 4904, 3288]	nvm_lists: [4633, 502, 121, 0, 0, 0, 0]	migrations_up: 69	migrations_down:5325
97526689050800338	0.002843	23337107456	11022630912	dram_lists: [1111, 982, 780, 63, 0, 674, 7518]	nvm_lists: [4662, 476, 118, 0, 0, 0, 0]	migrations_up: 69	migrations_down:5325
97526691152925168	0.002175	23337107456	11022630912	dram_lists: [1589, 523, 782, 42, 3, 7368, 821]	nvm_lists: [4691, 451, 114, 0, 0, 0, 0]	migrations_up: 69	migrations_down:5325
97526693255010300	0.002234	23337107456	11022630912	dram_lists: [1193, 931, 764, 48, 0, 2020, 6172]	nvm_lists: [4703, 448, 105, 0, 0, 0, 0]	migrations_up: 69	migrations_down:5325
97526695357107136	0.003994	23337107456	11022630912	dram_lists: [1515, 822, 573, 26, 41, 8069, 82]	nvm_lists: [4753, 414, 89, 0, 0, 0, 0]	migrations_up: 69	migrations_down:5325
97526697459209330	0.005206	23337107456	11022630912	dram_lists: [1335, 979, 601, 21, 0, 3834, 4358]	nvm_lists: [4726, 449, 81, 0, 0, 0, 0]	migrations_up: 69	migrations_down:5325
97526699561309624	0.007824	23337107456	11022630912	dram_lists: [1705, 792, 426, 13, 181, 8000, 11]	nvm_lists: [4850, 341, 65, 0, 0, 0, 0]	migrations_up: 69	migrations_down:5325
97526701663417588	0.010924	23337107456	11022630912	dram_lists: [1475, 942, 506, 13, 0, 5380, 2812]	nvm_lists: [4647, 527, 82, 0, 0, 0, 0]	migrations_up: 72	migrations_down:5328
97526703765502616	0.007329	23337107456	11022630912	dram_lists: [1141, 1005, 750, 40, 0, 909, 7283]	nvm_lists: [4601, 559, 96, 0, 0, 0, 0]	migrations_up: 72	migrations_down:5328
97526705867603926	0.007558	23337107456	11022630912	dram_lists: [1416, 866, 630, 24, 8, 7750, 434]	nvm_lists: [4697, 477, 82, 0, 0, 0, 0]	migrations_up: 72	migrations_down:5328
97526707969697230	0.009699	23337107456	11022630912	dram_lists: [1225, 945, 734, 32, 0, 2549, 5643]	nvm_lists: [4508, 637, 111, 0, 0, 0, 0]	migrations_up: 72	migrations_down:5328
97526710071805790	0.007846	23337107456	11022630912	dram_lists: [1651, 753, 511, 21, 141, 8040, 11]	nvm_lists: [4645, 512, 99, 0, 0, 0, 0]	migrations_up: 72	migrations_down:5328
97526712173911344	0.012301	23337107456	11022630912	dram_lists: [1441, 948, 525, 22, 0, 5504, 2688]	nvm_lists: [4546, 595, 115, 0, 0, 0, 0]	migrations_up: 75	migrations_down:5331
97526714275990850	0.008236	23337107456	11022630912	dram_lists: [1114, 1013, 758, 51, 0, 735, 7457]	nvm_lists: [4506, 629, 121, 0, 0, 0, 0]	migrations_up: 75	migrations_down:5331
97526716378108282	0.006793	23337107456	11022630912	dram_lists: [1395, 872, 627, 42, 3, 6865, 1324]	nvm_lists: [4533, 601, 122, 0, 0, 0, 0]	migrations_up: 75	migrations_down:5331
97526718480201118	0.007268	23337107456	11022630912	dram_lists: [1106, 975, 812, 43, 0, 1400, 6792]	nvm_lists: [4508, 608, 140, 0, 0, 0, 0]	migrations_up: 75	migrations_down:5331
97526720582310820	0.006414	23337107456	11022630912	dram_lists: [1475, 791, 637, 33, 24, 7885, 283]	nvm_lists: [4608, 511, 137, 0, 0, 0, 0]	migrations_up: 75	migrations_down:5331
97526722684394010	0.006864	23337107456	11022630912	dram_lists: [1228, 940, 719, 49, 0, 2442, 5750]	nvm_lists: [4622, 506, 128, 0, 0, 0, 0]	migrations_up: 75	migrations_down:5331
97526724786507216	0.005612	23337107456	11022630912	dram_lists: [1597, 746, 558, 35, 65, 8063, 64]	nvm_lists: [4688, 456, 112, 0, 0, 0, 0]	migrations_up: 75	migrations_down:5331
97526726888596278	0.006104	23337107456	11022630912	dram_lists: [1361, 954, 593, 28, 1, 4222, 3969]	nvm_lists: [4668, 489, 99, 0, 0, 0, 0]	migrations_up: 75	migrations_down:5331
97526728990683950	0.005436	23337107456	11022630912	dram_lists: [1024, 993, 848, 71, 0, 316, 7876]	nvm_lists: [4636, 525, 95, 0, 0, 0, 0]	migrations_up: 75	migrations_down:5331
97526731092789104	0.005436	23173529600	11186208768	dram_lists: [945, 993, 848, 71, 0, 316, 7876]	nvm_lists: [4714, 525, 95, 0, 0, 0, 0]	migrations_up: 75	migrations_down:5410
97526733194883766	0.005436	22831693824	11528044544	dram_lists: [783, 993, 848, 71, 0, 316, 7876]	nvm_lists: [4877, 525, 95, 0, 0, 0, 0]	migrations_up: 75	migrations_down:5572
97526735296980398	0.005436	22831693824	11528044544	dram_lists: [783, 993, 848, 71, 0, 316, 7876]	nvm_lists: [4877, 525, 95, 0, 0, 0, 0]	migrations_up: 75	migrations_down:5572
97526737399080146	0.005436	22831693824	11528044544	dram_lists: [785, 993, 847, 70, 35, 282, 7875]	nvm_lists: [4879, 524, 94, 0, 0, 0, 0]	migrations_up: 75	migrations_down:5572
97526739501200848	0.007508	22831693824	11528044544	dram_lists: [1867, 651, 173, 4, 24, 7828, 340]	nvm_lists: [5394, 82, 21, 0, 0, 0, 0]	migrations_up: 75	migrations_down:5572
97526741603274432	0.007508	22831693824	11528044544	dram_lists: [1867, 651, 173, 4, 24, 7828, 340]	nvm_lists: [5394, 82, 21, 0, 0, 0, 0]	migrations_up: 75	migrations_down:5572
97526743705378386	0.007508	22364028928	11995709440	dram_lists: [1644, 651, 173, 4, 24, 7828, 340]	nvm_lists: [5617, 82, 21, 0, 0, 0, 0]	migrations_up: 75	migrations_down:5795
97526745807471260	0.007508	22364028928	11995709440	dram_lists: [1644, 651, 173, 4, 24, 7828, 340]	nvm_lists: [5617, 82, 21, 0, 0, 0, 0]	migrations_up: 75	migrations_down:5795
97526747909589328	0.007508	22364028928	11995709440	dram_lists: [1751, 699, 18, 4, 24, 5422, 2746]	nvm_lists: [5619, 81, 20, 0, 0, 0, 0]	migrations_up: 75	migrations_down:5795
97526750011685624	0.007508	22364028928	11995709440	dram_lists: [1751, 699, 18, 4, 24, 5422, 2746]	nvm_lists: [5619, 81, 20, 0, 0, 0, 0]	migrations_up: 75	migrations_down:5795
97526752113776288	0.007508	22364028928	11995709440	dram_lists: [1751, 699, 18, 4, 24, 5422, 2746]	nvm_lists: [5619, 81, 20, 0, 0, 0, 0]	migrations_up: 75	migrations_down:5795
97526754215879186	0.007875	22364028928	11995709440	dram_lists: [1773, 615, 78, 6, 68, 4932, 3192]	nvm_lists: [5623, 94, 3, 0, 0, 0, 0]	migrations_up: 75	migrations_down:5795
97526756317967088	0.006558	22364028928	11995709440	dram_lists: [1389, 840, 234, 9, 0, 5855, 2337]	nvm_lists: [5458, 235, 27, 0, 0, 0, 0]	migrations_up: 75	migrations_down:5795
97526758420095728	0.011514	22364028928	11995709440	dram_lists: [992, 874, 557, 49, 78, 614, 7500]	nvm_lists: [4788, 737, 195, 0, 0, 0, 0]	migrations_up: 90	migrations_down:5810
97526760522193416	0.009819	22364028928	11995709440	dram_lists: [1145, 736, 558, 33, 3, 6939, 1250]	nvm_lists: [4904, 618, 198, 0, 0, 0, 0]	migrations_up: 90	migrations_down:5810
97526762624279302	0.010648	22364028928	11995709440	dram_lists: [1079, 626, 732, 35, 0, 669, 7523]	nvm_lists: [4819, 702, 199, 0, 0, 0, 0]	migrations_up: 90	migrations_down:5810
97526764726381022	0.009373	22364028928	11995709440	dram_lists: [1303, 654, 488, 27, 28, 7949, 215]	nvm_lists: [5023, 535, 162, 0, 0, 0, 0]	migrations_up: 90	migrations_down:5810
97526766828477280	0.008655	22364028928	11995709440	dram_lists: [1051, 842, 552, 27, 0, 2828, 5364]	nvm_lists: [4977, 581, 162, 0, 0, 0, 0]	migrations_up: 90	migrations_down:5810
97526768930596824	0.007709	22364028928	11995709440	dram_lists: [781, 847, 789, 55, 147, 61, 7984]	nvm_lists: [4968, 589, 163, 0, 0, 0, 0]	migrations_up: 90	migrations_down:5810
97526771032671222	0.006997	22364028928	11995709440	dram_lists: [997, 759, 681, 35, 2, 6279, 1911]	nvm_lists: [5005, 557, 158, 0, 0, 0, 0]	migrations_up: 90	migrations_down:5810
97526773134775006	0.004202	22364028928	11995709440	dram_lists: [1027, 969, 420, 56, 0, 1033, 7159]	nvm_lists: [5040, 531, 149, 0, 0, 0, 0]	migrations_up: 90	migrations_down:5810
97526775236969282	0.004267	22364028928	11995709440	dram_lists: [1298, 772, 375, 27, 16, 7911, 265]	nvm_lists: [5065, 523, 132, 0, 0, 0, 0]	migrations_up: 90	migrations_down:5810
97526777338993654	0.003941	22364028928	11995709440	dram_lists: [1068, 857, 520, 27, 0, 2304, 5888]	nvm_lists: [5105, 501, 114, 0, 0, 0, 0]	migrations_up: 90	migrations_down:5810
97526779441089716	0.005549	22364028928	11995709440	dram_lists: [1346, 722, 390, 14, 51, 8094, 47]	nvm_lists: [5215, 420, 85, 0, 0, 0, 0]	migrations_up: 90	migrations_down:5810
97526781543173214	0.005275	22364028928	11995709440	dram_lists: [1175, 828, 459, 10, 0, 4155, 4037]	nvm_lists: [5144, 478, 98, 0, 0, 0, 0]	migrations_up: 90	migrations_down:5810
97526783645274046	0.007139	22364028928	11995709440	dram_lists: [1561, 605, 301, 5, 229, 7961, 2]	nvm_lists: [5294, 352, 74, 0, 0, 0, 0]	migrations_up: 90	migrations_down:5810
97526785747368218	0.020489	22364028928	11995709440	dram_lists: [1700, 415, 351, 6, 780, 5519, 1893]	nvm_lists: [4879, 735, 106, 0, 0, 0, 0]	migrations_up: 90	migrations_down:5810
97526787849486404	0.012417	22364028928	11995709440	dram_lists: [1156, 727, 544, 45, 823, 1000, 6369]	nvm_lists: [4859, 748, 113, 0, 0, 0, 0]	migrations_up: 90	migrations_down:5810
97526789951578670	0.008491	22364028928	11995709440	dram_lists: [1288, 706, 446, 32, 23, 7746, 423]	nvm_lists: [4920, 688, 112, 0, 0, 0, 0]	migrations_up: 90	migrations_down:5810
97526792053668894	0.007896	22364028928	11995709440	dram_lists: [1053, 844, 544, 31, 0, 2571, 5621]	nvm_lists: [4901, 703, 116, 0, 0, 0, 0]	migrations_up: 93	migrations_down:5813
97526794155764394	0.006244	22364028928	11995709440	dram_lists: [1381, 697, 378, 16, 98, 8091, 3]	nvm_lists: [5022, 590, 108, 0, 0, 0, 0]	migrations_up: 93	migrations_down:5813
97526796257876926	0.006814	22364028928	11995709440	dram_lists: [1124, 841, 493, 14, 0, 3992, 4200]	nvm_lists: [4949, 646, 125, 0, 0, 0, 0]	migrations_up: 93	migrations_down:5813
97526798359969820	0.011360	22364028928	11995709440	dram_lists: [1676, 482, 305, 9, 321, 7861, 10]	nvm_lists: [5184, 455, 81, 0, 0, 0, 0]	migrations_up: 93	migrations_down:5813
97526800462061020	0.013909	22364028928	11995709440	dram_lists: [1310, 784, 361, 17, 1, 5624, 2567]	nvm_lists: [4818, 766, 136, 0, 0, 0, 0]	migrations_up: 108	migrations_down:5828
97526802564163750	0.010900	22364028928	11995709440	dram_lists: [945, 864, 607, 56, 0, 595, 7597]	nvm_lists: [4756, 817, 147, 0, 0, 0, 0]	migrations_up: 108	migrations_down:5828
97526804666259592	0.009312	22364028928	11995709440	dram_lists: [1368, 532, 531, 41, 0, 6557, 1635]	nvm_lists: [4861, 722, 137, 0, 0, 0, 0]	migrations_up: 108	migrations_down:5828
97526806768414042	0.007173	22364028928	11995709440	dram_lists: [994, 778, 656, 44, 0, 1132, 7060]	nvm_lists: [4847, 737, 136, 0, 0, 0, 0]	migrations_up: 108	migrations_down:5828
97526808870469690	0.007129	22364028928	11995709440	dram_lists: [1195, 735, 517, 25, 3, 7384, 805]	nvm_lists: [4992, 610, 118, 0, 0, 0, 0]	migrations_up: 108	migrations_down:5828
97526810972560786	0.004430	22364028928	11995709440	dram_lists: [991, 791, 649, 41, 0, 1573, 6619]	nvm_lists: [5018, 586, 116, 0, 0, 0, 0]	migrations_up: 108	migrations_down:5828
97526813074663516	0.004317	22364028928	11995709440	dram_lists: [1286, 704, 452, 30, 30, 8044, 118]	nvm_lists: [5125, 499, 96, 0, 0, 0, 0]	migrations_up: 108	migrations_down:5828
97526815176780826	0.005531	22364028928	11995709440	dram_lists: [1241, 686, 526, 19, 0, 2349, 5843]	nvm_lists: [5086, 536, 98, 0, 0, 0, 0]	migrations_up: 108	migrations_down:5828
97526817278919040	0.005923	22364028928	11995709440	dram_lists: [1577, 495, 390, 10, 38, 8103, 51]	nvm_lists: [5208, 432, 80, 0, 0, 0, 0]	migrations_up: 108	migrations_down:5828
97526819380956168	0.009187	22364028928	11995709440	dram_lists: [1363, 760, 332, 17, 0, 4118, 4074]	nvm_lists: [5077, 557, 86, 0, 0, 0, 0]	migrations_up: 108	migrations_down:5828
97526821483058984	0.009623	22364028928	11995709440	dram_lists: [1355, 818, 293, 6, 188, 8003, 1]	nvm_lists: [5173, 476, 71, 0, 0, 0, 0]	migrations_up: 108	migrations_down:5828
97526823585190380	0.009062	22364028928	11995709440	dram_lists: [1216, 869, 380, 7, 2, 5170, 3020]	nvm_lists: [5152, 500, 68, 0, 0, 0, 0]	migrations_up: 108	migrations_down:5828
97526825687273886	0.011995	22364028928	11995709440	dram_lists: [909, 852, 667, 44, 0, 498, 7694]	nvm_lists: [4714, 800, 206, 0, 0, 0, 0]	migrations_up: 126	migrations_down:5846
97526827789353960	0.009938	22364028928	11995709440	dram_lists: [1327, 524, 596, 25, 1, 6604, 1587]	nvm_lists: [4760, 757, 203, 0, 0, 0, 0]	migrations_up: 126	migrations_down:5846
97526829891448904	0.008010	22364028928	11995709440	dram_lists: [999, 756, 684, 33, 0, 1097, 7095]	nvm_lists: [4770, 748, 202, 0, 0, 0, 0]	migrations_up: 126	migrations_down:5846
97526831993544938	0.006197	22364028928	11995709440	dram_lists: [1319, 636, 495, 22, 21, 7991, 180]	nvm_lists: [4867, 658, 195, 0, 0, 0, 0]	migrations_up: 126	migrations_down:5846
97526834095661780	0.006034	22364028928	11995709440	dram_lists: [1083, 817, 550, 22, 0, 2792, 5400]	nvm_lists: [4836, 694, 190, 0, 0, 0, 0]	migrations_up: 126	migrations_down:5846
97526836197768180	0.017349	22364028928	11995709440	dram_lists: [1384, 667, 407, 14, 29, 8029, 134]	nvm_lists: [4723, 834, 163, 0, 0, 0, 0]	migrations_up: 126	migrations_down:5846
97526838299848490	0.021924	22364028928	11995709440	dram_lists: [1226, 757, 470, 19, 215, 5204, 2773]	nvm_lists: [4298, 1149, 273, 0, 0, 0, 0]	migrations_up: 141	migrations_down:5861
97526840401947240	0.024971	22364028928	11995709440	dram_lists: [1467, 627, 362, 32, 3795, 4338, 43]	nvm_lists: [4406, 1052, 262, 0, 0, 0, 0]	migrations_up: 141	migrations_down:5861
97526842504047956	0.021653	22364028928	11995709440	dram_lists: [1307, 737, 409, 19, 9, 5603, 2580]	nvm_lists: [4231, 1128, 361, 0, 0, 0, 0]	migrations_up: 153	migrations_down:5873
97526844606163436	0.012781	22364028928	11995709440	dram_lists: [1514, 654, 291, 13, 164, 7999, 29]	nvm_lists: [4418, 953, 349, 0, 0, 0, 0]	migrations_up: 153	migrations_down:5873
97526846708241692	0.011653	22364028928	11995709440	dram_lists: [1214, 816, 420, 22, 0, 4078, 4114]	nvm_lists: [4561, 866, 293, 0, 0, 0, 0]	migrations_up: 153	migrations_down:5873
97526848810342274	0.008653	22364028928	11995709440	dram_lists: [1534, 637, 283, 18, 221, 7968, 3]	nvm_lists: [4783, 685, 252, 0, 0, 0, 0]	migrations_up: 153	migrations_down:5873
97526850912446432	0.006827	22364028928	11995709440	dram_lists: [1354, 876, 224, 18, 0, 3806, 4386]	nvm_lists: [4860, 633, 227, 0, 0, 0, 0]	migrations_up: 153	migrations_down:5873
97526853014558312	0.007076	22364028928	11995709440	dram_lists: [937, 902, 582, 51, 0, 372, 7820]	nvm_lists: [4901, 617, 202, 0, 0, 0, 0]	migrations_up: 153	migrations_down:5873
97526855116654656	0.011212	22364028928	11995709440	dram_lists: [1333, 521, 585, 33, 0, 5081, 3111]	nvm_lists: [4765, 749, 206, 0, 0, 0, 0]	migrations_up: 159	migrations_down:5879
97526857218741164	0.009079	22364028928	11995709440	dram_lists: [1600, 134, 695, 43, 68, 717, 7407]	nvm_lists: [4765, 763, 192, 0, 0, 0, 0]	migrations_up: 159	migrations_down:5879
97526859320841628	0.005985	22364028928	11995709440	dram_lists: [1338, 572, 538, 24, 2, 7530, 660]	nvm_lists: [4847, 686, 187, 0, 0, 0, 0]	migrations_up: 159	migrations_down:5879
97526861422936758	0.009720	22364028928	11995709440	dram_lists: [1007, 779, 647, 39, 0, 1667, 6525]	nvm_lists: [4692, 811, 217, 0, 0, 0, 0]	migrations_up: 171	migrations_down:5891
97526863525059248	0.007328	22364028928	11995709440	dram_lists: [1267, 676, 500, 29, 7, 7713, 472]	nvm_lists: [4759, 766, 195, 0, 0, 0, 0]	migrations_up: 171	migrations_down:5891
97526865627154912	0.007908	22364028928	11995709440	dram_lists: [1045, 804, 582, 41, 0, 1890, 6302]	nvm_lists: [4823, 729, 168, 0, 0, 0, 0]	migrations_up: 171	migrations_down:5891
97526867729235372	0.006345	22364028928	11995709440	dram_lists: [1313, 704, 429, 26, 16, 7709, 467]	nvm_lists: [4874, 698, 148, 0, 0, 0, 0]	migrations_up: 171	migrations_down:5891
97526869831328504	0.013485	22364028928	11995709440	dram_lists: [1115, 674, 654, 29, 0, 2244, 5948]	nvm_lists: [4662, 916, 142, 0, 0, 0, 0]	migrations_up: 174	migrations_down:5894


==> figures/microbenchmarks/gups-colocate/second-gups.txt <==
97526176485019348	0.0001470000
97526178587061532	0.0402420000
97526180689158592	0.0398380000
97526182791260262	0.0397300000
97526184893358104	0.0395490000
97526186995458250	0.0396730000
97526189097555922	0.0396130000
97526191199654964	0.0395550000
97526193301754032	0.0396800000
97526195403853952	0.0396210000
97526197505952130	0.0397090000
97526199608053292	0.0393280000
97526201710153884	0.0386900000
97526203812250760	0.0385870000
97526205914349196	0.0386170000
97526208016450620	0.0385540000
97526210118548464	0.0386200000
97526212220647868	0.0385680000
97526214322744596	0.0385650000
97526216424845142	0.0386000000
97526218526945056	0.0385250000
97526220629044546	0.0386160000
97526222731145120	0.0384220000
97526224833242960	0.0383320000
97526226935343538	0.0383480000
97526229037446976	0.0383340000
97526231162638884	0.0387690000
97526233264737582	0.0383720000
97526235366836876	0.0383240000
97526237468939138	0.0383380000
97526239571036614	0.0383690000
97526241673135146	0.0384160000
97526243775235552	0.0389160000
97526245877330138	0.0359620000
97526247979442220	0.0366090000
97526250081531068	0.0364890000
97526252183630222	0.0366040000
97526254285728370	0.0368800000
97526256387828124	0.0354490000
97526258489926420	0.0358320000
97526260592024762	0.0357500000
97526262694122864	0.0358780000
97526264796224034	0.0361270000
97526266898321716	0.0346720000
97526269000421324	0.0349640000
97526271102523058	0.0351730000
97526273204634974	0.0351180000
97526275306720504	0.0355080000
97526277408922894	0.0338420000
97526279510916624	0.0342870000
97526281613014544	0.0342760000
97526283715115728	0.0343620000
97526285817213096	0.0346710000
97526287919312442	0.0333610000
97526290021411028	0.0337580000
97526292123510158	0.0338400000
97526294225612242	0.0339420000
97526296331907260	0.0337230000
97526298434007878	0.0328290000
97526300536107468	0.0333690000
97526302638207144	0.0332860000
97526304740305036	0.0334690000
97526306842467192	0.0327470000
97526308944503620	0.0329820000
97526311046603408	0.0329050000
97526313148703932	0.0327460000
97526315250801962	0.0335970000
97526317352899756	0.0340260000
97526319453388886	0.0333740000
97526321554997010	0.0321160000
97526323657097882	0.0324950000
97526325759195934	0.0322310000
97526327861297400	0.0331760000
97526329963393522	0.0336030000
97526332065497820	0.0338930000
97526334167590500	0.0343470000
97526336269695696	0.0318160000
97526338371792206	0.0321610000
97526340473890078	0.0320600000
97526342575989078	0.0326940000
97526344678087662	0.0332090000
97526346780187580	0.0329960000
97526348882287252	0.0325750000
97526350984384618	0.0332260000
97526353086485714	0.0339290000
97526355188584550	0.0329550000
97526357290684848	0.0329640000
97526359392780982	0.0329970000
97526361494884946	0.0330040000
97526363596979474	0.0329690000
97526365699078936	0.0329380000
97526367801180062	0.0330810000
97526369903277924	0.0331130000
97526372005374572	0.0303000000
97526374107474322	0.0315240000
97526376209576266	0.0306950000
97526378311673752	0.0308580000
97526380413770094	0.0314750000
97526382516015076	0.0309170000
97526384617971826	0.0304240000
97526386720069852	0.0303470000
97526388822170124	0.0303660000
97526390924270284	0.0310320000
97526393026364736	0.0312530000
97526395128465772	0.0300590000
97526397230564688	0.0303650000
97526399332665488	0.0302710000
97526401434767554	0.0304580000
97526403536861474	0.0309070000
97526405638959880	0.0299490000
97526407741061860	0.0299410000
97526409843158808	0.0300600000
97526411945261212	0.0302030000
97526414047356172	0.0305790000
97526416149457186	0.0298360000
97526418251760074	0.0300410000
97526420353653976	0.0298480000
97526422455903476	0.0298360000
97526424557852992	0.0301730000
97526426659950244	0.0296700000
97526428762051514	0.0298200000
97526430864149286	0.0297120000
97526432966248024	0.0298100000
97526435068348112	0.0301700000
97526437170474566	0.0294440000
97526439272545896	0.0295690000
97526441374644808	0.0296830000
97526443476748562	0.0296830000
97526445578841490	0.0303780000
97526447680946648	0.0308520000
97526449789340334	0.0304470000
97526451891442362	0.0294150000
97526453993539386	0.0294830000
97526456095639168	0.0283840000
97526458197738938	0.0306730000
97526460299836576	0.0306610000
97526462401937362	0.0306500000
97526464504040970	0.0306300000
97526466606135774	0.0291050000
97526468708233020	0.0280680000
97526470810332866	0.0285400000
97526472912431404	0.0304160000
97526475014530492	0.0304010000
97526477116628578	0.0303420000
97526479218730558	0.0306030000
97526481320829560	0.0298710000
97526483422927210	0.0292200000
97526485525028130	0.0292710000
97526487627125126	0.0302930000
97526489729226800	0.0297620000
97526491831324878	0.0299090000
97526493933423838	0.0304000000
97526496035524194	0.0299690000
97526498137621052	0.0304360000
97526500239720568	0.0292660000
97526502341819656	0.0294820000
97526504443918680	0.0302230000
97526506546016350	0.0297520000
97526508648117984	0.0293580000
97526510750213860	0.0307050000
97526512852367528	0.0302440000
97526514954411678	0.0298600000
97526517056580788	0.0304610000
97526519158613046	0.0306800000
97526521260710768	0.0307570000
97526523362810928	0.0306450000
97526525464908054	0.0304720000
97526527567008254	0.0304080000
97526529669106144	0.0305000000
97526531771206162	0.0308570000
97526533873304720	0.0300330000
97526535975405746	0.0307970000
97526538077503498	0.0305030000
97526540179604212	0.0307450000
97526542281702302	0.0307650000
97526544383802362	0.0305830000
97526546485900812	0.0300030000
97526548587997750	0.0316600000
97526550690098470	0.0305200000
97526552792198916	0.0303540000
97526554894296108	0.0308590000
97526556996396606	0.0304950000
97526559098494498	0.0305260000
97526561200591996	0.0292540000
97526563302691482	0.0291730000
97526565404791736	0.0286110000
97526567506889198	0.0289290000
97526569609033142	0.0276880000
97526571711088010	0.0291530000
97526573817675178	0.0286210000
97526575919486414	0.0286350000
97526578021584498	0.0286700000
97526580123834270	0.0273960000
97526582225782444	0.0293960000
97526584327881212	0.0284640000
97526586429981016	0.0285200000
97526588532080506	0.0288580000
97526590634180138	0.0287740000
97526592736281286	0.0287930000
97526594838376708	0.0287560000
97526596940477504	0.0287730000
97526599042576562	0.0289740000
97526601144675534	0.0287290000
97526603246773146	0.0287060000
97526605348872952	0.0293140000
97526607450973552	0.0288360000
97526609553071940	0.0288060000
97526611655171582	0.0288020000
97526613757268874	0.0288140000
97526615859368466	0.0289420000
97526617961467976	0.0296960000
97526620063566754	0.0300290000
97526622165665932	0.0296790000
97526624267766054	0.0297320000
97526626369863392	0.0299220000
97526628471962506	0.0296950000
97526630574062888	0.0300250000
97526632676162606	0.0292830000
97526634778261288	0.0296860000
97526636880359128	0.0297540000
97526638982460262	0.0288980000
97526641084556334	0.0294430000
97526643186658064	0.0288720000
97526645288757308	0.0288630000
97526647390855092	0.0288550000
97526649492953706	0.0287880000
97526651595054106	0.0293250000
97526653697153822	0.0287290000
97526655799250420	0.0289770000
97526657901353176	0.0288420000
97526660007649216	0.0289290000
97526662109748802	0.0293060000
97526664213948464	0.0297670000
97526666318146768	0.0289760000
97526668424446734	0.0289600000
97526670532844328	0.0295180000
97526672634946030	0.0297740000
97526674741243250	0.0292740000
97526676847541242	0.0293530000
97526678951741082	0.0301160000
97526681055940658	0.0297090000
97526683160138642	0.0290160000
97526685262240700	0.0289880000
97526687364337496	0.0294030000
97526689466440046	0.0289890000
97526691568535134	0.0292980000
97526693670635222	0.0289070000
97526695772736094	0.0293540000
97526697874833734	0.0290310000
97526699976931234	0.0289950000
97526702081132182	0.0293460000
97526704185330796	0.0295040000
97526706287430860	0.0296910000
97526708389530084	0.0291240000
97526710497928832	0.0291750000
97526712600028438	0.0289760000
97526714702125328	0.0287320000
97526716804224354	0.0289650000
97526718912623372	0.0298060000
97526721014723140	0.0294920000
97526723116928092	0.0297000000
97526725218921748	0.0294730000
97526727321020778	0.0299450000
97526729423117864	0.0288490000
97526731525219018	0.0287690000
97526733627316274	0.0286110000
97526735729416022	0.0288120000
97526737831512982	0.0291030000
97526739933610498	0.0289860000
97526742035713190	0.0282060000
97526744137809956	0.0284760000
97526746239911094	0.0283550000
97526748342012054	0.0291670000
97526750444109352	0.0296090000
97526752546209688	0.0297210000
97526754648309746	0.0295300000
97526756750407450	0.0296080000
97526758852506518	0.0299480000
97526760954605710	0.0305110000
97526763056706866	0.0301960000
97526765158803890	0.0301680000
97526767260904006	0.0299410000
97526769363001122	0.0301380000
97526771465103452	0.0301730000
97526773567199656	0.0300590000
97526775669301740	0.0301720000
97526777771398504	0.0301570000
97526779873496834	0.0311080000
97526781975597742	0.0301160000
97526784077696124	0.0302190000
97526786179795204	0.0302040000
97526788281892008	0.0300340000
97526790383993328	0.0302270000
97526792486093076	0.0301600000
97526794588189222	0.0302460000
97526796690289452	0.0302420000
97526798792389152	0.0302620000
97526800894488910	0.0301550000
97526802996586570	0.0300770000
97526805098854456	0.0301620000
97526807200783598	0.0297730000
97526809302886202	0.0301790000
97526811404984474	0.0301520000
97526813507084298	0.0302280000
97526815609180468	0.0302120000
97526817711280500	0.0310360000
97526819813379714	0.0303090000
97526821915478482	0.0302210000
97526824017578460	0.0302670000
97526826119677640	0.0301340000
97526828221775566	0.0302050000
97526830323876592	0.0300650000
97526832425974862	0.0302670000
97526834528074388	0.0302580000
97526836630173118	0.0303000000
97526838732272256	0.0302030000
97526840834369958	0.0302870000
97526842936472370	0.0302330000
97526845038568022	0.0303040000
97526847140666828	0.0303060000
97526849242766846	0.0302740000
97526851344865642	0.0303060000
97526853446964208	0.0303310000
97526855549064068	0.0309400000
97526857651162416	0.0302970000
97526859753262500	0.0302910000
97526861855362248	0.0310000000
97526863957460284	0.0304890000
97526866059559112	0.0303450000
97526868161658408	0.0303030000
97526870263755908	0.0301740000


==> figures/microbenchmarks/gups-colocate/second-log.txt <==
97526176083888588	-1.000000	19132317696	0	dram_lists: [9131, 0, 0, 0, 0, 0, 0]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526178185974472	0.000000	34359738368	0	dram_lists: [13080, 1985, 1217, 102, 0, 0, 0]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526180288073138	0.000000	34359738368	0	dram_lists: [6764, 1314, 114, 3, 4186, 4003, 0]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526182390188802	0.000000	34359738368	0	dram_lists: [3893, 2769, 1431, 99, 0, 1605, 6587]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526184492271046	0.000000	34359738368	0	dram_lists: [3874, 2306, 1891, 121, 0, 2191, 6001]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526186594376194	0.000000	34359738368	0	dram_lists: [4095, 2156, 1858, 83, 0, 3755, 4437]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526188696478858	0.000000	34359738368	0	dram_lists: [4077, 2401, 1637, 77, 0, 4303, 3889]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526190798571152	0.000000	34359738368	0	dram_lists: [4388, 2446, 1300, 58, 0, 7222, 970]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526192900665530	0.000000	34359738368	0	dram_lists: [5009, 2297, 870, 16, 27, 8085, 80]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526195002779446	0.000000	34359738368	0	dram_lists: [6186, 1803, 200, 3, 159, 8031, 2]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526197104863818	0.000000	34359738368	0	dram_lists: [3660, 2866, 1535, 131, 0, 639, 7553]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526199206970536	0.000000	34359738368	0	dram_lists: [3640, 2243, 2152, 157, 0, 996, 7196]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526201309070902	0.000000	34359738368	0	dram_lists: [4491, 2423, 1144, 134, 0, 2282, 5910]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526203411170466	0.000000	34359738368	0	dram_lists: [4623, 2217, 1277, 75, 2, 5545, 2645]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526205513281636	0.000000	34359738368	0	dram_lists: [5140, 2009, 1014, 29, 16, 7809, 367]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526207615368252	0.000000	34359738368	0	dram_lists: [3037, 2828, 2120, 206, 1, 185, 8007]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526209717462816	0.000000	34359738368	0	dram_lists: [2923, 2567, 2486, 216, 0, 781, 7411]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526211819562456	0.000000	34359738368	0	dram_lists: [3424, 2137, 2460, 171, 0, 1450, 6742]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526213921662490	0.000000	34359738368	0	dram_lists: [3531, 2497, 2072, 92, 1, 3681, 4510]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526216023761708	0.000000	34359738368	0	dram_lists: [3998, 2458, 1675, 61, 1, 5826, 2365]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526218125859728	0.000000	34359738368	0	dram_lists: [4566, 2371, 1219, 36, 9, 7480, 703]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526220227967616	0.000000	34359738368	0	dram_lists: [5067, 2290, 821, 14, 46, 8047, 99]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526222330065922	0.000000	34359738368	0	dram_lists: [5571, 2077, 540, 4, 161, 8031, 0]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526224432162764	0.000000	34359738368	0	dram_lists: [5663, 2177, 352, 0, 517, 7671, 4]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526226534260938	0.000000	34359738368	0	dram_lists: [4055, 2361, 1635, 141, 0, 541, 7651]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526228640562120	0.000000	34359738368	0	dram_lists: [3473, 2525, 2035, 159, 0, 1731, 6461]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526230742666880	0.000000	34359738368	0	dram_lists: [3731, 2590, 1771, 100, 0, 4627, 3565]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526232844761964	0.000000	34359738368	0	dram_lists: [4467, 2359, 1312, 54, 4, 7463, 725]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526234946860062	0.000000	34359738368	0	dram_lists: [5469, 1845, 860, 18, 37, 8122, 33]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526237048959016	0.000000	34359738368	0	dram_lists: [3392, 2841, 1851, 108, 0, 550, 7642]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526239151055968	0.000000	34359738368	0	dram_lists: [4295, 2385, 1371, 141, 0, 1447, 6745]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526241253156654	0.000000	34359738368	0	dram_lists: [3991, 2517, 1581, 103, 0, 3746, 4446]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526243355273966	0.000000	34359738368	0	dram_lists: [4202, 2489, 1429, 72, 0, 5620, 2572]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526245457348402	0.000000	33768341504	591396864	dram_lists: [4489, 2340, 1041, 39, 5, 7803, 384]	nvm_lists: [282, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:283
97526247559448556	0.000000	33688649728	671088640	dram_lists: [4452, 2340, 1041, 39, 5, 7803, 384]	nvm_lists: [320, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:320
97526249661556726	0.000000	33688649728	671088640	dram_lists: [4452, 2340, 1041, 39, 5, 7803, 384]	nvm_lists: [320, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:320
97526251763644340	0.000000	33688649728	671088640	dram_lists: [4452, 2340, 1041, 39, 5, 7803, 384]	nvm_lists: [320, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:320
97526253865744722	0.000000	33688649728	671088640	dram_lists: [4452, 2340, 1041, 39, 5, 7803, 384]	nvm_lists: [320, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:320
97526255967850192	0.000115	33135001600	1224736768	dram_lists: [5130, 1976, 496, 5, 6, 7590, 596]	nvm_lists: [581, 3, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:585
97526258069940914	0.000115	33017561088	1342177280	dram_lists: [5075, 1976, 496, 5, 6, 7590, 596]	nvm_lists: [637, 3, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:640
97526260172042206	0.000115	33017561088	1342177280	dram_lists: [5075, 1976, 496, 5, 6, 7590, 596]	nvm_lists: [637, 3, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:640
97526262274137680	0.000115	33017561088	1342177280	dram_lists: [6238, 598, 703, 13, 5, 3773, 4414]	nvm_lists: [638, 2, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:640
97526264376237646	0.000115	33017561088	1342177280	dram_lists: [6238, 598, 703, 13, 5, 3773, 4414]	nvm_lists: [638, 2, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:640
97526266478339578	0.000303	32486981632	1872756736	dram_lists: [5408, 1682, 208, 0, 189, 8001, 2]	nvm_lists: [890, 3, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:894
97526268580437228	0.000303	32346472448	2013265920	dram_lists: [5342, 1682, 208, 0, 189, 8001, 2]	nvm_lists: [957, 3, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:960
97526270682532720	0.000303	32346472448	2013265920	dram_lists: [5342, 1682, 208, 0, 189, 8001, 2]	nvm_lists: [957, 3, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:960
97526272784633032	0.000303	32346472448	2013265920	dram_lists: [5342, 1682, 208, 0, 189, 8001, 2]	nvm_lists: [957, 3, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:960
97526274886734724	0.000303	32346472448	2013265920	dram_lists: [5342, 1682, 208, 0, 189, 8001, 2]	nvm_lists: [957, 3, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:960
97526276988836800	0.000410	31815892992	2543845376	dram_lists: [3943, 2186, 810, 39, 0, 4132, 4060]	nvm_lists: [1151, 47, 15, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1214
97526279090931556	0.000410	31675383808	2684354560	dram_lists: [3877, 2186, 810, 39, 0, 4132, 4060]	nvm_lists: [1218, 47, 15, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1280
97526281193028642	0.000410	31675383808	2684354560	dram_lists: [3877, 2186, 810, 39, 0, 4132, 4060]	nvm_lists: [1218, 47, 15, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1280
97526283295131298	0.000410	31675383808	2684354560	dram_lists: [3880, 2185, 809, 38, 6, 3824, 4362]	nvm_lists: [1220, 46, 14, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1280
97526285397235934	0.000729	31675383808	2684354560	dram_lists: [4336, 1960, 601, 15, 0, 5936, 2256]	nvm_lists: [1258, 19, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1280
97526287499329430	0.000729	31004295168	3355443200	dram_lists: [4016, 1960, 601, 15, 0, 5936, 2256]	nvm_lists: [1578, 19, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1600
97526289601426132	0.000729	31004295168	3355443200	dram_lists: [4016, 1960, 601, 15, 0, 5936, 2256]	nvm_lists: [1578, 19, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1600
97526291703525076	0.000729	31004295168	3355443200	dram_lists: [4016, 1960, 601, 15, 0, 5936, 2256]	nvm_lists: [1578, 19, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1600
97526293805622298	0.000729	31004295168	3355443200	dram_lists: [4018, 1960, 600, 14, 1, 4814, 3377]	nvm_lists: [1580, 18, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1600
97526295907727824	0.000898	30847008768	3512729600	dram_lists: [4246, 1826, 434, 10, 5, 7291, 896]	nvm_lists: [1658, 15, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1676
97526298009823462	0.000898	30333206528	4026531840	dram_lists: [4002, 1826, 434, 10, 5, 7291, 896]	nvm_lists: [1903, 15, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1920
97526300111923088	0.000898	30333206528	4026531840	dram_lists: [4002, 1826, 434, 10, 5, 7291, 896]	nvm_lists: [1903, 15, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1920
97526302214022178	0.000898	30333206528	4026531840	dram_lists: [4002, 1826, 434, 10, 5, 7291, 896]	nvm_lists: [1903, 15, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1920
97526304316120598	0.000898	30333206528	4026531840	dram_lists: [4004, 1826, 433, 9, 14, 6924, 1254]	nvm_lists: [1905, 14, 1, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1920
97526306418222188	0.001383	30033313792	4326424576	dram_lists: [4374, 1523, 229, 2, 56, 8101, 35]	nvm_lists: [2025, 35, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2064
97526308520318128	0.001383	29769072640	4590665728	dram_lists: [4249, 1523, 229, 2, 56, 8101, 35]	nvm_lists: [2151, 35, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2189
97526310624519624	0.001383	29769072640	4590665728	dram_lists: [4249, 1523, 229, 2, 56, 8101, 35]	nvm_lists: [2151, 35, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2189
97526312726616950	0.001383	29769072640	4590665728	dram_lists: [4249, 1523, 229, 2, 56, 8101, 35]	nvm_lists: [2151, 35, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2189
97526314828718750	0.001383	29769072640	4590665728	dram_lists: [4249, 1523, 229, 2, 56, 8101, 35]	nvm_lists: [2151, 35, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2189
97526316930816428	0.001383	29769072640	4590665728	dram_lists: [4249, 1523, 229, 2, 56, 8101, 35]	nvm_lists: [2151, 35, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2189
97526319032919190	0.001483	29718740992	4640997376	dram_lists: [3825, 1648, 491, 14, 0, 5902, 2290]	nvm_lists: [2197, 16, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2214
97526321135017502	0.001483	29188161536	5171576832	dram_lists: [3573, 1648, 491, 14, 0, 5902, 2290]	nvm_lists: [2450, 16, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2466
97526323237112214	0.001483	29188161536	5171576832	dram_lists: [3573, 1648, 491, 14, 0, 5902, 2290]	nvm_lists: [2450, 16, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2466
97526325339216440	0.001483	29188161536	5171576832	dram_lists: [3573, 1648, 491, 14, 0, 5902, 2290]	nvm_lists: [2450, 16, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2466
97526327441311038	0.001483	29188161536	5171576832	dram_lists: [3576, 1647, 490, 13, 19, 5617, 2556]	nvm_lists: [2464, 2, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2466
97526329543407440	0.001483	29188161536	5171576832	dram_lists: [3576, 1647, 490, 13, 19, 5617, 2556]	nvm_lists: [2464, 2, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2466
97526331645508984	0.001483	29188161536	5171576832	dram_lists: [3576, 1647, 490, 13, 19, 5617, 2556]	nvm_lists: [2464, 2, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2466
97526333747609568	0.001483	29188161536	5171576832	dram_lists: [3576, 1647, 490, 13, 19, 5617, 2556]	nvm_lists: [2464, 2, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2466
97526335849707892	0.002535	28775022592	5584715776	dram_lists: [4662, 728, 140, 1069, 3014, 4051, 57]	nvm_lists: [2484, 156, 23, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2663
97526337951806478	0.002535	28775022592	5584715776	dram_lists: [4662, 728, 140, 1069, 3014, 4051, 57]	nvm_lists: [2484, 156, 23, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2663
97526340053905502	0.002535	28775022592	5584715776	dram_lists: [4662, 728, 140, 1069, 3014, 4051, 57]	nvm_lists: [2484, 156, 23, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2663
97526342156004970	0.002535	28775022592	5584715776	dram_lists: [4989, 237, 290, 1082, 3013, 4052, 58]	nvm_lists: [2486, 155, 22, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2663
97526344258099874	0.002535	28775022592	5584715776	dram_lists: [4989, 237, 290, 1082, 3013, 4052, 58]	nvm_lists: [2486, 155, 22, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2663
97526346360205510	0.002535	28775022592	5584715776	dram_lists: [4989, 237, 290, 1082, 3013, 4052, 58]	nvm_lists: [2486, 155, 22, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2663
97526348462306512	0.002535	28775022592	5584715776	dram_lists: [4989, 237, 290, 1082, 3013, 4052, 58]	nvm_lists: [2486, 155, 22, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2663
97526350564410092	0.002577	28775022592	5584715776	dram_lists: [3382, 1430, 686, 31, 0, 2303, 5889]	nvm_lists: [2624, 34, 5, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2663
97526352666509494	0.002834	28775022592	5584715776	dram_lists: [4591, 870, 68, 0, 1723, 6469, 0]	nvm_lists: [2613, 44, 6, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2663
97526354768607848	0.005337	28775022592	5584715776	dram_lists: [3888, 1309, 326, 7, 2029, 4521, 1641]	nvm_lists: [2439, 193, 31, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2663
97526356870706536	0.003813	28775022592	5584715776	dram_lists: [3790, 1376, 360, 3, 338, 7772, 82]	nvm_lists: [2446, 187, 30, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2663
97526358972806022	0.003148	28775022592	5584715776	dram_lists: [2519, 1822, 1106, 82, 0, 1092, 7100]	nvm_lists: [2413, 220, 30, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2663
97526361074905814	0.001981	28775022592	5584715776	dram_lists: [2638, 1678, 1154, 59, 0, 6058, 2134]	nvm_lists: [2429, 205, 29, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2663
97526363177001972	0.001085	28775022592	5584715776	dram_lists: [1886, 1847, 1656, 140, 0, 295, 7897]	nvm_lists: [2433, 203, 27, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2663
97526365279101954	0.001799	28775022592	5584715776	dram_lists: [2652, 1295, 1474, 108, 0, 4240, 3952]	nvm_lists: [2430, 202, 31, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2663
97526367381200308	0.004106	28775022592	5584715776	dram_lists: [3103, 1455, 925, 46, 84, 8099, 9]	nvm_lists: [2457, 186, 20, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2663
97526369483311556	0.002622	28775022592	5584715776	dram_lists: [2450, 1876, 1148, 55, 0, 2484, 5708]	nvm_lists: [2474, 175, 14, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2663
97526371585394900	0.002514	28280094720	6079643648	dram_lists: [2707, 1569, 982, 35, 3, 7206, 983]	nvm_lists: [2659, 216, 24, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2899
97526373687489598	0.002514	28280094720	6079643648	dram_lists: [2707, 1569, 982, 35, 3, 7206, 983]	nvm_lists: [2659, 216, 24, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2899
97526375789589912	0.002514	28280094720	6079643648	dram_lists: [2707, 1569, 982, 35, 3, 7206, 983]	nvm_lists: [2659, 216, 24, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2899
97526377891697832	0.002514	28280094720	6079643648	dram_lists: [3224, 1851, 172, 46, 2, 7359, 831]	nvm_lists: [2661, 215, 23, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2899
97526379993784108	0.002514	28280094720	6079643648	dram_lists: [3224, 1851, 172, 46, 2, 7359, 831]	nvm_lists: [2661, 215, 23, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2899
97526382095888278	0.003434	28106031104	6253707264	dram_lists: [2873, 1670, 638, 28, 0, 3091, 5101]	nvm_lists: [2911, 66, 5, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2983
97526384197987742	0.003434	27915190272	6444548096	dram_lists: [2783, 1670, 638, 28, 0, 3091, 5101]	nvm_lists: [3002, 66, 5, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3073
97526386300083308	0.003434	27915190272	6444548096	dram_lists: [2783, 1670, 638, 28, 0, 3091, 5101]	nvm_lists: [3002, 66, 5, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3073
97526388402181792	0.003434	27915190272	6444548096	dram_lists: [2783, 1670, 638, 28, 0, 3091, 5101]	nvm_lists: [3002, 66, 5, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3073
97526390504282364	0.003434	27915190272	6444548096	dram_lists: [2785, 1670, 637, 27, 56, 3026, 5110]	nvm_lists: [3004, 65, 4, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3073
97526392606382572	0.003434	27915190272	6444548096	dram_lists: [2785, 1670, 637, 27, 56, 3026, 5110]	nvm_lists: [3004, 65, 4, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3073
97526394708485068	0.003802	27569160192	6790578176	dram_lists: [2765, 1533, 632, 24, 0, 3478, 4714]	nvm_lists: [3220, 18, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3238
97526396810610010	0.003802	27569160192	6790578176	dram_lists: [2765, 1533, 632, 24, 0, 3478, 4714]	nvm_lists: [3220, 18, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3238
97526398912687248	0.003802	27569160192	6790578176	dram_lists: [2765, 1533, 632, 24, 0, 3478, 4714]	nvm_lists: [3220, 18, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3238
97526401014779980	0.003802	27569160192	6790578176	dram_lists: [3841, 399, 690, 24, 16, 3397, 4779]	nvm_lists: [3221, 17, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3238
97526403116886174	0.003802	27569160192	6790578176	dram_lists: [3841, 399, 690, 24, 16, 3397, 4779]	nvm_lists: [3221, 17, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3238
97526405218983276	0.003530	27187478528	7172259840	dram_lists: [2984, 1395, 385, 8, 3, 6986, 1203]	nvm_lists: [3252, 138, 30, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3420
97526407321078046	0.003530	27187478528	7172259840	dram_lists: [2984, 1395, 385, 8, 3, 6986, 1203]	nvm_lists: [3252, 138, 30, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3420
97526409423172892	0.003530	27187478528	7172259840	dram_lists: [2984, 1395, 385, 8, 3, 6986, 1203]	nvm_lists: [3252, 138, 30, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3420
97526411527372618	0.003530	27187478528	7172259840	dram_lists: [2984, 1395, 385, 8, 3, 6986, 1203]	nvm_lists: [3252, 138, 30, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3420
97526413629474550	0.003530	27187478528	7172259840	dram_lists: [2986, 1394, 384, 8, 2, 7103, 1087]	nvm_lists: [3254, 137, 29, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3420
97526415731583098	0.003900	26835156992	7524581376	dram_lists: [2136, 1594, 819, 55, 0, 1165, 7027]	nvm_lists: [3355, 201, 32, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3588
97526417839980464	0.003900	26835156992	7524581376	dram_lists: [2136, 1594, 819, 55, 0, 1165, 7027]	nvm_lists: [3355, 201, 32, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3588
97526419948371268	0.003900	26835156992	7524581376	dram_lists: [2136, 1594, 819, 55, 0, 1165, 7027]	nvm_lists: [3355, 201, 32, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3588
97526422050469706	0.003900	26835156992	7524581376	dram_lists: [2136, 1594, 819, 55, 0, 1165, 7027]	nvm_lists: [3355, 201, 32, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3588
97526424152571696	0.003900	26835156992	7524581376	dram_lists: [2139, 1593, 818, 54, 0, 1165, 7027]	nvm_lists: [3357, 200, 31, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3588
97526426258867050	0.004262	26510098432	7849639936	dram_lists: [3468, 870, 111, 0, 506, 7686, 0]	nvm_lists: [3592, 140, 11, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3743
97526428360971460	0.004262	26510098432	7849639936	dram_lists: [3468, 870, 111, 0, 506, 7686, 0]	nvm_lists: [3592, 140, 11, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3743
97526430462157786	0.004262	26510098432	7849639936	dram_lists: [3468, 870, 111, 0, 506, 7686, 0]	nvm_lists: [3592, 140, 11, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3743
97526432563066224	0.004262	26510098432	7849639936	dram_lists: [3468, 870, 111, 0, 506, 7686, 0]	nvm_lists: [3592, 140, 11, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3743
97526434665172726	0.004262	26510098432	7849639936	dram_lists: [3533, 899, 17, 0, 505, 7685, 2]	nvm_lists: [3594, 139, 10, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3743
97526436767265488	0.004504	26174554112	8185184256	dram_lists: [2555, 1314, 410, 10, 0, 5239, 2953]	nvm_lists: [3588, 259, 54, 2, 0, 0, 0]	migrations_up: 0	migrations_down:3903
97526438873562936	0.004504	26174554112	8185184256	dram_lists: [2555, 1314, 410, 10, 0, 5239, 2953]	nvm_lists: [3588, 259, 54, 2, 0, 0, 0]	migrations_up: 0	migrations_down:3903
97526440975662500	0.004504	26174554112	8185184256	dram_lists: [2555, 1314, 410, 10, 0, 5239, 2953]	nvm_lists: [3588, 259, 54, 2, 0, 0, 0]	migrations_up: 0	migrations_down:3903
97526443077762110	0.004504	26174554112	8185184256	dram_lists: [2555, 1314, 410, 10, 0, 5239, 2953]	nvm_lists: [3588, 259, 54, 2, 0, 0, 0]	migrations_up: 0	migrations_down:3903
97526445179863180	0.004504	26174554112	8185184256	dram_lists: [2555, 1314, 410, 10, 0, 5239, 2953]	nvm_lists: [3588, 259, 54, 2, 0, 0, 0]	migrations_up: 0	migrations_down:3903
97526447286159098	0.004504	26174554112	8185184256	dram_lists: [2555, 1314, 410, 10, 0, 5239, 2953]	nvm_lists: [3588, 259, 54, 2, 0, 0, 0]	migrations_up: 0	migrations_down:3903
97526449388262100	0.003934	26122125312	8237613056	dram_lists: [2099, 1356, 753, 54, 280, 3198, 4715]	nvm_lists: [3839, 68, 20, 1, 0, 0, 0]	migrations_up: 0	migrations_down:3929
97526451494558684	0.003934	25784483840	8575254528	dram_lists: [1939, 1356, 753, 54, 280, 3198, 4715]	nvm_lists: [4000, 68, 20, 1, 0, 0, 0]	migrations_up: 0	migrations_down:4089
97526453596667424	0.003934	25784483840	8575254528	dram_lists: [1939, 1356, 753, 54, 280, 3198, 4715]	nvm_lists: [4000, 68, 20, 1, 0, 0, 0]	migrations_up: 0	migrations_down:4089
97526455698757362	0.003934	25784483840	8575254528	dram_lists: [1939, 1356, 753, 54, 280, 3198, 4715]	nvm_lists: [4000, 68, 20, 1, 0, 0, 0]	migrations_up: 0	migrations_down:4089
97526457800857708	0.003934	25784483840	8575254528	dram_lists: [1941, 1357, 752, 53, 543, 2935, 4714]	nvm_lists: [4003, 67, 19, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4089
97526459902953404	0.003934	25784483840	8575254528	dram_lists: [1941, 1357, 752, 53, 543, 2935, 4714]	nvm_lists: [4003, 67, 19, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4089
97526462005053880	0.003934	25784483840	8575254528	dram_lists: [1941, 1357, 752, 53, 543, 2935, 4714]	nvm_lists: [4003, 67, 19, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4089
97526464107152872	0.003934	25784483840	8575254528	dram_lists: [1941, 1357, 752, 53, 543, 2935, 4714]	nvm_lists: [4003, 67, 19, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4089
97526466209258496	0.004462	25425870848	8933867520	dram_lists: [1876, 1379, 638, 39, 0, 1343, 6849]	nvm_lists: [4152, 101, 7, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4260
97526468311353994	0.004462	25425870848	8933867520	dram_lists: [1876, 1379, 638, 39, 0, 1343, 6849]	nvm_lists: [4152, 101, 7, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4260
97526470413448294	0.004462	25425870848	8933867520	dram_lists: [1878, 1379, 637, 38, 1, 1343, 6848]	nvm_lists: [4153, 101, 6, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4260
97526472515564274	0.004462	25425870848	8933867520	dram_lists: [1878, 1379, 637, 38, 1, 1343, 6848]	nvm_lists: [4153, 101, 6, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4260
97526474617646568	0.004462	25425870848	8933867520	dram_lists: [1878, 1379, 637, 38, 1, 1343, 6848]	nvm_lists: [4153, 101, 6, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4260
97526476719746730	0.004462	25425870848	8933867520	dram_lists: [1878, 1379, 637, 38, 1, 1343, 6848]	nvm_lists: [4153, 101, 6, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4260
97526478821850982	0.006374	25425870848	8933867520	dram_lists: [3047, 233, 610, 42, 1, 1712, 6479]	nvm_lists: [3902, 285, 73, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4269
97526480923959588	0.005405	25425870848	8933867520	dram_lists: [2459, 838, 605, 30, 9, 7832, 351]	nvm_lists: [3906, 277, 77, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4269
97526483026048188	0.006192	25425870848	8933867520	dram_lists: [1754, 1299, 826, 53, 0, 1949, 6243]	nvm_lists: [3884, 308, 68, 0, 0, 0, 0]	migrations_up: 12	migrations_down:4272
97526485128147480	0.004638	25425870848	8933867520	dram_lists: [2117, 1119, 658, 38, 17, 7818, 357]	nvm_lists: [3946, 254, 60, 0, 0, 0, 0]	migrations_up: 12	migrations_down:4272
97526487230245844	0.003419	25425870848	8933867520	dram_lists: [1660, 1342, 876, 54, 0, 2212, 5980]	nvm_lists: [3930, 272, 58, 0, 0, 0, 0]	migrations_up: 12	migrations_down:4272
97526489332346324	0.003172	25425870848	8933867520	dram_lists: [2158, 1120, 620, 34, 57, 6330, 1805]	nvm_lists: [3984, 226, 50, 0, 0, 0, 0]	migrations_up: 12	migrations_down:4272
97526491434457672	0.002622	25425870848	8933867520	dram_lists: [1814, 1282, 795, 41, 0, 3313, 4879]	nvm_lists: [3967, 244, 49, 0, 0, 0, 0]	migrations_up: 12	migrations_down:4272
97526493536543544	0.006036	25425870848	8933867520	dram_lists: [2257, 1104, 545, 26, 131, 8046, 15]	nvm_lists: [3932, 281, 47, 0, 0, 0, 0]	migrations_up: 12	migrations_down:4272
97526495638642634	0.009479	25425870848	8933867520	dram_lists: [1899, 1326, 680, 27, 0, 4341, 3851]	nvm_lists: [3664, 511, 85, 0, 0, 0, 0]	migrations_up: 18	migrations_down:4278
97526497740742306	0.006512	25425870848	8933867520	dram_lists: [2400, 1051, 459, 22, 280, 7911, 1]	nvm_lists: [3770, 412, 78, 0, 0, 0, 0]	migrations_up: 18	migrations_down:4278
97526499842852158	0.006916	25425870848	8933867520	dram_lists: [2002, 1320, 590, 20, 0, 5465, 2727]	nvm_lists: [3771, 406, 83, 0, 0, 0, 0]	migrations_up: 18	migrations_down:4278
97526501944942150	0.005625	25425870848	8933867520	dram_lists: [1434, 1368, 1034, 96, 0, 465, 7727]	nvm_lists: [3787, 392, 81, 0, 0, 0, 0]	migrations_up: 18	migrations_down:4278
97526504047038398	0.006040	25425870848	8933867520	dram_lists: [1743, 1181, 934, 74, 0, 6273, 1919]	nvm_lists: [3865, 325, 70, 0, 0, 0, 0]	migrations_up: 18	migrations_down:4278
97526506149138328	0.009543	25425870848	8933867520	dram_lists: [1317, 1326, 1188, 101, 0, 752, 7440]	nvm_lists: [3602, 544, 114, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4293
97526508251237934	0.006159	25425870848	8933867520	dram_lists: [1705, 1127, 1038, 62, 1, 6436, 1755]	nvm_lists: [3653, 499, 108, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4293
97526510353347768	0.005305	25425870848	8933867520	dram_lists: [1317, 1298, 1215, 102, 0, 836, 7356]	nvm_lists: [3705, 453, 102, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4293
97526512455436084	0.005662	25425870848	8933867520	dram_lists: [1709, 1090, 1066, 67, 0, 5930, 2262]	nvm_lists: [3824, 355, 81, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4293
97526514557528470	0.004304	25425870848	8933867520	dram_lists: [1383, 1218, 1245, 86, 0, 733, 7459]	nvm_lists: [3842, 343, 75, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4293
97526516659633286	0.007784	25425870848	8933867520	dram_lists: [1843, 1040, 993, 56, 18, 7698, 476]	nvm_lists: [3834, 365, 61, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4293
97526518761749902	0.005714	25425870848	8933867520	dram_lists: [1506, 1264, 1085, 77, 0, 1388, 6804]	nvm_lists: [3821, 371, 68, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4293
97526520863829936	0.003461	25425870848	8933867520	dram_lists: [1899, 1115, 870, 48, 7, 7670, 515]	nvm_lists: [3850, 348, 62, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4293
97526522965932106	0.002998	25425870848	8933867520	dram_lists: [1551, 1276, 1039, 66, 0, 1355, 6837]	nvm_lists: [3863, 335, 62, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4293
97526525068029068	0.002823	25425870848	8933867520	dram_lists: [1953, 1137, 802, 40, 10, 7937, 245]	nvm_lists: [3906, 293, 61, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4293
97526527170125550	0.005027	25425870848	8933867520	dram_lists: [1588, 1320, 959, 65, 0, 1913, 6279]	nvm_lists: [3844, 354, 62, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4293
97526529272239114	0.004607	25425870848	8933867520	dram_lists: [2069, 1096, 721, 46, 14, 7910, 268]	nvm_lists: [3901, 303, 56, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4293
97526531374330208	0.003510	25425870848	8933867520	dram_lists: [1600, 1302, 961, 69, 0, 2040, 6152]	nvm_lists: [3911, 300, 49, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4293
97526533476425602	0.004750	25425870848	8933867520	dram_lists: [2074, 1100, 718, 40, 21, 8020, 151]	nvm_lists: [3968, 255, 37, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4293
97526535578525194	0.004740	25425870848	8933867520	dram_lists: [1706, 1348, 838, 40, 0, 3087, 5105]	nvm_lists: [3967, 260, 33, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4293
97526537680637976	0.005453	25425870848	8933867520	dram_lists: [2217, 1097, 592, 26, 71, 8085, 36]	nvm_lists: [3999, 234, 27, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4293
97526539782721834	0.007171	25425870848	8933867520	dram_lists: [1977, 1028, 893, 34, 0, 2968, 5224]	nvm_lists: [3865, 348, 47, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4293
97526541884821828	0.004926	25425870848	8933867520	dram_lists: [2207, 1063, 640, 22, 44, 7988, 160]	nvm_lists: [3924, 293, 43, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4293
97526543986920046	0.003349	25425870848	8933867520	dram_lists: [1709, 1319, 850, 54, 0, 2208, 5984]	nvm_lists: [3936, 283, 41, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4293
97526546093223996	0.003242	25425870848	8933867520	dram_lists: [2089, 1159, 648, 36, 25, 6550, 1617]	nvm_lists: [3965, 260, 35, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4293
97526548195334314	0.002777	25425870848	8933867520	dram_lists: [1717, 1331, 839, 45, 1, 2731, 5460]	nvm_lists: [3960, 262, 38, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4293
97526550297420760	0.013737	25425870848	8933867520	dram_lists: [2097, 1113, 687, 52, 3461, 4227, 487]	nvm_lists: [3800, 392, 68, 0, 0, 0, 0]	migrations_up: 36	migrations_down:4296
97526552399515126	0.012827	25425870848	8933867520	dram_lists: [1922, 1242, 730, 38, 10, 4527, 3655]	nvm_lists: [3559, 606, 95, 0, 0, 0, 0]	migrations_up: 36	migrations_down:4296
97526554501616962	0.007362	25425870848	8933867520	dram_lists: [2352, 1011, 545, 24, 71, 7637, 484]	nvm_lists: [3617, 557, 86, 0, 0, 0, 0]	migrations_up: 36	migrations_down:4296
97526556603716286	0.005472	25425870848	8933867520	dram_lists: [1743, 1254, 872, 63, 0, 1760, 6432]	nvm_lists: [3684, 499, 77, 0, 0, 0, 0]	migrations_up: 36	migrations_down:4296
97526558705814482	0.003730	25425870848	8933867520	dram_lists: [2041, 1079, 767, 45, 10, 7702, 480]	nvm_lists: [3733, 459, 68, 0, 0, 0, 0]	migrations_up: 36	migrations_down:4296
97526560807907966	0.004842	25425870848	8933867520	dram_lists: [1599, 1300, 968, 65, 0, 1443, 6749]	nvm_lists: [3840, 362, 58, 0, 0, 0, 0]	migrations_up: 36	migrations_down:4296
97526562910007344	0.005075	25425870848	8933867520	dram_lists: [1892, 1154, 844, 42, 0, 6909, 1283]	nvm_lists: [3918, 294, 48, 0, 0, 0, 0]	migrations_up: 36	migrations_down:4296
97526565012106756	0.007783	25037897728	9321840640	dram_lists: [1320, 1317, 1062, 48, 0, 1421, 6771]	nvm_lists: [3858, 467, 117, 3, 0, 0, 0]	migrations_up: 36	migrations_down:4481
97526567114214880	0.007783	25037897728	9321840640	dram_lists: [1320, 1317, 1062, 48, 0, 1421, 6771]	nvm_lists: [3858, 467, 117, 3, 0, 0, 0]	migrations_up: 36	migrations_down:4481
97526569216322920	0.007783	25037897728	9321840640	dram_lists: [1320, 1317, 1062, 48, 0, 1421, 6771]	nvm_lists: [3858, 467, 117, 3, 0, 0, 0]	migrations_up: 36	migrations_down:4481
97526571318404464	0.007783	25037897728	9321840640	dram_lists: [1323, 1316, 1061, 47, 118, 1303, 6771]	nvm_lists: [3861, 466, 116, 2, 0, 0, 0]	migrations_up: 36	migrations_down:4481
97526573420504174	0.006231	24752685056	9607053312	dram_lists: [1719, 1157, 691, 43, 0, 1278, 6914]	nvm_lists: [4021, 442, 115, 3, 0, 0, 0]	migrations_up: 36	migrations_down:4618
97526575528905124	0.006231	24534581248	9825157120	dram_lists: [1616, 1157, 691, 43, 0, 1278, 6914]	nvm_lists: [4125, 442, 115, 3, 0, 0, 0]	migrations_up: 36	migrations_down:4721
97526577631002894	0.006231	24534581248	9825157120	dram_lists: [1616, 1157, 691, 43, 0, 1278, 6914]	nvm_lists: [4125, 442, 115, 3, 0, 0, 0]	migrations_up: 36	migrations_down:4721
97526579733066800	0.006231	24534581248	9825157120	dram_lists: [1619, 1156, 690, 42, 2, 1153, 7037]	nvm_lists: [4128, 441, 114, 2, 0, 0, 0]	migrations_up: 36	migrations_down:4721
97526581835199816	0.006231	24534581248	9825157120	dram_lists: [1619, 1156, 690, 42, 2, 1153, 7037]	nvm_lists: [4128, 441, 114, 2, 0, 0, 0]	migrations_up: 36	migrations_down:4721
97526583937301592	0.006034	24534581248	9825157120	dram_lists: [1908, 1055, 524, 20, 11, 2857, 5324]	nvm_lists: [4379, 236, 70, 0, 0, 0, 0]	migrations_up: 39	migrations_down:4724
97526586039407714	0.003429	24534581248	9825157120	dram_lists: [1328, 1174, 929, 76, 0, 432, 7760]	nvm_lists: [4377, 240, 68, 0, 0, 0, 0]	migrations_up: 39	migrations_down:4724
97526588141499716	0.003314	24534581248	9825157120	dram_lists: [1911, 612, 936, 48, 8, 7761, 423]	nvm_lists: [4426, 202, 57, 0, 0, 0, 0]	migrations_up: 39	migrations_down:4724
97526590243596434	0.004329	24534581248	9825157120	dram_lists: [1522, 1097, 854, 34, 0, 3366, 4826]	nvm_lists: [4319, 284, 82, 0, 0, 0, 0]	migrations_up: 39	migrations_down:4724
97526592345694570	0.004668	24534581248	9825157120	dram_lists: [1126, 1172, 1130, 79, 10, 433, 7749]	nvm_lists: [4214, 355, 116, 0, 0, 0, 0]	migrations_up: 39	migrations_down:4724
97526594447804118	0.006891	24534581248	9825157120	dram_lists: [1523, 1017, 914, 53, 1, 6592, 1599]	nvm_lists: [4182, 384, 119, 0, 0, 0, 0]	migrations_up: 39	migrations_down:4724
97526596549899490	0.008642	24534581248	9825157120	dram_lists: [1271, 1179, 987, 70, 0, 1235, 6957]	nvm_lists: [3990, 534, 161, 0, 0, 0, 0]	migrations_up: 39	migrations_down:4724
97526598651994342	0.008321	24534581248	9825157120	dram_lists: [1679, 1019, 768, 41, 21, 8002, 169]	nvm_lists: [4084, 456, 145, 0, 0, 0, 0]	migrations_up: 39	migrations_down:4724
97526600754103468	0.010824	24534581248	9825157120	dram_lists: [1486, 1144, 839, 38, 0, 3865, 4327]	nvm_lists: [3899, 617, 169, 0, 0, 0, 0]	migrations_up: 51	migrations_down:4736
97526602856195458	0.012316	24534581248	9825157120	dram_lists: [1136, 1147, 1134, 90, 0, 323, 7869]	nvm_lists: [3520, 857, 308, 0, 0, 0, 0]	migrations_up: 111	migrations_down:4796
97526604962508422	0.006641	24534581248	9825157120	dram_lists: [1521, 1007, 925, 54, 2, 7069, 1121]	nvm_lists: [3568, 813, 304, 0, 0, 0, 0]	migrations_up: 111	migrations_down:4796
97526607064590730	0.005504	24534581248	9825157120	dram_lists: [1322, 1097, 1032, 56, 61, 1389, 6742]	nvm_lists: [3661, 736, 288, 0, 0, 0, 0]	migrations_up: 111	migrations_down:4796
97526609166692546	0.004800	24534581248	9825157120	dram_lists: [1685, 994, 799, 29, 28, 7926, 238]	nvm_lists: [3797, 641, 247, 0, 0, 0, 0]	migrations_up: 111	migrations_down:4796
97526611268836312	0.005830	24534581248	9825157120	dram_lists: [1482, 1168, 836, 21, 0, 3558, 4634]	nvm_lists: [3842, 617, 226, 0, 0, 0, 0]	migrations_up: 111	migrations_down:4796
97526613370886588	0.005346	24534581248	9825157120	dram_lists: [2060, 874, 560, 13, 396, 7793, 3]	nvm_lists: [4001, 499, 185, 0, 0, 0, 0]	migrations_up: 111	migrations_down:4796
97526615472986604	0.007220	24534581248	9825157120	dram_lists: [1862, 1109, 523, 13, 3, 7166, 1023]	nvm_lists: [4096, 446, 143, 0, 0, 0, 0]	migrations_up: 111	migrations_down:4796
97526617575088534	0.010870	24534581248	9825157120	dram_lists: [1529, 1221, 715, 42, 0, 2075, 6117]	nvm_lists: [3739, 711, 235, 0, 0, 0, 0]	migrations_up: 117	migrations_down:4802
97526619677187666	0.009770	24534581248	9825157120	dram_lists: [2045, 928, 508, 26, 86, 8076, 30]	nvm_lists: [3901, 581, 203, 0, 0, 0, 0]	migrations_up: 117	migrations_down:4802
97526621779284170	0.007204	24534581248	9825157120	dram_lists: [1717, 1154, 606, 30, 1, 4207, 3984]	nvm_lists: [3920, 570, 195, 0, 0, 0, 0]	migrations_up: 117	migrations_down:4802
97526623881394402	0.004479	24534581248	9825157120	dram_lists: [1213, 1254, 961, 79, 29, 401, 7762]	nvm_lists: [3937, 559, 189, 0, 0, 0, 0]	migrations_up: 117	migrations_down:4802
97526625983485924	0.003546	24534581248	9825157120	dram_lists: [1569, 1034, 854, 50, 1, 5281, 2910]	nvm_lists: [3985, 518, 182, 0, 0, 0, 0]	migrations_up: 117	migrations_down:4802
97526628085583096	0.004611	24534581248	9825157120	dram_lists: [1525, 847, 1082, 53, 0, 1791, 6401]	nvm_lists: [4022, 502, 161, 0, 0, 0, 0]	migrations_up: 117	migrations_down:4802
97526630187681110	0.003945	24534581248	9825157120	dram_lists: [1904, 881, 695, 27, 42, 7569, 581]	nvm_lists: [4116, 430, 139, 0, 0, 0, 0]	migrations_up: 117	migrations_down:4802
97526632289780802	0.003696	24534581248	9825157120	dram_lists: [1568, 1147, 758, 34, 0, 2948, 5244]	nvm_lists: [4098, 456, 131, 0, 0, 0, 0]	migrations_up: 120	migrations_down:4805
97526634393979358	0.002279	24534581248	9825157120	dram_lists: [2305, 644, 537, 21, 185, 7850, 157]	nvm_lists: [4123, 437, 125, 0, 0, 0, 0]	migrations_up: 120	migrations_down:4805
97526636496077814	0.003024	24534581248	9825157120	dram_lists: [1844, 1057, 588, 18, 0, 5362, 2830]	nvm_lists: [4121, 449, 115, 0, 0, 0, 0]	migrations_up: 120	migrations_down:4805
97526638598177510	0.002824	24534581248	9825157120	dram_lists: [1365, 1174, 922, 46, 0, 659, 7533]	nvm_lists: [4140, 436, 109, 0, 0, 0, 0]	migrations_up: 120	migrations_down:4805
97526640700278704	0.003714	24534581248	9825157120	dram_lists: [1695, 986, 796, 30, 3, 7240, 949]	nvm_lists: [4116, 461, 108, 0, 0, 0, 0]	migrations_up: 120	migrations_down:4805
97526642802387478	0.008430	24534581248	9825157120	dram_lists: [1584, 1054, 835, 34, 40, 5201, 2951]	nvm_lists: [3930, 604, 151, 0, 0, 0, 0]	migrations_up: 120	migrations_down:4805
97526644904476696	0.006631	24534581248	9825157120	dram_lists: [2132, 797, 555, 23, 570, 7620, 2]	nvm_lists: [4062, 492, 131, 0, 0, 0, 0]	migrations_up: 120	migrations_down:4805
97526647006571032	0.006816	24534581248	9825157120	dram_lists: [1871, 1068, 551, 17, 0, 6142, 2050]	nvm_lists: [4000, 541, 144, 0, 0, 0, 0]	migrations_up: 120	migrations_down:4805
97526649108672060	0.009064	24534581248	9825157120	dram_lists: [1383, 1199, 866, 59, 0, 893, 7299]	nvm_lists: [3805, 704, 176, 0, 0, 0, 0]	migrations_up: 129	migrations_down:4814
97526651210776770	0.006971	24534581248	9825157120	dram_lists: [2029, 625, 809, 44, 13, 5455, 2724]	nvm_lists: [3917, 603, 165, 0, 0, 0, 0]	migrations_up: 129	migrations_down:4814
97526653312881046	0.009879	24534581248	9825157120	dram_lists: [1540, 1047, 862, 58, 0, 2324, 5868]	nvm_lists: [3669, 753, 263, 0, 0, 0, 0]	migrations_up: 141	migrations_down:4826
97526655414969380	0.011238	24534581248	9825157120	dram_lists: [1923, 914, 636, 34, 65, 8080, 47]	nvm_lists: [3868, 595, 222, 0, 0, 0, 0]	migrations_up: 141	migrations_down:4826
97526657517069334	0.007447	24534581248	9825157120	dram_lists: [1990, 853, 597, 67, 0, 4683, 3509]	nvm_lists: [3865, 605, 215, 0, 0, 0, 0]	migrations_up: 141	migrations_down:4826
97526659619174048	0.005538	24534581248	9825157120	dram_lists: [1413, 1179, 832, 83, 12, 530, 7650]	nvm_lists: [3924, 567, 194, 0, 0, 0, 0]	migrations_up: 141	migrations_down:4826
97526661721282306	0.005359	24534581248	9825157120	dram_lists: [1704, 982, 757, 64, 5, 7398, 789]	nvm_lists: [3952, 553, 180, 0, 0, 0, 0]	migrations_up: 141	migrations_down:4826
97526663823368714	0.005277	24534581248	9825157120	dram_lists: [1400, 1112, 946, 49, 418, 1460, 6314]	nvm_lists: [3995, 532, 158, 0, 0, 0, 0]	migrations_up: 141	migrations_down:4826
97526665925464916	0.004608	24534581248	9825157120	dram_lists: [1830, 965, 682, 30, 36, 8048, 108]	nvm_lists: [4098, 442, 145, 0, 0, 0, 0]	migrations_up: 141	migrations_down:4826
97526668029663898	0.007820	24534581248	9825157120	dram_lists: [1608, 1174, 704, 21, 829, 3780, 3583]	nvm_lists: [4005, 564, 116, 0, 0, 0, 0]	migrations_up: 141	migrations_down:4826
97526670131762058	0.007631	24534581248	9825157120	dram_lists: [1223, 1184, 998, 102, 0, 334, 7858]	nvm_lists: [3934, 617, 134, 0, 0, 0, 0]	migrations_up: 141	migrations_down:4826
97526672233879890	0.009009	24534581248	9825157120	dram_lists: [1558, 1027, 859, 63, 3, 7109, 1080]	nvm_lists: [3915, 641, 129, 0, 0, 0, 0]	migrations_up: 141	migrations_down:4826
97526674335960678	0.005671	24534581248	9825157120	dram_lists: [1349, 1124, 979, 55, 0, 1300, 6892]	nvm_lists: [3953, 606, 126, 0, 0, 0, 0]	migrations_up: 141	migrations_down:4826
97526676438065280	0.005229	24534581248	9825157120	dram_lists: [1770, 958, 747, 32, 23, 8083, 86]	nvm_lists: [4068, 506, 111, 0, 0, 0, 0]	migrations_up: 141	migrations_down:4826
97526678540165256	0.005054	24534581248	9825157120	dram_lists: [1510, 1125, 823, 49, 0, 3001, 5191]	nvm_lists: [4053, 526, 106, 0, 0, 0, 0]	migrations_up: 141	migrations_down:4826
97526680642263638	0.004315	24534581248	9825157120	dram_lists: [1918, 985, 571, 33, 63, 8074, 55]	nvm_lists: [4113, 470, 102, 0, 0, 0, 0]	migrations_up: 141	migrations_down:4826
97526682744359770	0.005258	24534581248	9825157120	dram_lists: [1549, 1157, 759, 42, 0, 2399, 5793]	nvm_lists: [4090, 484, 111, 0, 0, 0, 0]	migrations_up: 141	migrations_down:4826
97526684846459762	0.004866	24534581248	9825157120	dram_lists: [1945, 954, 579, 29, 56, 8082, 54]	nvm_lists: [4158, 424, 103, 0, 0, 0, 0]	migrations_up: 141	migrations_down:4826
97526686948559202	0.006192	24534581248	9825157120	dram_lists: [1864, 807, 816, 20, 0, 1653, 6539]	nvm_lists: [4109, 466, 110, 0, 0, 0, 0]	migrations_up: 141	migrations_down:4826
97526689050653216	0.009398	24534581248	9825157120	dram_lists: [2190, 282, 958, 77, 7, 790, 7395]	nvm_lists: [3891, 651, 143, 0, 0, 0, 0]	migrations_up: 144	migrations_down:4829
97526691152772134	0.008004	24534581248	9825157120	dram_lists: [1936, 727, 792, 52, 5, 7485, 702]	nvm_lists: [3944, 600, 141, 0, 0, 0, 0]	migrations_up: 144	migrations_down:4829
97526693254849916	0.007915	24534581248	9825157120	dram_lists: [1472, 1078, 910, 47, 0, 2281, 5911]	nvm_lists: [4000, 554, 131, 0, 0, 0, 0]	migrations_up: 144	migrations_down:4829
97526695356957080	0.006558	24534581248	9825157120	dram_lists: [1840, 960, 684, 23, 45, 8103, 44]	nvm_lists: [4118, 453, 114, 0, 0, 0, 0]	migrations_up: 144	migrations_down:4829
97526697459053466	0.005852	24534581248	9825157120	dram_lists: [1533, 1175, 776, 23, 0, 3993, 4199]	nvm_lists: [4109, 454, 122, 0, 0, 0, 0]	migrations_up: 144	migrations_down:4829
97526699561152354	0.004798	24534581248	9825157120	dram_lists: [2067, 893, 528, 19, 200, 7986, 6]	nvm_lists: [4199, 378, 108, 0, 0, 0, 0]	migrations_up: 144	migrations_down:4829
97526701663248206	0.003851	24534581248	9825157120	dram_lists: [1767, 1129, 597, 14, 0, 5621, 2571]	nvm_lists: [4225, 365, 95, 0, 0, 0, 0]	migrations_up: 144	migrations_down:4829
97526703765352500	0.003060	24534581248	9825157120	dram_lists: [1333, 1205, 912, 57, 0, 978, 7214]	nvm_lists: [4240, 359, 86, 0, 0, 0, 0]	migrations_up: 144	migrations_down:4829
97526705867453324	0.003139	24534581248	9825157120	dram_lists: [2008, 614, 847, 38, 5, 5235, 2952]	nvm_lists: [4241, 367, 77, 0, 0, 0, 0]	migrations_up: 144	migrations_down:4829
97526707969550624	0.006275	24534581248	9825157120	dram_lists: [1587, 1090, 781, 49, 0, 2726, 5466]	nvm_lists: [4100, 493, 92, 0, 0, 0, 0]	migrations_up: 144	migrations_down:4829
97526710071657780	0.004016	24534581248	9825157120	dram_lists: [2048, 902, 529, 28, 151, 8037, 4]	nvm_lists: [4154, 444, 87, 0, 0, 0, 0]	migrations_up: 144	migrations_down:4829
97526712173745726	0.003522	24534581248	9825157120	dram_lists: [1763, 1166, 557, 21, 1, 5679, 2512]	nvm_lists: [4133, 470, 82, 0, 0, 0, 0]	migrations_up: 144	migrations_down:4829
97526714275845470	0.006952	24534581248	9825157120	dram_lists: [1890, 603, 955, 59, 0, 3477, 4715]	nvm_lists: [3964, 604, 117, 0, 0, 0, 0]	migrations_up: 147	migrations_down:4832
97526716377942178	0.006087	24534581248	9825157120	dram_lists: [2199, 1006, 241, 61, 3, 2783, 5406]	nvm_lists: [4048, 522, 115, 0, 0, 0, 0]	migrations_up: 147	migrations_down:4832
97526718480047366	0.005403	24534581248	9825157120	dram_lists: [1569, 1217, 677, 44, 0, 1608, 6584]	nvm_lists: [4044, 522, 119, 0, 0, 0, 0]	migrations_up: 147	migrations_down:4832
97526720582146070	0.005596	24534581248	9825157120	dram_lists: [1893, 1021, 568, 25, 24, 7927, 241]	nvm_lists: [4148, 431, 106, 0, 0, 0, 0]	migrations_up: 147	migrations_down:4832
97526722684244530	0.005305	24534581248	9825157120	dram_lists: [1542, 1171, 752, 42, 0, 2606, 5586]	nvm_lists: [4114, 463, 108, 0, 0, 0, 0]	migrations_up: 147	migrations_down:4832
97526724786347682	0.008727	24534581248	9825157120	dram_lists: [1956, 966, 562, 23, 75, 8069, 48]	nvm_lists: [4159, 434, 92, 0, 0, 0, 0]	migrations_up: 147	migrations_down:4832
97526726888444228	0.010098	24534581248	9825157120	dram_lists: [1825, 920, 745, 17, 0, 2409, 5783]	nvm_lists: [3913, 642, 130, 0, 0, 0, 0]	migrations_up: 147	migrations_down:4832
97526728990541126	0.006583	24138219520	10221518848	dram_lists: [1054, 1219, 959, 85, 0, 428, 7764]	nvm_lists: [4112, 633, 129, 0, 0, 0, 0]	migrations_up: 147	migrations_down:5022
97526731092635562	0.006583	24117248000	10242490368	dram_lists: [1045, 1219, 959, 85, 0, 428, 7764]	nvm_lists: [4122, 633, 129, 0, 0, 0, 0]	migrations_up: 147	migrations_down:5031
97526733194733372	0.006583	24117248000	10242490368	dram_lists: [1045, 1219, 959, 85, 0, 428, 7764]	nvm_lists: [4122, 633, 129, 0, 0, 0, 0]	migrations_up: 147	migrations_down:5031
97526735296833346	0.006583	24117248000	10242490368	dram_lists: [1045, 1219, 959, 85, 0, 428, 7764]	nvm_lists: [4122, 633, 129, 0, 0, 0, 0]	migrations_up: 147	migrations_down:5031
97526737398931072	0.006583	24117248000	10242490368	dram_lists: [1929, 301, 994, 84, 6, 421, 7765]	nvm_lists: [4124, 632, 128, 0, 0, 0, 0]	migrations_up: 147	migrations_down:5031
97526739501045436	0.006130	23928504320	10431234048	dram_lists: [2273, 791, 152, 1, 30, 7994, 168]	nvm_lists: [4773, 153, 48, 0, 0, 0, 0]	migrations_up: 147	migrations_down:5122
97526741603129724	0.006130	23542628352	10817110016	dram_lists: [2090, 791, 152, 1, 30, 7994, 168]	nvm_lists: [4957, 153, 48, 0, 0, 0, 0]	migrations_up: 147	migrations_down:5305
97526743705229326	0.006130	23542628352	10817110016	dram_lists: [2090, 791, 152, 1, 30, 7994, 168]	nvm_lists: [4957, 153, 48, 0, 0, 0, 0]	migrations_up: 147	migrations_down:5305
97526745807326928	0.006130	23542628352	10817110016	dram_lists: [2090, 791, 152, 1, 30, 7994, 168]	nvm_lists: [4957, 153, 48, 0, 0, 0, 0]	migrations_up: 147	migrations_down:5305
97526747909440320	0.006130	23542628352	10817110016	dram_lists: [2091, 792, 151, 0, 29, 5511, 2652]	nvm_lists: [4959, 152, 47, 0, 0, 0, 0]	migrations_up: 147	migrations_down:5305
97526750011526704	0.006130	23542628352	10817110016	dram_lists: [2091, 792, 151, 0, 29, 5511, 2652]	nvm_lists: [4959, 152, 47, 0, 0, 0, 0]	migrations_up: 147	migrations_down:5305
97526752113627082	0.006130	23542628352	10817110016	dram_lists: [2091, 792, 151, 0, 29, 5511, 2652]	nvm_lists: [4959, 152, 47, 0, 0, 0, 0]	migrations_up: 147	migrations_down:5305
97526754215728208	0.006126	23542628352	10817110016	dram_lists: [2255, 689, 90, 0, 157, 8026, 9]	nvm_lists: [5125, 25, 8, 0, 0, 0, 0]	migrations_up: 147	migrations_down:5305
97526756317824484	0.006843	23542628352	10817110016	dram_lists: [1713, 1009, 306, 6, 1, 6018, 2173]	nvm_lists: [4878, 244, 36, 0, 0, 0, 0]	migrations_up: 150	migrations_down:5308
97526758419943308	0.005668	23542628352	10817110016	dram_lists: [2184, 113, 689, 48, 155, 657, 7380]	nvm_lists: [4831, 289, 38, 0, 0, 0, 0]	migrations_up: 150	migrations_down:5308
97526760522030200	0.005221	23542628352	10817110016	dram_lists: [1689, 663, 649, 33, 5, 7132, 1055]	nvm_lists: [4812, 301, 45, 0, 0, 0, 0]	migrations_up: 150	migrations_down:5308
97526762624130004	0.009794	23542628352	10817110016	dram_lists: [1375, 913, 699, 47, 1, 4318, 3873]	nvm_lists: [4407, 591, 160, 0, 0, 0, 0]	migrations_up: 156	migrations_down:5314
97526764726229136	0.008083	23542628352	10817110016	dram_lists: [1667, 839, 504, 24, 142, 7929, 121]	nvm_lists: [4497, 510, 151, 0, 0, 0, 0]	migrations_up: 156	migrations_down:5314
97526766828326060	0.010502	23542628352	10817110016	dram_lists: [1454, 1133, 386, 61, 0, 3461, 4731]	nvm_lists: [4058, 836, 264, 0, 0, 0, 0]	migrations_up: 177	migrations_down:5335
97526768930425682	0.008537	23542628352	10817110016	dram_lists: [1063, 1082, 794, 95, 0, 314, 7878]	nvm_lists: [3999, 867, 292, 0, 0, 0, 0]	migrations_up: 177	migrations_down:5335
97526771032524810	0.006835	23542628352	10817110016	dram_lists: [1567, 666, 742, 59, 0, 5920, 2272]	nvm_lists: [4130, 762, 266, 0, 0, 0, 0]	migrations_up: 177	migrations_down:5335
97526773134627896	0.008266	23542628352	10817110016	dram_lists: [1167, 961, 849, 57, 0, 1186, 7006]	nvm_lists: [4148, 758, 252, 0, 0, 0, 0]	migrations_up: 177	migrations_down:5335
97526775236730330	0.008683	23542628352	10817110016	dram_lists: [1661, 689, 651, 33, 10, 7810, 372]	nvm_lists: [4363, 587, 208, 0, 0, 0, 0]	migrations_up: 177	migrations_down:5335
97526777338844208	0.009013	23542628352	10817110016	dram_lists: [1402, 843, 742, 47, 0, 2547, 5645]	nvm_lists: [4337, 637, 184, 0, 0, 0, 0]	migrations_up: 183	migrations_down:5341
97526779440921518	0.012311	23542628352	10817110016	dram_lists: [1788, 709, 501, 36, 624, 7546, 22]	nvm_lists: [4476, 551, 131, 0, 0, 0, 0]	migrations_up: 183	migrations_down:5341
97526781543020592	0.018887	23542628352	10817110016	dram_lists: [1702, 798, 495, 42, 1751, 4653, 1785]	nvm_lists: [4248, 750, 160, 0, 0, 0, 0]	migrations_up: 183	migrations_down:5341
97526783645120992	0.009777	23542628352	10817110016	dram_lists: [2097, 635, 281, 21, 1358, 6833, 1]	nvm_lists: [4279, 722, 157, 0, 0, 0, 0]	migrations_up: 183	migrations_down:5341
97526785747219140	0.007907	23542628352	10817110016	dram_lists: [1709, 932, 376, 17, 3, 6071, 2118]	nvm_lists: [4308, 696, 154, 0, 0, 0, 0]	migrations_up: 183	migrations_down:5341
97526787849316058	0.006179	23542628352	10817110016	dram_lists: [1225, 1026, 728, 55, 0, 662, 7530]	nvm_lists: [4335, 666, 157, 0, 0, 0, 0]	migrations_up: 183	migrations_down:5341
97526789951422608	0.007411	23542628352	10817110016	dram_lists: [1496, 893, 609, 36, 6, 7539, 647]	nvm_lists: [4467, 562, 129, 0, 0, 0, 0]	migrations_up: 183	migrations_down:5341
97526792053514870	0.008069	23542628352	10817110016	dram_lists: [1426, 779, 787, 42, 0, 2608, 5584]	nvm_lists: [4391, 629, 138, 0, 0, 0, 0]	migrations_up: 186	migrations_down:5344
97526794155613546	0.007521	23542628352	10817110016	dram_lists: [1731, 758, 517, 28, 114, 8068, 10]	nvm_lists: [4613, 436, 109, 0, 0, 0, 0]	migrations_up: 186	migrations_down:5344
97526796257727382	0.006148	23542628352	10817110016	dram_lists: [1442, 1006, 562, 24, 1, 4533, 3658]	nvm_lists: [4581, 475, 102, 0, 0, 0, 0]	migrations_up: 186	migrations_down:5344
97526798359810156	0.008267	23542628352	10817110016	dram_lists: [2121, 546, 352, 15, 452, 7736, 4]	nvm_lists: [4706, 382, 70, 0, 0, 0, 0]	migrations_up: 186	migrations_down:5344
97526800461911318	0.005313	23542628352	10817110016	dram_lists: [1864, 825, 325, 20, 0, 4198, 3994]	nvm_lists: [4710, 383, 65, 0, 0, 0, 0]	migrations_up: 186	migrations_down:5344
97526802564009766	0.003935	23542628352	10817110016	dram_lists: [1255, 1031, 700, 48, 0, 672, 7520]	nvm_lists: [4723, 369, 66, 0, 0, 0, 0]	migrations_up: 186	migrations_down:5344
97526804666106880	0.004996	23542628352	10817110016	dram_lists: [1499, 886, 613, 36, 3, 7273, 916]	nvm_lists: [4659, 439, 60, 0, 0, 0, 0]	migrations_up: 186	migrations_down:5344
97526806768203508	0.011543	23542628352	10817110016	dram_lists: [1185, 991, 811, 47, 44, 1171, 6977]	nvm_lists: [4215, 787, 156, 0, 0, 0, 0]	migrations_up: 186	migrations_down:5344
97526808870309470	0.008635	23542628352	10817110016	dram_lists: [1831, 985, 187, 31, 8, 7147, 1037]	nvm_lists: [4280, 722, 156, 0, 0, 0, 0]	migrations_up: 186	migrations_down:5344
97526810972408246	0.010795	23542628352	10817110016	dram_lists: [1424, 1108, 438, 64, 0, 1040, 7152]	nvm_lists: [4103, 837, 218, 0, 0, 0, 0]	migrations_up: 192	migrations_down:5350
97526813074505848	0.009669	23542628352	10817110016	dram_lists: [1909, 972, 120, 33, 25, 8018, 149]	nvm_lists: [4330, 648, 180, 0, 0, 0, 0]	migrations_up: 192	migrations_down:5350
97526815176620070	0.007706	23542628352	10817110016	dram_lists: [1525, 1052, 425, 32, 0, 2881, 5311]	nvm_lists: [4318, 664, 176, 0, 0, 0, 0]	migrations_up: 192	migrations_down:5350
97526817278702960	0.007722	23542628352	10817110016	dram_lists: [1866, 780, 365, 23, 293, 7885, 14]	nvm_lists: [4509, 491, 158, 0, 0, 0, 0]	migrations_up: 192	migrations_down:5350
97526819380803646	0.021433	23542628352	10817110016	dram_lists: [1702, 872, 432, 35, 2388, 3791, 2006]	nvm_lists: [4177, 792, 189, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5356
97526821482901690	0.014074	23542628352	10817110016	dram_lists: [1265, 968, 738, 63, 0, 1728, 6464]	nvm_lists: [4110, 838, 210, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5356
97526823584997884	0.011082	23542628352	10817110016	dram_lists: [1408, 878, 702, 46, 3, 5979, 2210]	nvm_lists: [4279, 685, 194, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5356
97526825687099064	0.006829	23542628352	10817110016	dram_lists: [1053, 976, 929, 76, 0, 672, 7520]	nvm_lists: [4335, 637, 186, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5356
97526827789202456	0.006086	23542628352	10817110016	dram_lists: [1365, 890, 738, 41, 2, 7344, 846]	nvm_lists: [4361, 613, 184, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5356
97526829891298360	0.007834	23542628352	10817110016	dram_lists: [1162, 954, 872, 46, 0, 434, 7758]	nvm_lists: [4387, 594, 177, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5356
97526831993399648	0.008386	23542628352	10817110016	dram_lists: [1531, 844, 631, 28, 31, 8005, 156]	nvm_lists: [4589, 421, 148, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5356
97526834095511986	0.005686	23542628352	10817110016	dram_lists: [1319, 995, 699, 21, 0, 3002, 5190]	nvm_lists: [4577, 441, 140, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5356
97526836197595462	0.007060	23542628352	10817110016	dram_lists: [1717, 815, 491, 11, 51, 7949, 192]	nvm_lists: [4659, 378, 121, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5356
97526838299695410	0.007211	23542628352	10817110016	dram_lists: [1372, 1014, 625, 23, 0, 2893, 5299]	nvm_lists: [4583, 452, 123, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5356
97526840401796316	0.006531	23542628352	10817110016	dram_lists: [1700, 838, 481, 15, 48, 8024, 120]	nvm_lists: [4675, 371, 112, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5356
97526842503895792	0.009998	23542628352	10817110016	dram_lists: [1532, 794, 675, 33, 0, 2223, 5969]	nvm_lists: [4362, 653, 143, 0, 0, 0, 0]	migrations_up: 201	migrations_down:5359
97526844606008870	0.007816	23542628352	10817110016	dram_lists: [1777, 805, 432, 20, 66, 8083, 43]	nvm_lists: [4500, 540, 118, 0, 0, 0, 0]	migrations_up: 201	migrations_down:5359
97526846708091554	0.006337	23542628352	10817110016	dram_lists: [1567, 868, 578, 21, 0, 3369, 4823]	nvm_lists: [4541, 507, 110, 0, 0, 0, 0]	migrations_up: 201	migrations_down:5359
97526848810190844	0.005562	23542628352	10817110016	dram_lists: [1847, 791, 381, 15, 228, 7962, 2]	nvm_lists: [4646, 413, 99, 0, 0, 0, 0]	migrations_up: 201	migrations_down:5359
97526850912290420	0.010551	23542628352	10817110016	dram_lists: [1521, 1024, 474, 15, 0, 5220, 2972]	nvm_lists: [4403, 601, 154, 0, 0, 0, 0]	migrations_up: 207	migrations_down:5365
97526853014397980	0.012250	23542628352	10817110016	dram_lists: [1128, 1021, 815, 70, 0, 425, 7767]	nvm_lists: [4127, 821, 210, 0, 0, 0, 0]	migrations_up: 207	migrations_down:5365
97526855116487066	0.007988	23542628352	10817110016	dram_lists: [1364, 916, 708, 46, 1, 6477, 1714]	nvm_lists: [4187, 769, 202, 0, 0, 0, 0]	migrations_up: 207	migrations_down:5365
97526857218585834	0.016872	23542628352	10817110016	dram_lists: [1249, 931, 796, 58, 470, 3980, 3742]	nvm_lists: [3791, 1018, 349, 0, 0, 0, 0]	migrations_up: 237	migrations_down:5395
97526859320689338	0.010650	23542628352	10817110016	dram_lists: [1606, 830, 569, 29, 170, 7688, 334]	nvm_lists: [3944, 891, 323, 0, 0, 0, 0]	migrations_up: 237	migrations_down:5395
97526861422784704	0.009336	23542628352	10817110016	dram_lists: [1296, 1030, 669, 39, 0, 2797, 5395]	nvm_lists: [4151, 740, 267, 0, 0, 0, 0]	migrations_up: 237	migrations_down:5395
97526863524900692	0.016513	23542628352	10817110016	dram_lists: [1517, 864, 617, 47, 3500, 4476, 205]	nvm_lists: [4210, 733, 215, 0, 0, 0, 0]	migrations_up: 237	migrations_down:5395
97526865626984122	0.009875	23542628352	10817110016	dram_lists: [1443, 922, 631, 38, 4, 4264, 3924]	nvm_lists: [4285, 668, 205, 0, 0, 0, 0]	migrations_up: 237	migrations_down:5395
97526867729084424	0.006154	23542628352	10817110016	dram_lists: [1742, 836, 433, 23, 65, 7964, 163]	nvm_lists: [4331, 627, 200, 0, 0, 0, 0]	migrations_up: 237	migrations_down:5395
97526869831181310	0.010624	23542628352	10817110016	dram_lists: [1342, 1047, 615, 30, 0, 2733, 5459]	nvm_lists: [4003, 881, 274, 0, 0, 0, 0]	migrations_up: 249	migrations_down:5407


==> figures/microbenchmarks/gups-colocate/sixth-gups.txt <==
97526368973002084	0.0000440000
97526371075084156	0.0073210000
97526373177177238	0.0070260000
97526375279275996	0.0070330000
97526377381380162	0.0070260000
97526379484213830	0.0067900000
97526381585573560	0.0071560000
97526383687671792	0.0075570000
97526385789769644	0.0075010000
97526387891870008	0.0075480000
97526389996168554	0.0075320000
97526392100791640	0.0075600000
97526394202367788	0.0081440000
97526396304465934	0.0082520000
97526398406564748	0.0082420000
97526400508664580	0.0082350000
97526402612009252	0.0081710000
97526404712862014	0.0088690000
97526406814960060	0.0091950000
97526408917057232	0.0092320000
97526411019157898	0.0092430000
97526413120663702	0.0091030000
97526415221255444	0.0100320000
97526417323355160	0.0105800000
97526419425454240	0.0106230000
97526421527553784	0.0105960000
97526423632295982	0.0105150000
97526425733852228	0.0121750000
97526427835948562	0.0131150000
97526429938050058	0.0132040000
97526432040146356	0.0132080000
97526434144391794	0.0126050000
97526436246448478	0.0151990000
97526438348546210	0.0183500000
97526440450645244	0.0185570000
97526442552744246	0.0186460000
97526444654843350	0.0192330000
97526446756864030	0.0239010000
97526448859160066	0.0246790000
97526450961140266	0.0243980000
97526453063239964	0.0243230000
97526455165338514	0.0245110000
97526457267555918	0.0240580000
97526459371752944	0.0249540000
97526461473852900	0.0254040000
97526463577202862	0.0265320000
97526465677936988	0.0257000000
97526467780032444	0.0262940000
97526469882130114	0.0235970000
97526471988431144	0.0273940000
97526474096951180	0.0276690000
97526476205227712	0.0277780000
97526478307328568	0.0289040000
97526480409427644	0.0287660000
97526482511526800	0.0283300000
97526484613625052	0.0284220000
97526486715725196	0.0294200000
97526488817823690	0.0290100000
97526490919923372	0.0293010000
97526493022022210	0.0297220000
97526495124120752	0.0297790000
97526497226220694	0.0300690000
97526499328319384	0.0288750000
97526501430418996	0.0290900000
97526503532517578	0.0297490000
97526505634616362	0.0294660000
97526507736716106	0.0290320000
97526509838815890	0.0303650000
97526511940914740	0.0298900000
97526514043012456	0.0293670000
97526516145112330	0.0298610000
97526518247211108	0.0303540000
97526520349312020	0.0304390000
97526522451408076	0.0303390000
97526524553509626	0.0301840000
97526526655608194	0.0301460000
97526528757706758	0.0303280000
97526530859804600	0.0305560000
97526532961903488	0.0299010000
97526535064090346	0.0305450000
97526537166103218	0.0303620000
97526539268201870	0.0305480000
97526541370302710	0.0305120000
97526543472399452	0.0303530000
97526545574497728	0.0298720000
97526547676595604	0.0305910000
97526549778697250	0.0304040000
97526551880795496	0.0301420000
97526553982894080	0.0305830000
97526556084993576	0.0303790000
97526558187093026	0.0302610000
97526560289191270	0.0298320000
97526562391289692	0.0290470000
97526564493405936	0.0290010000
97526566595487690	0.0290460000
97526568697887854	0.0285970000
97526570799686354	0.0275800000
97526572901787298	0.0295190000
97526575003884770	0.0292060000
97526577105983912	0.0287980000
97526579208082660	0.0272170000
97526581310182032	0.0282490000
97526583412282276	0.0294180000
97526585514380462	0.0275560000
97526587616479668	0.0285090000
97526589718579548	0.0287190000
97526591820750412	0.0286420000
97526593922819428	0.0287310000
97526596024890376	0.0285670000
97526598126974680	0.0290300000
97526600229073482	0.0288150000
97526602331172914	0.0290740000
97526604433271378	0.0285720000
97526606535372860	0.0288630000
97526608637470508	0.0286880000
97526610739569316	0.0286510000
97526612841668608	0.0286620000
97526614943768344	0.0287740000
97526617045866494	0.0292930000
97526619147969366	0.0299800000
97526621250064712	0.0294700000
97526623352164984	0.0295300000
97526625454265608	0.0296090000
97526627556363466	0.0294640000
97526629658461096	0.0300590000
97526631760559756	0.0295570000
97526633862662342	0.0292170000
97526635964759296	0.0295610000
97526638066857210	0.0289490000
97526640168955050	0.0287350000
97526642271054686	0.0289120000
97526644373156516	0.0290620000
97526646475252190	0.0287060000
97526648577351260	0.0286270000
97526650679451922	0.0288800000
97526652781576424	0.0288890000
97526654883650150	0.0286670000
97526656985767232	0.0287670000
97526659087847452	0.0286860000
97526661189946066	0.0288840000
97526663292046712	0.0293750000
97526665394143782	0.0288960000
97526667496244572	0.0292820000
97526669602671068	0.0295630000
97526671704641818	0.0291400000
97526673806755914	0.0293830000
97526675909001644	0.0284510000
97526678010941124	0.0294920000
97526680113038848	0.0293860000
97526682215164856	0.0290130000
97526684317239912	0.0290980000
97526686419336276	0.0290550000
97526688521442546	0.0289460000
97526690623533456	0.0287950000
97526692725634620	0.0290770000
97526694827732710	0.0286510000
97526696929831712	0.0288120000
97526699031929782	0.0287700000
97526701134029436	0.0289310000
97526703236129326	0.0290970000
97526705338226880	0.0292770000
97526707440324986	0.0290500000
97526709542425592	0.0287820000
97526711644524836	0.0289400000
97526713746621166	0.0294950000
97526715848724404	0.0275580000
97526717950822374	0.0291400000
97526720052921314	0.0292680000
97526722155018596	0.0293060000
97526724257119778	0.0291920000
97526726359217940	0.0294480000
97526728461318156	0.0296320000
97526730563415440	0.0286880000
97526732665517528	0.0286290000
97526734771967680	0.0281170000
97526736873913648	0.0281710000
97526738976014230	0.0289690000
97526741078111450	0.0283790000
97526743180211146	0.0283750000
97526745282310570	0.0282010000
97526747384408896	0.0279150000
97526749486509436	0.0291290000
97526751588608688	0.0292480000
97526753690707280	0.0292010000
97526755792805908	0.0291370000
97526757894906120	0.0292830000
97526759997005282	0.0297000000
97526762099103204	0.0296910000
97526764201204384	0.0297140000
97526766303300432	0.0296280000
97526768405399642	0.0296310000
97526770507500426	0.0301220000
97526772609601648	0.0300020000
97526774711699362	0.0297450000
97526776813796110	0.0296410000
97526778915895256	0.0298970000
97526781017993982	0.0299030000
97526783120094812	0.0297330000
97526785222192306	0.0298230000
97526787324292060	0.0302170000
97526789426391816	0.0301240000
97526791528489778	0.0297500000
97526793630591982	0.0297450000
97526795732687726	0.0297690000
97526797834785802	0.0297480000
97526799936886286	0.0296710000
97526802038986632	0.0294740000
97526804141084900	0.0297080000
97526806243183798	0.0294050000
97526808345283108	0.0296100000
97526810447381260	0.0296750000
97526812549482430	0.0297340000
97526814651581172	0.0297190000
97526816753680294	0.0297360000
97526818855778712	0.0297230000
97526820957877304	0.0297720000
97526823059976006	0.0297450000
97526825162075618	0.0296390000
97526827264175372	0.0296650000
97526829366272132	0.0295280000
97526831468373350	0.0297510000
97526833570471090	0.0297470000
97526835672571286	0.0297950000
97526837774668362	0.0296970000
97526839876769300	0.0297730000
97526841978868336	0.0297200000
97526844080966184	0.0298140000
97526846183065534	0.0299070000
97526848285164836	0.0302470000
97526850387264034	0.0297880000
97526852489363990	0.0297760000
97526854591462488	0.0297370000
97526856693562100	0.0295210000
97526858795660324	0.0297670000
97526860897759290	0.0297240000
97526862999860062	0.0297920000
97526865101958490	0.0298380000
97526867204056350	0.0298080000
97526869306154516	0.0297180000


==> figures/microbenchmarks/gups-colocate/sixth-log.txt <==
97526367381503836	-1.000000	0	0	dram_lists: [0, 0, 0, 0, 0, 0, 0]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526369483596484	-1.000000	20971520	34338766848	dram_lists: [10, 0, 0, 0, 0, 0, 0]	nvm_lists: [16374, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526371585713982	0.998856	20971520	34338766848	dram_lists: [3, 2, 3, 2, 0, 0, 0]	nvm_lists: [10342, 2281, 2919, 820, 12, 0, 0]	migrations_up: 0	migrations_down:0
97526373687769758	0.998856	20971520	34338766848	dram_lists: [3, 2, 3, 2, 0, 0, 0]	nvm_lists: [10342, 2281, 2919, 820, 12, 0, 0]	migrations_up: 0	migrations_down:0
97526375789862708	0.998856	20971520	34338766848	dram_lists: [3, 2, 3, 2, 0, 0, 0]	nvm_lists: [10342, 2281, 2919, 820, 12, 0, 0]	migrations_up: 0	migrations_down:0
97526377891977006	0.998856	255852544	34103885824	dram_lists: [3, 5, 31, 72, 11, 0, 0]	nvm_lists: [10342, 2281, 2919, 719, 0, 0, 0]	migrations_up: 112	migrations_down:0
97526379994080224	0.998856	1769996288	32589742080	dram_lists: [3, 9, 184, 536, 112, 0, 0]	nvm_lists: [10342, 2281, 2916, 0, 0, 0, 0]	migrations_up: 834	migrations_down:0
97526382096179550	0.991699	2701131776	31658606592	dram_lists: [60, 191, 313, 545, 179, 0, 0]	nvm_lists: [8044, 175, 678, 4418, 1777, 4, 0]	migrations_up: 1278	migrations_down:0
97526384198263282	0.991699	2701131776	31658606592	dram_lists: [60, 191, 313, 545, 179, 0, 0]	nvm_lists: [8044, 175, 678, 4418, 1777, 4, 0]	migrations_up: 1278	migrations_down:0
97526386300368004	0.991699	2701131776	31658606592	dram_lists: [60, 191, 313, 545, 179, 0, 0]	nvm_lists: [8044, 175, 678, 4418, 1777, 4, 0]	migrations_up: 1278	migrations_down:0
97526388402479378	0.991699	2701131776	31658606592	dram_lists: [60, 191, 313, 545, 179, 0, 0]	nvm_lists: [8044, 175, 678, 4418, 1777, 4, 0]	migrations_up: 1278	migrations_down:0
97526390504569006	0.991699	3760193536	30599544832	dram_lists: [60, 192, 365, 844, 332, 0, 0]	nvm_lists: [8044, 175, 678, 4418, 1275, 0, 0]	migrations_up: 1783	migrations_down:0
97526392606662952	0.991699	5328863232	29030875136	dram_lists: [60, 197, 472, 1353, 459, 0, 0]	nvm_lists: [8044, 175, 678, 4418, 527, 0, 0]	migrations_up: 2532	migrations_down:0
97526394708767308	0.955578	5383389184	28976349184	dram_lists: [512, 364, 657, 791, 243, 0, 0]	nvm_lists: [7939, 242, 229, 2954, 2447, 6, 0]	migrations_up: 2557	migrations_down:0
97526396810893358	0.955578	5383389184	28976349184	dram_lists: [512, 364, 657, 791, 243, 0, 0]	nvm_lists: [7939, 242, 229, 2954, 2447, 6, 0]	migrations_up: 2557	migrations_down:0
97526398912983866	0.955578	5383389184	28976349184	dram_lists: [512, 364, 657, 791, 243, 0, 0]	nvm_lists: [7939, 242, 229, 2954, 2447, 6, 0]	migrations_up: 2557	migrations_down:0
97526401015071852	0.955578	5656018944	28703719424	dram_lists: [512, 364, 664, 879, 278, 0, 0]	nvm_lists: [7939, 242, 229, 2954, 2322, 0, 0]	migrations_up: 2687	migrations_down:0
97526403117182810	0.955578	7579107328	26780631040	dram_lists: [512, 365, 709, 1398, 630, 0, 0]	nvm_lists: [7939, 242, 229, 2954, 1405, 0, 0]	migrations_up: 3604	migrations_down:0
97526405219285276	0.882858	8063549440	26296188928	dram_lists: [828, 493, 909, 1396, 219, 0, 0]	nvm_lists: [8033, 151, 442, 3141, 771, 1, 0]	migrations_up: 3835	migrations_down:0
97526407321399044	0.882858	8063549440	26296188928	dram_lists: [828, 493, 909, 1396, 219, 0, 0]	nvm_lists: [8033, 151, 442, 3141, 771, 1, 0]	migrations_up: 3835	migrations_down:0
97526409423467560	0.882858	8063549440	26296188928	dram_lists: [828, 493, 909, 1396, 219, 0, 0]	nvm_lists: [8033, 151, 442, 3141, 771, 1, 0]	migrations_up: 3835	migrations_down:0
97526411527653788	0.882858	8063549440	26296188928	dram_lists: [828, 493, 909, 1396, 219, 0, 0]	nvm_lists: [8033, 151, 442, 3141, 771, 1, 0]	migrations_up: 3835	migrations_down:0
97526413629760578	0.882858	9871294464	24488443904	dram_lists: [828, 494, 991, 1860, 527, 7, 0]	nvm_lists: [8033, 151, 442, 3050, 0, 0, 0]	migrations_up: 4698	migrations_down:0
97526415731918298	0.754082	10741612544	23618125824	dram_lists: [297, 426, 1039, 1330, 1905, 125, 0]	nvm_lists: [7903, 267, 120, 1204, 1762, 6, 0]	migrations_up: 5112	migrations_down:0
97526417840300040	0.754082	10741612544	23618125824	dram_lists: [297, 426, 1039, 1330, 1905, 125, 0]	nvm_lists: [7903, 267, 120, 1204, 1762, 6, 0]	migrations_up: 5112	migrations_down:0
97526419948671796	0.754082	10741612544	23618125824	dram_lists: [297, 426, 1039, 1330, 1905, 125, 0]	nvm_lists: [7903, 267, 120, 1204, 1762, 6, 0]	migrations_up: 5112	migrations_down:0
97526422050770232	0.754082	10741612544	23618125824	dram_lists: [297, 426, 1039, 1330, 1905, 125, 0]	nvm_lists: [7903, 267, 120, 1204, 1762, 6, 0]	migrations_up: 5112	migrations_down:0
97526424152874940	0.754082	12694061056	21665677312	dram_lists: [297, 427, 1054, 1752, 2391, 132, 0]	nvm_lists: [7903, 267, 120, 1204, 836, 0, 0]	migrations_up: 6043	migrations_down:0
97526426259155730	0.629840	13419675648	20940062720	dram_lists: [454, 850, 1551, 2649, 895, 0, 0]	nvm_lists: [8063, 117, 142, 1310, 353, 0, 0]	migrations_up: 6389	migrations_down:0
97526428361295568	0.629840	13419675648	20940062720	dram_lists: [454, 850, 1551, 2649, 895, 0, 0]	nvm_lists: [8063, 117, 142, 1310, 353, 0, 0]	migrations_up: 6389	migrations_down:0
97526430462455710	0.629840	13419675648	20940062720	dram_lists: [454, 850, 1551, 2649, 895, 0, 0]	nvm_lists: [8063, 117, 142, 1310, 353, 0, 0]	migrations_up: 6389	migrations_down:0
97526432563368944	0.629840	13419675648	20940062720	dram_lists: [454, 850, 1551, 2649, 895, 0, 0]	nvm_lists: [8063, 117, 142, 1310, 353, 0, 0]	migrations_up: 6389	migrations_down:0
97526434665475804	0.629840	15193866240	19165872128	dram_lists: [454, 857, 1682, 3122, 1126, 4, 0]	nvm_lists: [8063, 117, 142, 816, 0, 0, 0]	migrations_up: 7236	migrations_down:0
97526436767583088	0.416503	16099835904	18259902464	dram_lists: [42, 253, 986, 2022, 3550, 824, 0]	nvm_lists: [7712, 427, 64, 139, 344, 21, 0]	migrations_up: 7667	migrations_down:0
97526438873878214	0.416503	16099835904	18259902464	dram_lists: [42, 253, 986, 2022, 3550, 824, 0]	nvm_lists: [7712, 427, 64, 139, 344, 21, 0]	migrations_up: 7667	migrations_down:0
97526440975961516	0.416503	16099835904	18259902464	dram_lists: [42, 253, 986, 2022, 3550, 824, 0]	nvm_lists: [7712, 427, 64, 139, 344, 21, 0]	migrations_up: 7667	migrations_down:0
97526443078063910	0.416503	16099835904	18259902464	dram_lists: [42, 253, 986, 2022, 3550, 824, 0]	nvm_lists: [7712, 427, 64, 139, 344, 21, 0]	migrations_up: 7667	migrations_down:0
97526445180177032	0.416503	17488150528	16871587840	dram_lists: [167, 271, 994, 2161, 3883, 863, 0]	nvm_lists: [7712, 332, 0, 0, 0, 0, 0]	migrations_up: 8329	migrations_down:0
97526447286505564	0.416503	18222153728	16137584640	dram_lists: [509, 279, 994, 2161, 3883, 863, 0]	nvm_lists: [7694, 0, 0, 0, 0, 0, 0]	migrations_up: 8680	migrations_down:0
97526449388577436	0.240676	18777899008	15581839360	dram_lists: [808, 130, 521, 2444, 3927, 1124, 0]	nvm_lists: [7217, 200, 13, 0, 0, 0, 0]	migrations_up: 8944	migrations_down:0
97526451494859514	0.240676	18777899008	15581839360	dram_lists: [808, 130, 521, 2444, 3927, 1124, 0]	nvm_lists: [7217, 200, 13, 0, 0, 0, 0]	migrations_up: 8944	migrations_down:0
97526453596969812	0.240676	18777899008	15581839360	dram_lists: [808, 130, 521, 2444, 3927, 1124, 0]	nvm_lists: [7217, 200, 13, 0, 0, 0, 0]	migrations_up: 8944	migrations_down:0
97526455699076284	0.240676	18777899008	15581839360	dram_lists: [808, 130, 521, 2444, 3927, 1124, 0]	nvm_lists: [7217, 200, 13, 0, 0, 0, 0]	migrations_up: 8944	migrations_down:0
97526457801162880	0.240676	19308478464	15051259904	dram_lists: [1059, 132, 521, 2444, 3927, 1124, 0]	nvm_lists: [7176, 0, 0, 0, 0, 0, 0]	migrations_up: 9198	migrations_down:0
97526459903240392	0.240676	20006830080	14352908288	dram_lists: [1375, 148, 522, 2444, 3927, 1124, 0]	nvm_lists: [6843, 0, 0, 0, 0, 0, 0]	migrations_up: 9530	migrations_down:0
97526462005332196	0.240676	20740833280	13618905088	dram_lists: [1721, 152, 522, 2444, 3927, 1124, 0]	nvm_lists: [6493, 0, 0, 0, 0, 0, 0]	migrations_up: 9881	migrations_down:0
97526464107434414	0.240676	21426601984	12933136384	dram_lists: [2048, 152, 522, 2444, 3927, 1124, 0]	nvm_lists: [6166, 0, 0, 0, 0, 0, 0]	migrations_up: 10208	migrations_down:0
97526466209564018	0.133094	21458059264	12901679104	dram_lists: [1909, 122, 9, 107, 4792, 3293, 0]	nvm_lists: [5759, 375, 18, 0, 0, 0, 0]	migrations_up: 10222	migrations_down:0
97526468311651570	0.133094	21458059264	12901679104	dram_lists: [1909, 122, 9, 107, 4792, 3293, 0]	nvm_lists: [5759, 375, 18, 0, 0, 0, 0]	migrations_up: 10222	migrations_down:0
97526470413763548	0.133094	21808283648	12551454720	dram_lists: [2062, 136, 9, 107, 4792, 3293, 0]	nvm_lists: [5759, 225, 0, 0, 0, 0, 0]	migrations_up: 10390	migrations_down:0
97526472515846760	0.133094	22500343808	11859394560	dram_lists: [2373, 153, 11, 107, 4792, 3293, 0]	nvm_lists: [5654, 0, 0, 0, 0, 0, 0]	migrations_up: 10720	migrations_down:0
97526474617946588	0.133094	23202889728	11156848640	dram_lists: [2703, 158, 11, 107, 4792, 3293, 0]	nvm_lists: [5319, 0, 0, 0, 0, 0, 0]	migrations_up: 11054	migrations_down:0
97526476720051032	0.133094	23968350208	10391388160	dram_lists: [3066, 160, 11, 107, 4792, 3293, 0]	nvm_lists: [4954, 0, 0, 0, 0, 0, 0]	migrations_up: 11420	migrations_down:0
97526478822170810	0.074144	24136122368	10223616000	dram_lists: [2557, 480, 248, 32, 5, 3076, 5111]	nvm_lists: [4336, 449, 90, 0, 0, 0, 0]	migrations_up: 11502	migrations_down:3
97526480924246710	0.046250	24136122368	10223616000	dram_lists: [2564, 479, 251, 23, 328, 7675, 189]	nvm_lists: [4227, 546, 102, 0, 0, 0, 0]	migrations_up: 11502	migrations_down:3
97526483026362702	0.025830	24136122368	10223616000	dram_lists: [2340, 580, 373, 24, 4, 3929, 4259]	nvm_lists: [4199, 566, 110, 0, 0, 0, 0]	migrations_up: 11502	migrations_down:3
97526485128468760	0.016890	24136122368	10223616000	dram_lists: [2459, 515, 337, 6, 215, 7706, 271]	nvm_lists: [4305, 469, 101, 0, 0, 0, 0]	migrations_up: 11502	migrations_down:3
97526487230533240	0.010187	24136122368	10223616000	dram_lists: [2298, 589, 413, 17, 0, 3823, 4369]	nvm_lists: [4340, 435, 100, 0, 0, 0, 0]	migrations_up: 11502	migrations_down:3
97526489332632228	0.007369	24136122368	10223616000	dram_lists: [2500, 497, 309, 11, 322, 6721, 1149]	nvm_lists: [4412, 377, 86, 0, 0, 0, 0]	migrations_up: 11502	migrations_down:3
97526491434755038	0.004843	24136122368	10223616000	dram_lists: [2314, 607, 382, 14, 2, 4532, 3658]	nvm_lists: [4416, 377, 82, 0, 0, 0, 0]	migrations_up: 11502	migrations_down:3
97526493536849028	0.005184	24136122368	10223616000	dram_lists: [2529, 512, 267, 9, 485, 7690, 17]	nvm_lists: [4468, 331, 76, 0, 0, 0, 0]	migrations_up: 11502	migrations_down:3
97526495638919404	0.005966	24136122368	10223616000	dram_lists: [2371, 572, 365, 9, 6, 5374, 2812]	nvm_lists: [4429, 368, 78, 0, 0, 0, 0]	migrations_up: 11502	migrations_down:3
97526497741049794	0.018577	24136122368	10223616000	dram_lists: [2578, 479, 254, 953, 2716, 4508, 21]	nvm_lists: [4325, 482, 68, 0, 0, 0, 0]	migrations_up: 11502	migrations_down:3
97526499843140162	0.010501	24136122368	10223616000	dram_lists: [2442, 572, 297, 6, 172, 6035, 1985]	nvm_lists: [4331, 481, 63, 0, 0, 0, 0]	migrations_up: 11502	migrations_down:3
97526501945264940	0.008760	24136122368	10223616000	dram_lists: [2153, 620, 499, 45, 257, 1439, 6496]	nvm_lists: [4716, 51, 108, 0, 0, 0, 0]	migrations_up: 11505	migrations_down:6
97526504047349536	0.008057	24136122368	10223616000	dram_lists: [2276, 541, 465, 35, 13, 6281, 1898]	nvm_lists: [4592, 185, 98, 0, 0, 0, 0]	migrations_up: 11505	migrations_down:6
97526506149438908	0.006529	24136122368	10223616000	dram_lists: [2076, 638, 565, 38, 0, 1393, 6799]	nvm_lists: [4498, 278, 99, 0, 0, 0, 0]	migrations_up: 11505	migrations_down:6
97526508251515242	0.006510	24136122368	10223616000	dram_lists: [2252, 561, 478, 26, 16, 6301, 1875]	nvm_lists: [4488, 294, 93, 0, 0, 0, 0]	migrations_up: 11505	migrations_down:6
97526510353650206	0.005807	24136122368	10223616000	dram_lists: [2122, 575, 576, 44, 0, 1381, 6811]	nvm_lists: [4431, 356, 88, 0, 0, 0, 0]	migrations_up: 11505	migrations_down:6
97526512455773502	0.005411	24136122368	10223616000	dram_lists: [2236, 540, 513, 28, 4, 5854, 2334]	nvm_lists: [4402, 387, 86, 0, 0, 0, 0]	migrations_up: 11505	migrations_down:6
97526514557811732	0.013913	24136122368	10223616000	dram_lists: [2356, 183, 730, 48, 0, 826, 7366]	nvm_lists: [3592, 950, 333, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526516659924074	0.010655	24136122368	10223616000	dram_lists: [2414, 402, 480, 21, 13, 7011, 1168]	nvm_lists: [3758, 794, 323, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526518762057180	0.008914	24136122368	10223616000	dram_lists: [2130, 578, 576, 33, 0, 1574, 6618]	nvm_lists: [3765, 791, 319, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526520864129546	0.009344	24136122368	10223616000	dram_lists: [2287, 559, 453, 18, 14, 7109, 1069]	nvm_lists: [4048, 581, 246, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526522966232770	0.006329	24136122368	10223616000	dram_lists: [2106, 640, 536, 35, 0, 1147, 7045]	nvm_lists: [4100, 547, 228, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526525068310448	0.009033	24136122368	10223616000	dram_lists: [2327, 544, 424, 22, 35, 6940, 1217]	nvm_lists: [4049, 597, 229, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526527170427936	0.010416	24136122368	10223616000	dram_lists: [2154, 599, 534, 30, 515, 1795, 5882]	nvm_lists: [4026, 654, 195, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526529272529612	0.012750	24136122368	10223616000	dram_lists: [2495, 379, 427, 16, 46, 6974, 1172]	nvm_lists: [4230, 509, 136, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526531374646818	0.009607	24136122368	10223616000	dram_lists: [2202, 583, 503, 29, 0, 2314, 5878]	nvm_lists: [4209, 537, 129, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526533476735936	0.009438	24136122368	10223616000	dram_lists: [2537, 348, 413, 19, 69, 6547, 1576]	nvm_lists: [4335, 437, 103, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526535578832106	0.007508	24136122368	10223616000	dram_lists: [2253, 589, 448, 27, 1, 3315, 4876]	nvm_lists: [4354, 431, 90, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526537680919770	0.005418	24136122368	10223616000	dram_lists: [2602, 371, 327, 17, 137, 7687, 368]	nvm_lists: [4412, 378, 85, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526539783035378	0.004095	24136122368	10223616000	dram_lists: [2281, 583, 427, 26, 0, 3094, 5098]	nvm_lists: [4415, 374, 86, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526541885144400	0.005988	24136122368	10223616000	dram_lists: [2421, 550, 328, 18, 80, 7373, 739]	nvm_lists: [4523, 287, 65, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526543987250022	0.004090	24136122368	10223616000	dram_lists: [2207, 673, 404, 33, 0, 2407, 5785]	nvm_lists: [4527, 285, 63, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526546093526624	0.003778	24136122368	10223616000	dram_lists: [2591, 347, 359, 20, 64, 6346, 1782]	nvm_lists: [4530, 288, 57, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526548195645966	0.008211	24136122368	10223616000	dram_lists: [2403, 477, 419, 18, 0, 2418, 5774]	nvm_lists: [4435, 386, 54, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526550297738878	0.009120	24136122368	10223616000	dram_lists: [2646, 576, 78, 17, 67, 7205, 920]	nvm_lists: [4488, 341, 46, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526552399808746	0.007585	24136122368	10223616000	dram_lists: [2329, 688, 281, 19, 0, 2744, 5448]	nvm_lists: [4463, 368, 44, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526554501916768	0.006585	24136122368	10223616000	dram_lists: [2643, 386, 275, 13, 31, 7403, 758]	nvm_lists: [4485, 350, 40, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526556604015824	0.006916	24136122368	10223616000	dram_lists: [2260, 604, 425, 28, 554, 1289, 6349]	nvm_lists: [4394, 435, 46, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526558706121160	0.007184	24136122368	10223616000	dram_lists: [2383, 542, 369, 23, 33, 7306, 853]	nvm_lists: [4466, 367, 42, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526560808220656	0.007411	24136122368	10223616000	dram_lists: [2108, 664, 497, 48, 0, 1763, 6429]	nvm_lists: [4485, 353, 37, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526562910305384	0.005301	24136122368	10223616000	dram_lists: [2204, 606, 484, 23, 20, 6425, 1747]	nvm_lists: [4485, 357, 33, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526565012404056	0.006614	24136122368	10223616000	dram_lists: [2138, 571, 574, 34, 0, 1689, 6503]	nvm_lists: [4435, 401, 39, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526567114512494	0.006614	24136122368	10223616000	dram_lists: [2138, 571, 574, 34, 0, 1689, 6503]	nvm_lists: [4435, 401, 39, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:63
97526569216658428	0.006614	23678943232	10680795136	dram_lists: [1920, 571, 574, 34, 0, 1689, 6503]	nvm_lists: [4653, 401, 39, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:281
97526571318704798	0.006614	23678943232	10680795136	dram_lists: [1920, 571, 574, 34, 0, 1689, 6503]	nvm_lists: [4653, 401, 39, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:281
97526573420784288	0.007592	23678943232	10680795136	dram_lists: [2307, 537, 243, 12, 0, 3170, 5022]	nvm_lists: [4734, 270, 89, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:281
97526575529210796	0.007592	23678943232	10680795136	dram_lists: [2307, 537, 243, 12, 0, 3170, 5022]	nvm_lists: [4734, 270, 89, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:281
97526577631314150	0.007592	23676846080	10682892288	dram_lists: [2305, 537, 243, 12, 0, 3170, 5022]	nvm_lists: [4735, 270, 89, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:283
97526579733393776	0.007592	23265804288	11093934080	dram_lists: [2110, 537, 243, 12, 0, 3170, 5022]	nvm_lists: [4931, 270, 89, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:478
97526581835501354	0.007592	23265804288	11093934080	dram_lists: [2110, 537, 243, 12, 0, 3170, 5022]	nvm_lists: [4931, 270, 89, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:478
97526583937605952	0.008241	23265804288	11093934080	dram_lists: [1985, 590, 306, 21, 0, 2079, 6113]	nvm_lists: [4976, 255, 59, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:478
97526586039690840	0.007670	23265804288	11093934080	dram_lists: [2145, 152, 558, 47, 5, 598, 7589]	nvm_lists: [4794, 421, 75, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:478
97526588141795446	0.008010	23265804288	11093934080	dram_lists: [2045, 378, 449, 30, 19, 7530, 643]	nvm_lists: [4913, 312, 65, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:478
97526590243915896	0.006155	23265804288	11093934080	dram_lists: [2003, 512, 340, 47, 0, 3331, 4861]	nvm_lists: [4884, 342, 64, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:478
97526592345973548	0.006714	23265804288	11093934080	dram_lists: [2143, 216, 504, 39, 15, 7505, 672]	nvm_lists: [4678, 498, 114, 0, 0, 0, 0]	migrations_up: 11562	migrations_down:478
97526594448108912	0.009221	23265804288	11093934080	dram_lists: [2005, 309, 551, 37, 4, 6301, 1887]	nvm_lists: [4423, 698, 169, 0, 0, 0, 0]	migrations_up: 11565	migrations_down:481
97526596550214508	0.010587	23265804288	11093934080	dram_lists: [1693, 600, 575, 34, 102, 1289, 6801]	nvm_lists: [4053, 975, 262, 0, 0, 0, 0]	migrations_up: 11565	migrations_down:481
97526598652301110	0.019340	23265804288	11093934080	dram_lists: [1883, 551, 447, 21, 1018, 4581, 2593]	nvm_lists: [4073, 938, 279, 0, 0, 0, 0]	migrations_up: 11565	migrations_down:481
97526600754381184	0.014390	23265804288	11093934080	dram_lists: [2262, 130, 484, 26, 1026, 3534, 3632]	nvm_lists: [4054, 948, 288, 0, 0, 0, 0]	migrations_up: 11565	migrations_down:481
97526602856495668	0.009884	23265804288	11093934080	dram_lists: [1705, 521, 618, 58, 0, 787, 7405]	nvm_lists: [4081, 924, 285, 0, 0, 0, 0]	migrations_up: 11565	migrations_down:481
97526604962822500	0.009737	23265804288	11093934080	dram_lists: [1932, 362, 572, 36, 5, 6711, 1476]	nvm_lists: [4209, 814, 267, 0, 0, 0, 0]	migrations_up: 11565	migrations_down:481
97526607064933652	0.010560	23265804288	11093934080	dram_lists: [1649, 641, 591, 21, 0, 1616, 6576]	nvm_lists: [4222, 836, 232, 0, 0, 0, 0]	migrations_up: 11565	migrations_down:481
97526609167026240	0.008389	23265804288	11093934080	dram_lists: [1882, 551, 459, 10, 28, 7824, 340]	nvm_lists: [4344, 725, 221, 0, 0, 0, 0]	migrations_up: 11565	migrations_down:481
97526611269125886	0.008392	23265804288	11093934080	dram_lists: [1727, 676, 487, 12, 0, 3466, 4726]	nvm_lists: [4353, 734, 203, 0, 0, 0, 0]	migrations_up: 11565	migrations_down:481
97526613371181304	0.009701	23265804288	11093934080	dram_lists: [2248, 309, 337, 8, 501, 6855, 836]	nvm_lists: [4620, 511, 159, 0, 0, 0, 0]	migrations_up: 11565	migrations_down:481
97526615473284458	0.016996	23265804288	11093934080	dram_lists: [2021, 582, 288, 11, 4, 6873, 1315]	nvm_lists: [4276, 861, 153, 0, 0, 0, 0]	migrations_up: 11565	migrations_down:481
97526617575386630	0.013062	23265804288	11093934080	dram_lists: [1740, 739, 408, 15, 0, 2258, 5934]	nvm_lists: [4108, 973, 209, 0, 0, 0, 0]	migrations_up: 11565	migrations_down:481
97526619677525062	0.015845	23265804288	11093934080	dram_lists: [2200, 634, 57, 11, 953, 7052, 187]	nvm_lists: [4261, 855, 174, 0, 0, 0, 0]	migrations_up: 11565	migrations_down:481
97526621779571526	0.010612	23265804288	11093934080	dram_lists: [2076, 460, 350, 16, 0, 2043, 6149]	nvm_lists: [4942, 176, 172, 0, 0, 0, 0]	migrations_up: 11565	migrations_down:481
97526623881690322	0.008791	23265804288	11093934080	dram_lists: [1693, 672, 492, 45, 9, 7164, 1019]	nvm_lists: [4743, 363, 184, 0, 0, 0, 0]	migrations_up: 11565	migrations_down:481
97526625983803740	0.009393	23265804288	11093934080	dram_lists: [1813, 641, 415, 33, 7, 6978, 1207]	nvm_lists: [4656, 466, 168, 0, 0, 0, 0]	migrations_up: 11568	migrations_down:484
97526628085929060	0.008620	23265804288	11093934080	dram_lists: [1645, 707, 518, 32, 0, 1979, 6213]	nvm_lists: [4491, 616, 183, 0, 0, 0, 0]	migrations_up: 11571	migrations_down:487
97526630187965420	0.008333	23265804288	11093934080	dram_lists: [1930, 559, 395, 18, 641, 7371, 180]	nvm_lists: [4577, 546, 167, 0, 0, 0, 0]	migrations_up: 11571	migrations_down:487
97526632290080294	0.020536	23265804288	11093934080	dram_lists: [1806, 641, 429, 27, 1326, 3546, 3319]	nvm_lists: [3876, 1060, 354, 0, 0, 0, 0]	migrations_up: 11589	migrations_down:505
97526634394279800	0.013052	23265804288	11093934080	dram_lists: [2066, 535, 286, 15, 1870, 6311, 11]	nvm_lists: [4070, 895, 325, 0, 0, 0, 0]	migrations_up: 11589	migrations_down:505
97526636496365936	0.009315	23265804288	11093934080	dram_lists: [2044, 467, 378, 13, 5, 5529, 2658]	nvm_lists: [4099, 868, 323, 0, 0, 0, 0]	migrations_up: 11589	migrations_down:505
97526638598464694	0.007112	23265804288	11093934080	dram_lists: [2237, 120, 509, 36, 90, 938, 7164]	nvm_lists: [4171, 815, 304, 0, 0, 0, 0]	migrations_up: 11589	migrations_down:505
97526640700561294	0.007423	23265804288	11093934080	dram_lists: [2007, 327, 544, 24, 11, 6952, 1229]	nvm_lists: [4214, 786, 290, 0, 0, 0, 0]	migrations_up: 11589	migrations_down:505
97526642802672868	0.006962	23265804288	11093934080	dram_lists: [1745, 614, 514, 29, 1, 2744, 5447]	nvm_lists: [4222, 806, 262, 0, 0, 0, 0]	migrations_up: 11589	migrations_down:505
97526644904794360	0.019556	23265804288	11093934080	dram_lists: [1983, 539, 367, 47, 3498, 3445, 1215]	nvm_lists: [4342, 767, 181, 0, 0, 0, 0]	migrations_up: 11589	migrations_down:505
97526647006867656	0.012548	23265804288	11093934080	dram_lists: [1876, 653, 362, 11, 53, 2316, 5823]	nvm_lists: [4381, 741, 168, 0, 0, 0, 0]	migrations_up: 11589	migrations_down:505
97526649108959822	0.011090	23265804288	11093934080	dram_lists: [1614, 737, 513, 38, 82, 7796, 314]	nvm_lists: [4244, 854, 192, 0, 0, 0, 0]	migrations_up: 11589	migrations_down:505
97526651211067362	0.012297	23265804288	11093934080	dram_lists: [1841, 613, 422, 26, 36, 7629, 527]	nvm_lists: [4405, 704, 181, 0, 0, 0, 0]	migrations_up: 11589	migrations_down:505
97526653313163992	0.010762	23265804288	11093934080	dram_lists: [1625, 738, 511, 28, 1, 2469, 5722]	nvm_lists: [4320, 775, 195, 0, 0, 0, 0]	migrations_up: 11589	migrations_down:505
97526655415270510	0.007052	23265804288	11093934080	dram_lists: [1937, 581, 368, 16, 104, 7997, 91]	nvm_lists: [4436, 670, 184, 0, 0, 0, 0]	migrations_up: 11589	migrations_down:505
97526657517356684	0.006699	23265804288	11093934080	dram_lists: [1754, 727, 405, 16, 1, 4528, 3663]	nvm_lists: [4449, 665, 176, 0, 0, 0, 0]	migrations_up: 11589	migrations_down:505
97526659619470688	0.005823	23265804288	11093934080	dram_lists: [1481, 788, 581, 52, 0, 782, 7410]	nvm_lists: [4445, 671, 174, 0, 0, 0, 0]	migrations_up: 11589	migrations_down:505
97526661721568576	0.005166	23265804288	11093934080	dram_lists: [1940, 785, 133, 44, 6, 3623, 4563]	nvm_lists: [4511, 612, 167, 0, 0, 0, 0]	migrations_up: 11589	migrations_down:505
97526663823674870	0.006426	23265804288	11093934080	dram_lists: [1661, 821, 382, 38, 0, 2087, 6105]	nvm_lists: [4431, 679, 180, 0, 0, 0, 0]	migrations_up: 11589	migrations_down:505
97526665925767446	0.007639	23265804288	11093934080	dram_lists: [1918, 627, 338, 19, 76, 5012, 3104]	nvm_lists: [4577, 558, 155, 0, 0, 0, 0]	migrations_up: 11589	migrations_down:505
97526668029946824	0.011331	23265804288	11093934080	dram_lists: [1871, 693, 331, 7, 1, 6824, 1367]	nvm_lists: [4432, 687, 171, 0, 0, 0, 0]	migrations_up: 11589	migrations_down:505
97526670132048472	0.017054	23265804288	11093934080	dram_lists: [1850, 678, 364, 10, 208, 4293, 3691]	nvm_lists: [4010, 973, 307, 0, 0, 0, 0]	migrations_up: 11634	migrations_down:550
97526672234169214	0.018284	23265804288	11093934080	dram_lists: [2007, 601, 286, 8, 59, 7812, 321]	nvm_lists: [3967, 995, 328, 0, 0, 0, 0]	migrations_up: 11637	migrations_down:553
97526674336251512	0.020633	23265804288	11093934080	dram_lists: [1688, 760, 431, 23, 0, 2076, 6116]	nvm_lists: [3526, 1322, 442, 0, 0, 0, 0]	migrations_up: 11673	migrations_down:589
97526676438350790	0.016906	23265804288	11093934080	dram_lists: [2038, 758, 84, 22, 78, 5062, 3052]	nvm_lists: [3943, 998, 349, 0, 0, 0, 0]	migrations_up: 11673	migrations_down:589
97526678540455244	0.017022	23265804288	11093934080	dram_lists: [1762, 812, 308, 20, 0, 2085, 6107]	nvm_lists: [3919, 1013, 358, 0, 0, 0, 0]	migrations_up: 11676	migrations_down:592
97526680642554278	0.014617	23265804288	11093934080	dram_lists: [2003, 628, 262, 9, 102, 7272, 818]	nvm_lists: [4283, 716, 291, 0, 0, 0, 0]	migrations_up: 11676	migrations_down:592
97526682744735584	0.010723	23265804288	11093934080	dram_lists: [1716, 732, 426, 28, 49, 2648, 5495]	nvm_lists: [4356, 678, 256, 0, 0, 0, 0]	migrations_up: 11676	migrations_down:592
97526684846780324	0.012764	23265804288	11093934080	dram_lists: [2004, 528, 345, 25, 895, 7290, 7]	nvm_lists: [4364, 702, 224, 0, 0, 0, 0]	migrations_up: 11676	migrations_down:592
97526686948865410	0.009693	23265804288	11093934080	dram_lists: [1862, 676, 345, 19, 4, 6071, 2117]	nvm_lists: [4377, 710, 203, 0, 0, 0, 0]	migrations_up: 11676	migrations_down:592
97526689050936686	0.009974	23265804288	11093934080	dram_lists: [1527, 791, 542, 42, 0, 1143, 7049]	nvm_lists: [4316, 768, 206, 0, 0, 0, 0]	migrations_up: 11676	migrations_down:592
97526691153056048	0.008791	23265804288	11093934080	dram_lists: [1754, 652, 462, 34, 15, 7333, 844]	nvm_lists: [4416, 691, 183, 0, 0, 0, 0]	migrations_up: 11676	migrations_down:592
97526693255151370	0.006307	23265804288	11093934080	dram_lists: [1595, 748, 532, 27, 18, 2450, 5724]	nvm_lists: [4469, 652, 169, 0, 0, 0, 0]	migrations_up: 11676	migrations_down:592
97526695357254472	0.006513	23265804288	11093934080	dram_lists: [1846, 628, 410, 18, 82, 7975, 135]	nvm_lists: [4583, 564, 143, 0, 0, 0, 0]	migrations_up: 11676	migrations_down:592
97526697459354134	0.009921	23265804288	11093934080	dram_lists: [1671, 771, 447, 13, 0, 3997, 4195]	nvm_lists: [4453, 694, 143, 0, 0, 0, 0]	migrations_up: 11676	migrations_down:592
97526699561455692	0.009228	23265804288	11093934080	dram_lists: [2178, 342, 374, 8, 260, 6375, 1557]	nvm_lists: [4654, 517, 119, 0, 0, 0, 0]	migrations_up: 11676	migrations_down:592
97526701663562554	0.010587	23265804288	11093934080	dram_lists: [1824, 693, 374, 11, 1, 5334, 2857]	nvm_lists: [4564, 609, 117, 0, 0, 0, 0]	migrations_up: 11679	migrations_down:595
97526703765653622	0.009761	23265804288	11093934080	dram_lists: [1509, 791, 569, 33, 1, 8066, 125]	nvm_lists: [4513, 666, 111, 0, 0, 0, 0]	migrations_up: 11679	migrations_down:595
97526705867740052	0.006527	23265804288	11093934080	dram_lists: [1718, 667, 489, 28, 19, 7624, 549]	nvm_lists: [4582, 603, 105, 0, 0, 0, 0]	migrations_up: 11679	migrations_down:595
97526707969832798	0.004185	23265804288	11093934080	dram_lists: [1500, 810, 557, 35, 438, 2386, 5368]	nvm_lists: [4620, 573, 97, 0, 0, 0, 0]	migrations_up: 11679	migrations_down:595
97526710071939442	0.005723	23265804288	11093934080	dram_lists: [1909, 576, 392, 25, 255, 7922, 15]	nvm_lists: [4758, 449, 83, 0, 0, 0, 0]	migrations_up: 11679	migrations_down:595
97526712174052590	0.011151	23265804288	11093934080	dram_lists: [1911, 486, 489, 16, 1, 3652, 4539]	nvm_lists: [4573, 615, 102, 0, 0, 0, 0]	migrations_up: 11679	migrations_down:595
97526714276143314	0.021680	23095934976	11263803392	dram_lists: [1513, 743, 524, 41, 455, 3792, 3945]	nvm_lists: [3830, 1058, 462, 20, 0, 0, 0]	migrations_up: 11689	migrations_down:685
97526716378242642	0.012640	23265804288	11093934080	dram_lists: [1740, 667, 473, 22, 185, 6909, 1098]	nvm_lists: [3948, 963, 379, 0, 0, 0, 0]	migrations_up: 11769	migrations_down:685
97526718480338474	0.007147	23265804288	11093934080	dram_lists: [1662, 869, 328, 43, 0, 1138, 7054]	nvm_lists: [3979, 932, 379, 0, 0, 0, 0]	migrations_up: 11769	migrations_down:685
97526720582444640	0.005096	23265804288	11093934080	dram_lists: [2100, 407, 378, 17, 57, 5476, 2659]	nvm_lists: [4098, 829, 363, 0, 0, 0, 0]	migrations_up: 11769	migrations_down:685
97526722684548484	0.006150	23265804288	11093934080	dram_lists: [1711, 699, 470, 22, 0, 2900, 5292]	nvm_lists: [4116, 833, 341, 0, 0, 0, 0]	migrations_up: 11769	migrations_down:685
97526724786650516	0.007046	23265804288	11093934080	dram_lists: [2071, 404, 407, 20, 119, 6069, 2004]	nvm_lists: [4423, 584, 283, 0, 0, 0, 0]	migrations_up: 11769	migrations_down:685
97526726888735218	0.005758	23265804288	11093934080	dram_lists: [1736, 740, 408, 18, 1, 4506, 3685]	nvm_lists: [4457, 581, 252, 0, 0, 0, 0]	migrations_up: 11769	migrations_down:685
97526728990821208	0.004394	23265804288	11093934080	dram_lists: [1427, 808, 620, 47, 0, 578, 7614]	nvm_lists: [4466, 577, 247, 0, 0, 0, 0]	migrations_up: 11769	migrations_down:685
97526731092920712	0.004394	23265804288	11093934080	dram_lists: [1427, 808, 620, 47, 0, 578, 7614]	nvm_lists: [4466, 577, 247, 0, 0, 0, 0]	migrations_up: 11769	migrations_down:685
97526733195035110	0.004394	23265804288	11093934080	dram_lists: [1427, 808, 620, 47, 0, 578, 7614]	nvm_lists: [4466, 577, 247, 0, 0, 0, 0]	migrations_up: 11769	migrations_down:685
97526735297111842	0.004394	22739419136	11620319232	dram_lists: [1175, 808, 620, 47, 0, 578, 7614]	nvm_lists: [4717, 577, 247, 0, 0, 0, 0]	migrations_up: 11769	migrations_down:936
97526737399217918	0.004394	22638755840	11720982528	dram_lists: [1130, 808, 619, 46, 24, 555, 7613]	nvm_lists: [4767, 576, 246, 0, 0, 0, 0]	migrations_up: 11769	migrations_down:984
97526739501340562	0.008442	22638755840	11720982528	dram_lists: [1940, 516, 147, 0, 16, 7430, 746]	nvm_lists: [5099, 412, 77, 1, 0, 0, 0]	migrations_up: 11769	migrations_down:984
97526741603417736	0.008442	22638755840	11720982528	dram_lists: [1940, 516, 147, 0, 16, 7430, 746]	nvm_lists: [5099, 412, 77, 1, 0, 0, 0]	migrations_up: 11769	migrations_down:984
97526743705512830	0.008442	22638755840	11720982528	dram_lists: [1940, 516, 147, 0, 16, 7430, 746]	nvm_lists: [5099, 412, 77, 1, 0, 0, 0]	migrations_up: 11769	migrations_down:984
97526745807606996	0.008442	22538092544	11821645824	dram_lists: [1891, 516, 147, 0, 16, 7430, 746]	nvm_lists: [5147, 412, 77, 1, 0, 0, 0]	migrations_up: 11769	migrations_down:1033
97526747909726990	0.008442	22221422592	12138315776	dram_lists: [1843, 552, 9, 0, 15, 7905, 272]	nvm_lists: [5300, 412, 76, 0, 0, 0, 0]	migrations_up: 11769	migrations_down:1183
97526750011821730	0.008442	22221422592	12138315776	dram_lists: [1843, 552, 9, 0, 15, 7905, 272]	nvm_lists: [5300, 412, 76, 0, 0, 0, 0]	migrations_up: 11769	migrations_down:1183
97526752113924332	0.008442	22221422592	12138315776	dram_lists: [1843, 552, 9, 0, 15, 7905, 272]	nvm_lists: [5300, 412, 76, 0, 0, 0, 0]	migrations_up: 11769	migrations_down:1183
97526754216015982	0.010286	22221422592	12138315776	dram_lists: [1836, 406, 152, 10, 57, 7998, 137]	nvm_lists: [5735, 48, 5, 0, 0, 0, 0]	migrations_up: 11769	migrations_down:1183
97526756318097954	0.007594	22221422592	12138315776	dram_lists: [1603, 475, 296, 30, 2, 1168, 7022]	nvm_lists: [5602, 163, 23, 0, 0, 0, 0]	migrations_up: 11769	migrations_down:1183
97526758420234876	0.006999	22221422592	12138315776	dram_lists: [1187, 751, 432, 34, 0, 966, 7226]	nvm_lists: [5427, 297, 64, 0, 0, 0, 0]	migrations_up: 11769	migrations_down:1183
97526760522330476	0.006580	22221422592	12138315776	dram_lists: [1348, 611, 419, 26, 8, 6922, 1262]	nvm_lists: [5411, 310, 67, 0, 0, 0, 0]	migrations_up: 11769	migrations_down:1183
97526762624433248	0.007703	22221422592	12138315776	dram_lists: [1122, 690, 554, 38, 0, 1573, 6619]	nvm_lists: [5172, 513, 103, 0, 0, 0, 0]	migrations_up: 11772	migrations_down:1186
97526764726516616	0.013261	22221422592	12138315776	dram_lists: [1358, 607, 413, 26, 50, 7963, 179]	nvm_lists: [5097, 573, 118, 0, 0, 0, 0]	migrations_up: 11772	migrations_down:1186
97526766828611852	0.010738	22221422592	12138315776	dram_lists: [1186, 735, 462, 21, 0, 3071, 5121]	nvm_lists: [5001, 645, 142, 0, 0, 0, 0]	migrations_up: 11772	migrations_down:1186
97526768930734284	0.008152	22221422592	12138315776	dram_lists: [967, 764, 625, 48, 0, 375, 7817]	nvm_lists: [4966, 670, 152, 0, 0, 0, 0]	migrations_up: 11775	migrations_down:1189
97526771032822030	0.007682	22221422592	12138315776	dram_lists: [1205, 629, 539, 31, 151, 6699, 1342]	nvm_lists: [4870, 753, 165, 0, 0, 0, 0]	migrations_up: 11778	migrations_down:1192
97526773134908856	0.017821	22221422592	12138315776	dram_lists: [1112, 673, 578, 41, 1164, 3284, 3744]	nvm_lists: [4325, 1116, 347, 0, 0, 0, 0]	migrations_up: 11796	migrations_down:1210
97526775237133758	0.009615	22221422592	12138315776	dram_lists: [1337, 612, 430, 25, 633, 7270, 289]	nvm_lists: [4373, 1073, 342, 0, 0, 0, 0]	migrations_up: 11796	migrations_down:1210
97526777339129818	0.009436	22221422592	12138315776	dram_lists: [1293, 537, 537, 37, 0, 2345, 5847]	nvm_lists: [4455, 994, 339, 0, 0, 0, 0]	migrations_up: 11799	migrations_down:1213
97526779441227390	0.015200	22221422592	12138315776	dram_lists: [1493, 557, 331, 23, 250, 7884, 58]	nvm_lists: [4886, 668, 234, 0, 0, 0, 0]	migrations_up: 11799	migrations_down:1213
97526781543325954	0.025201	22221422592	12138315776	dram_lists: [1514, 417, 443, 30, 1342, 3180, 3670]	nvm_lists: [4337, 1120, 331, 0, 0, 0, 0]	migrations_up: 11829	migrations_down:1243
97526783645410012	0.019248	22221422592	12138315776	dram_lists: [1692, 452, 238, 22, 1546, 6641, 5]	nvm_lists: [4824, 717, 247, 0, 0, 0, 0]	migrations_up: 11829	migrations_down:1243
97526785747506504	0.013262	22221422592	12138315776	dram_lists: [1419, 661, 302, 22, 3, 5796, 2393]	nvm_lists: [4865, 695, 228, 0, 0, 0, 0]	migrations_up: 11829	migrations_down:1243
97526787849623456	0.017452	22221422592	12138315776	dram_lists: [1349, 679, 352, 24, 7, 4772, 3413]	nvm_lists: [4529, 942, 317, 0, 0, 0, 0]	migrations_up: 11859	migrations_down:1273
97526789951730158	0.024772	22221422592	12138315776	dram_lists: [1538, 568, 278, 28, 2876, 5240, 68]	nvm_lists: [4362, 1120, 306, 0, 0, 0, 0]	migrations_up: 11859	migrations_down:1273
97526792053809464	0.014809	22221422592	12138315776	dram_lists: [1305, 722, 354, 23, 8, 4948, 3236]	nvm_lists: [4429, 1064, 295, 0, 0, 0, 0]	migrations_up: 11859	migrations_down:1273
97526794155900644	0.008716	22221422592	12138315776	dram_lists: [1729, 388, 268, 19, 390, 7794, 8]	nvm_lists: [4557, 949, 282, 0, 0, 0, 0]	migrations_up: 11859	migrations_down:1273
97526796258013020	0.008513	22221422592	12138315776	dram_lists: [1398, 652, 335, 19, 1, 4794, 3397]	nvm_lists: [4573, 942, 273, 0, 0, 0, 0]	migrations_up: 11859	migrations_down:1273
97526798360102574	0.010775	22221422592	12138315776	dram_lists: [1629, 537, 222, 16, 568, 7617, 7]	nvm_lists: [4953, 653, 182, 0, 0, 0, 0]	migrations_up: 11859	migrations_down:1273
97526800462209436	0.011090	22221422592	12138315776	dram_lists: [1401, 701, 284, 18, 2, 5759, 2431]	nvm_lists: [4944, 660, 184, 0, 0, 0, 0]	migrations_up: 11859	migrations_down:1273
97526802564300092	0.013485	22221422592	12138315776	dram_lists: [1053, 751, 559, 41, 0, 873, 7319]	nvm_lists: [4572, 951, 265, 0, 0, 0, 0]	migrations_up: 11880	migrations_down:1294
97526804666395470	0.009433	22221422592	12138315776	dram_lists: [1228, 654, 489, 33, 5, 7198, 989]	nvm_lists: [4646, 879, 263, 0, 0, 0, 0]	migrations_up: 11880	migrations_down:1294
97526806768582430	0.006180	22221422592	12138315776	dram_lists: [1005, 748, 604, 47, 0, 1439, 6753]	nvm_lists: [4699, 836, 253, 0, 0, 0, 0]	migrations_up: 11880	migrations_down:1294
97526808870631314	0.005201	22221422592	12138315776	dram_lists: [1248, 632, 489, 35, 9, 7417, 766]	nvm_lists: [4770, 772, 246, 0, 0, 0, 0]	migrations_up: 11880	migrations_down:1294
97526810972713214	0.006417	22221422592	12138315776	dram_lists: [1045, 717, 606, 36, 0, 1931, 6261]	nvm_lists: [4722, 821, 245, 0, 0, 0, 0]	migrations_up: 11880	migrations_down:1294
97526813074806114	0.008501	22221422592	12138315776	dram_lists: [1337, 597, 448, 22, 47, 7992, 153]	nvm_lists: [5042, 558, 188, 0, 0, 0, 0]	migrations_up: 11880	migrations_down:1294
97526815176950264	0.008006	22221422592	12138315776	dram_lists: [1165, 704, 511, 24, 0, 2978, 5214]	nvm_lists: [4978, 627, 183, 0, 0, 0, 0]	migrations_up: 11880	migrations_down:1294
97526817279063984	0.011210	22221422592	12138315776	dram_lists: [1378, 629, 383, 14, 87, 8059, 46]	nvm_lists: [5220, 437, 131, 0, 0, 0, 0]	migrations_up: 11880	migrations_down:1294
97526819381112076	0.011780	22221422592	12138315776	dram_lists: [1224, 754, 411, 15, 0, 4391, 3801]	nvm_lists: [5097, 575, 116, 0, 0, 0, 0]	migrations_up: 11880	migrations_down:1294
97526821483204378	0.008280	22221422592	12138315776	dram_lists: [1504, 601, 292, 7, 292, 7900, 0]	nvm_lists: [5213, 470, 105, 0, 0, 0, 0]	migrations_up: 11880	migrations_down:1294
97526823585331528	0.007138	22221422592	12138315776	dram_lists: [1325, 763, 309, 7, 0, 5298, 2894]	nvm_lists: [5164, 527, 97, 0, 0, 0, 0]	migrations_up: 11880	migrations_down:1294
97526825687419990	0.009933	22221422592	12138315776	dram_lists: [1050, 783, 533, 38, 159, 596, 7437]	nvm_lists: [4938, 719, 131, 0, 0, 0, 0]	migrations_up: 11880	migrations_down:1294
97526827789507940	0.013380	22221422592	12138315776	dram_lists: [1257, 626, 495, 26, 10, 7149, 1033]	nvm_lists: [4899, 741, 148, 0, 0, 0, 0]	migrations_up: 11886	migrations_down:1300
97526829891588034	0.015378	22221422592	12138315776	dram_lists: [1074, 723, 573, 34, 0, 1495, 6697]	nvm_lists: [4447, 1040, 301, 0, 0, 0, 0]	migrations_up: 11895	migrations_down:1309
97526831993676754	0.017127	22221422592	12138315776	dram_lists: [1530, 444, 411, 19, 27, 7920, 245]	nvm_lists: [4602, 918, 268, 0, 0, 0, 0]	migrations_up: 11895	migrations_down:1309
97526834095797950	0.011731	22221422592	12138315776	dram_lists: [1450, 672, 267, 15, 0, 3158, 5034]	nvm_lists: [4652, 887, 249, 0, 0, 0, 0]	migrations_up: 11895	migrations_down:1309
97526836197904356	0.013019	22221422592	12138315776	dram_lists: [1539, 612, 243, 10, 61, 7980, 151]	nvm_lists: [4958, 644, 186, 0, 0, 0, 0]	migrations_up: 11895	migrations_down:1309
97526838299997306	0.009693	22221422592	12138315776	dram_lists: [1309, 791, 281, 23, 0, 1556, 6636]	nvm_lists: [4974, 650, 164, 0, 0, 0, 0]	migrations_up: 11895	migrations_down:1309
97526840402082934	0.006662	22221422592	12138315776	dram_lists: [1517, 615, 263, 9, 65, 8012, 115]	nvm_lists: [5065, 575, 148, 0, 0, 0, 0]	migrations_up: 11895	migrations_down:1309
97526842504189190	0.006148	22221422592	12138315776	dram_lists: [1269, 708, 410, 17, 0, 3614, 4578]	nvm_lists: [5057, 583, 148, 0, 0, 0, 0]	migrations_up: 11895	migrations_down:1309
97526844606301606	0.010864	22221422592	12138315776	dram_lists: [1681, 402, 311, 10, 138, 8011, 43]	nvm_lists: [5204, 484, 100, 0, 0, 0, 0]	migrations_up: 11895	migrations_down:1309
97526846708392296	0.009633	22221422592	12138315776	dram_lists: [1262, 707, 418, 17, 0, 4084, 4108]	nvm_lists: [5195, 501, 92, 0, 0, 0, 0]	migrations_up: 11895	migrations_down:1309
97526848810473366	0.020684	22221422592	12138315776	dram_lists: [1500, 601, 293, 153, 3412, 4592, 45]	nvm_lists: [5024, 671, 93, 0, 0, 0, 0]	migrations_up: 11895	migrations_down:1309
97526850912584802	0.012869	22221422592	12138315776	dram_lists: [1403, 655, 338, 8, 43, 5945, 2204]	nvm_lists: [5042, 653, 93, 0, 0, 0, 0]	migrations_up: 11895	migrations_down:1309
97526853014701168	0.012032	22221422592	12138315776	dram_lists: [1227, 585, 546, 46, 0, 1069, 7123]	nvm_lists: [5067, 677, 44, 0, 0, 0, 0]	migrations_up: 11895	migrations_down:1309
97526855116792158	0.012416	22221422592	12138315776	dram_lists: [1386, 443, 546, 29, 0, 5457, 2735]	nvm_lists: [5123, 608, 57, 0, 0, 0, 0]	migrations_up: 11898	migrations_down:1312
97526857218894488	0.014311	22221422592	12138315776	dram_lists: [1058, 666, 635, 45, 0, 1241, 6951]	nvm_lists: [4789, 866, 133, 0, 0, 0, 0]	migrations_up: 11904	migrations_down:1318
97526859320993374	0.012426	22221422592	12138315776	dram_lists: [1236, 625, 516, 27, 5, 6828, 1359]	nvm_lists: [4926, 731, 131, 0, 0, 0, 0]	migrations_up: 11904	migrations_down:1318
97526861423075190	0.008825	22221422592	12138315776	dram_lists: [1051, 715, 610, 28, 0, 2062, 6130]	nvm_lists: [4949, 708, 131, 0, 0, 0, 0]	migrations_up: 11904	migrations_down:1318
97526863525196824	0.008255	22221422592	12138315776	dram_lists: [1309, 614, 463, 18, 24, 7801, 367]	nvm_lists: [5007, 656, 125, 0, 0, 0, 0]	migrations_up: 11904	migrations_down:1318
97526865627293536	0.007498	22221422592	12138315776	dram_lists: [1080, 726, 569, 29, 0, 2359, 5833]	nvm_lists: [5084, 590, 114, 0, 0, 0, 0]	migrations_up: 11904	migrations_down:1318
97526867729392238	0.006167	22221422592	12138315776	dram_lists: [1320, 630, 436, 18, 27, 7794, 371]	nvm_lists: [5572, 103, 113, 0, 0, 0, 0]	migrations_up: 11904	migrations_down:1318
97526869831460948	0.007723	22221422592	12138315776	dram_lists: [1095, 744, 544, 21, 0, 2582, 5610]	nvm_lists: [5355, 316, 117, 0, 0, 0, 0]	migrations_up: 11904	migrations_down:1318


==> figures/microbenchmarks/gups-colocate/third-gups.txt <==
97526198726072806	0.0002200000
97526200828151956	0.0386850000
97526202930252878	0.0386200000
97526205032350798	0.0385360000
97526207134449058	0.0385840000
97526209236549424	0.0385990000
97526211338652136	0.0386020000
97526213440747378	0.0385390000
97526215542846646	0.0385540000
97526217644947350	0.0386090000
97526219747045242	0.0385470000
97526221849143554	0.0384250000
97526223951245642	0.0383510000
97526226053342690	0.0383010000
97526228155440130	0.0383190000
97526230257540268	0.0383040000
97526232359640010	0.0383830000
97526234461739732	0.0383010000
97526236563837284	0.0383190000
97526238665936790	0.0383430000
97526240768035396	0.0382880000
97526242870135414	0.0387260000
97526244972231912	0.0378860000
97526247076576204	0.0365640000
97526249178530402	0.0362640000
97526251280630200	0.0363620000
97526253382729698	0.0368700000
97526255484854558	0.0365670000
97526257590716052	0.0358460000
97526259691124044	0.0355090000
97526261793227032	0.0355290000
97526263895322980	0.0361670000
97526265997423574	0.0358800000
97526268099523222	0.0349910000
97526270201633474	0.0348780000
97526272303719212	0.0349760000
97526274405820728	0.0353880000
97526276507919092	0.0352460000
97526278614356946	0.0343280000
97526280716316312	0.0341290000
97526282818420264	0.0341580000
97526284937314866	0.0349670000
97526287039415330	0.0345150000
97526289145711966	0.0336540000
97526291247810882	0.0338300000
97526293349914898	0.0338360000
97526295452011132	0.0340330000
97526297554107950	0.0336380000
97526299656208284	0.0331970000
97526301758308776	0.0333690000
97526303860405584	0.0330370000
97526305962506466	0.0336900000
97526308064604150	0.0329230000
97526310166704140	0.0329700000
97526312268803426	0.0327610000
97526314370902358	0.0329380000
97526316473002158	0.0340260000
97526318575101414	0.0339200000
97526320677897426	0.0327390000
97526322779297340	0.0321240000
97526324881399210	0.0322920000
97526326983497584	0.0326560000
97526329085594760	0.0334640000
97526331187696218	0.0335880000
97526333289796300	0.0334880000
97526335396289946	0.0327890000
97526337498192474	0.0316260000
97526339600294924	0.0319470000
97526341702390318	0.0319820000
97526343804492794	0.0331070000
97526345906589568	0.0330710000
97526348008690488	0.0324040000
97526350110785304	0.0326420000
97526352212890744	0.0328070000
97526354314986220	0.0327670000
97526356417084930	0.0328330000
97526358519184056	0.0328200000
97526360621283532	0.0328740000
97526362723380574	0.0328500000
97526364825482104	0.0328190000
97526366927578522	0.0328630000
97526369029676256	0.0331140000
97526371131774704	0.0315220000
97526373233874808	0.0306840000
97526375335978190	0.0308020000
97526377438075170	0.0306510000
97526379540172030	0.0313550000
97526381642273476	0.0314890000
97526383744368912	0.0303010000
97526385846468982	0.0303510000
97526387948568646	0.0303780000
97526390050670704	0.0305990000
97526392152768062	0.0312260000
97526394254223654	0.0307080000
97526396354864968	0.0301280000
97526398456964602	0.0301880000
97526400559064014	0.0301640000
97526402661161964	0.0307150000
97526404763283624	0.0307910000
97526406865361574	0.0295860000
97526408967462018	0.0298790000
97526411069559184	0.0299530000
97526413171659496	0.0303950000
97526415273759642	0.0303830000
97526417375855706	0.0295350000
97526419477954910	0.0297860000
97526421580052994	0.0297320000
97526423682154280	0.0298160000
97526425784250880	0.0301170000
97526427886349970	0.0294060000
97526429988452200	0.0295950000
97526432090550140	0.0295470000
97526434192647778	0.0298480000
97526436294748066	0.0299680000
97526438396847796	0.0293790000
97526440498946728	0.0293590000
97526442601043502	0.0295600000
97526444703144380	0.0296730000
97526446805243858	0.0306760000
97526448907342352	0.0306790000
97526451013642558	0.0294520000
97526453115740012	0.0293020000
97526455217838126	0.0294000000
97526457319970826	0.0288380000
97526459422120016	0.0305110000
97526461524138486	0.0305170000
97526463626237818	0.0304600000
97526465727405320	0.0298440000
97526467828356294	0.0289470000
97526469930432778	0.0260950000
97526472032534088	0.0301950000
97526474134631162	0.0302170000
97526476236730384	0.0302390000
97526478338829102	0.0302920000
97526480440928280	0.0296880000
97526482543027844	0.0291120000
97526484645125722	0.0291090000
97526486747225412	0.0300920000
97526488849324564	0.0295750000
97526490951424176	0.0304250000
97526493053522348	0.0305150000
97526495155622006	0.0298350000
97526497257721142	0.0302500000
97526499359821466	0.0291370000
97526501461919142	0.0293490000
97526503564016322	0.0299840000
97526505666117918	0.0296890000
97526507768216276	0.0291740000
97526509870314338	0.0306110000
97526511972415772	0.0307520000
97526514074514802	0.0299880000
97526516176612152	0.0301320000
97526518278711912	0.0305160000
97526520380812114	0.0305960000
97526522482909790	0.0304450000
97526524585010516	0.0303080000
97526526687109960	0.0302700000
97526528789208568	0.0304320000
97526530891305920	0.0306740000
97526532993407468	0.0299630000
97526535095502812	0.0306580000
97526537197605912	0.0304090000
97526539299809268	0.0306350000
97526541401801904	0.0305840000
97526543503900132	0.0304070000
97526545606000640	0.0298690000
97526547708097890	0.0306490000
97526549810199100	0.0304360000
97526551912297388	0.0301610000
97526554014395356	0.0306250000
97526556116495244	0.0304500000
97526558218594946	0.0303260000
97526560320692282	0.0298370000
97526562422791548	0.0290440000
97526564524889794	0.0289730000
97526566626992152	0.0285720000
97526568729089528	0.0286990000
97526570831187164	0.0275190000
97526572933287492	0.0291140000
97526575037485356	0.0285600000
97526577139586042	0.0281870000
97526579241697408	0.0280510000
97526581343783656	0.0286180000
97526583445881056	0.0293270000
97526585548021466	0.0272950000
97526587650082520	0.0286080000
97526589752178964	0.0289150000
97526591854280194	0.0285640000
97526593956377824	0.0286310000
97526596058487172	0.0285050000
97526598160575490	0.0286760000
97526600262674686	0.0286610000
97526602364786124	0.0290170000
97526604466874492	0.0285650000
97526606568974258	0.0287840000
97526608671074072	0.0286310000
97526610773172516	0.0285650000
97526612875268560	0.0285990000
97526614977368508	0.0287310000
97526617079468118	0.0298690000
97526619181567164	0.0301820000
97526621283666596	0.0297540000
97526623385765160	0.0296510000
97526625487866366	0.0296270000
97526627589964294	0.0294530000
97526629692061906	0.0296830000
97526631794161280	0.0292820000
97526633896259196	0.0292110000
97526635998358382	0.0295410000
97526638100459348	0.0288880000
97526640202559714	0.0286400000
97526642304658012	0.0286160000
97526644406759336	0.0290310000
97526646508853812	0.0290740000
97526648610956340	0.0286550000
97526650713054664	0.0288450000
97526652815151874	0.0288490000
97526654917254576	0.0290160000
97526657019350272	0.0290480000
97526659121459338	0.0285850000
97526661250848268	0.0291720000
97526663352947380	0.0294500000
97526665455049984	0.0289290000
97526667557145972	0.0287200000
97526669659244762	0.0296420000
97526671761351358	0.0297260000
97526673863445384	0.0294150000
97526675965545594	0.0287280000
97526678067641910	0.0296730000
97526680169741072	0.0299400000
97526682271584202	0.0293310000
97526684371837892	0.0285930000
97526686473936676	0.0291080000
97526688576036402	0.0290030000
97526690678220224	0.0288000000
97526692780238558	0.0289930000
97526694882335990	0.0287410000
97526696984434888	0.0288330000
97526699086531044	0.0287660000
97526701188631954	0.0290040000
97526703290728226	0.0291220000
97526705392831780	0.0293710000
97526707494927480	0.0290570000
97526709597026112	0.0288260000
97526711699129472	0.0287810000
97526713801223384	0.0293770000
97526715903323662	0.0277950000
97526718005423604	0.0292880000
97526720107521860	0.0293710000
97526722209622490	0.0298960000
97526724311718492	0.0297260000
97526726413824670	0.0296530000
97526728515920280	0.0297680000
97526730617636070	0.0282480000
97526732718014742	0.0284650000
97526734820115790	0.0283710000
97526736922215734	0.0286100000
97526739024314674	0.0292210000
97526741126411020	0.0283870000
97526743228511954	0.0278990000
97526745330611282	0.0280740000
97526747432710176	0.0284100000
97526749534808470	0.0293110000
97526751636910054	0.0294250000
97526753739008092	0.0297500000
97526755841106026	0.0292890000
97526757943203916	0.0295080000
97526760045305632	0.0298550000
97526762147403426	0.0298600000
97526764249503778	0.0299210000
97526766351601518	0.0297960000
97526768453702030	0.0298220000
97526770555800034	0.0299230000
97526772657898024	0.0298010000
97526774759999544	0.0299090000
97526776862097188	0.0298440000
97526778964196058	0.0298910000
97526781066298028	0.0297470000
97526783168438074	0.0299570000
97526785270493298	0.0298960000
97526787372595094	0.0297890000
97526789474692442	0.0298890000
97526791576791746	0.0299270000
97526793678890534	0.0299710000
97526795780990310	0.0299860000
97526797883102536	0.0299830000
97526799985187058	0.0299080000
97526802087284014	0.0297690000
97526804189386094	0.0299260000
97526806291486278	0.0295860000
97526808393582446	0.0298560000
97526810495684084	0.0299120000
97526812597783028	0.0299540000
97526814699881914	0.0299610000
97526816801979496	0.0299800000
97526818904079560	0.0299650000
97526821006179394	0.0300180000
97526823108278002	0.0299990000
97526825210374978	0.0298800000
97526827312476724	0.0299420000
97526829414574656	0.0298360000
97526831516674004	0.0300090000
97526833618773150	0.0300440000
97526835720871746	0.0300610000
97526837822970002	0.0299610000
97526839925070266	0.0300210000
97526842027167240	0.0299630000
97526844129268456	0.0300590000
97526846231368282	0.0300390000
97526848333466864	0.0300240000
97526850435566168	0.0300340000
97526852537664816	0.0300570000
97526854639763042	0.0300260000
97526856742023280	0.0298510000
97526858843962298	0.0300140000
97526860946060186	0.0299600000
97526863048160714	0.0300660000
97526865150260466	0.0300900000
97526867252359360	0.0300660000
97526869354456406	0.0300070000


==> figures/microbenchmarks/gups-colocate/third-log.txt <==
97526197104937352	-1.000000	0	0	dram_lists: [0, 0, 0, 0, 0, 0, 0]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526199207088176	-1.000000	34359738368	0	dram_lists: [16384, 0, 0, 0, 0, 0, 0]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526201309151504	0.000000	34359738368	0	dram_lists: [6719, 1127, 339, 153, 4173, 3873, 0]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526203411254082	0.000000	34359738368	0	dram_lists: [5351, 2122, 695, 24, 59, 7710, 423]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526205513360442	0.000000	34359738368	0	dram_lists: [5593, 1903, 677, 19, 44, 7952, 196]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526207615446444	0.000000	34359738368	0	dram_lists: [5619, 2086, 479, 8, 207, 7980, 5]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526209717549154	0.000000	34359738368	0	dram_lists: [3899, 2545, 1642, 106, 0, 730, 7462]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526211819681274	0.000000	34359738368	0	dram_lists: [4368, 2388, 1281, 155, 0, 1472, 6720]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526213921741192	0.000000	34359738368	0	dram_lists: [4282, 2144, 1653, 113, 0, 3366, 4826]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526216023836410	0.000000	34359738368	0	dram_lists: [4242, 2398, 1481, 71, 1, 5658, 2533]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526218125941034	0.000000	34359738368	0	dram_lists: [4887, 2065, 1201, 39, 6, 7366, 820]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526220228042050	0.000000	34359738368	0	dram_lists: [5431, 1922, 824, 15, 20, 8037, 135]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526222330147948	0.000000	34359738368	0	dram_lists: [5622, 2009, 556, 5, 136, 8053, 3]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526224432247124	0.000000	34359738368	0	dram_lists: [6056, 1811, 325, 0, 465, 7727, 0]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526226534344442	0.000000	34359738368	0	dram_lists: [3760, 2716, 1574, 142, 0, 713, 7479]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526228640659784	0.000000	34359738368	0	dram_lists: [3711, 2252, 2095, 134, 0, 1482, 6710]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526230742750252	0.000000	34359738368	0	dram_lists: [4124, 2124, 1860, 84, 0, 4115, 4077]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526232844845504	0.000000	34359738368	0	dram_lists: [4494, 2361, 1296, 41, 5, 7391, 796]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526234946940164	0.000000	34359738368	0	dram_lists: [5957, 1954, 265, 16, 61, 8110, 21]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526237049041082	0.000000	34359738368	0	dram_lists: [3589, 2891, 1575, 137, 0, 548, 7644]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526239151153294	0.000000	34359738368	0	dram_lists: [3345, 2599, 2065, 183, 0, 1360, 6832]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526241253237440	0.000000	34359738368	0	dram_lists: [3583, 2540, 1940, 129, 0, 3604, 4588]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526243355355204	0.000000	34359738368	0	dram_lists: [4335, 2066, 1719, 72, 0, 5178, 3014]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526245457424670	0.000000	34359738368	0	dram_lists: [4625, 2324, 1206, 37, 12, 7758, 422]	nvm_lists: [0, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:0
97526247559526236	0.000000	33688649728	671088640	dram_lists: [4305, 2324, 1206, 37, 12, 7758, 422]	nvm_lists: [320, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:320
97526249661632346	0.000000	33688649728	671088640	dram_lists: [4305, 2324, 1206, 37, 12, 7758, 422]	nvm_lists: [320, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:320
97526251763718320	0.000000	33688649728	671088640	dram_lists: [5703, 688, 1439, 42, 11, 7758, 423]	nvm_lists: [320, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:320
97526253865824172	0.000000	33688649728	671088640	dram_lists: [5703, 688, 1439, 42, 11, 7758, 423]	nvm_lists: [320, 0, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:320
97526255967938234	0.000115	33688649728	671088640	dram_lists: [5278, 2061, 522, 11, 3, 7137, 1052]	nvm_lists: [310, 9, 1, 0, 0, 0, 0]	migrations_up: 0	migrations_down:320
97526258070015722	0.000115	33034338304	1325400064	dram_lists: [4965, 2061, 522, 11, 3, 7137, 1052]	nvm_lists: [622, 9, 1, 0, 0, 0, 0]	migrations_up: 0	migrations_down:633
97526260172118544	0.000115	33017561088	1342177280	dram_lists: [4958, 2061, 522, 11, 3, 7137, 1052]	nvm_lists: [630, 9, 1, 0, 0, 0, 0]	migrations_up: 0	migrations_down:640
97526262274223094	0.000115	33017561088	1342177280	dram_lists: [6123, 651, 761, 17, 2, 3596, 4594]	nvm_lists: [632, 8, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:640
97526264376312948	0.000115	33017561088	1342177280	dram_lists: [6123, 651, 761, 17, 2, 3596, 4594]	nvm_lists: [632, 8, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:640
97526266478419390	0.000181	33017561088	1342177280	dram_lists: [5579, 1761, 210, 2, 92, 8093, 7]	nvm_lists: [638, 2, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:640
97526268580531862	0.000181	32384221184	1975517184	dram_lists: [5276, 1761, 210, 2, 92, 8093, 7]	nvm_lists: [940, 2, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:943
97526270682607712	0.000181	32346472448	2013265920	dram_lists: [5259, 1761, 210, 2, 92, 8093, 7]	nvm_lists: [958, 2, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:960
97526272784714212	0.000181	32346472448	2013265920	dram_lists: [5262, 1760, 209, 1, 196, 7978, 18]	nvm_lists: [959, 1, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:960
97526274886824326	0.000181	32346472448	2013265920	dram_lists: [5262, 1760, 209, 1, 196, 7978, 18]	nvm_lists: [959, 1, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:960
97526276988920892	0.000488	32346472448	2013265920	dram_lists: [4105, 2241, 845, 41, 0, 3467, 4725]	nvm_lists: [920, 33, 7, 0, 0, 0, 0]	migrations_up: 0	migrations_down:960
97526279091010968	0.000488	31687966720	2671771648	dram_lists: [3790, 2241, 845, 41, 0, 3467, 4725]	nvm_lists: [1234, 33, 7, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1275
97526281193124276	0.000488	31675383808	2684354560	dram_lists: [3785, 2241, 845, 41, 0, 3467, 4725]	nvm_lists: [1240, 33, 7, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1280
97526283295214056	0.000488	31675383808	2684354560	dram_lists: [3786, 2242, 844, 40, 10, 3220, 4962]	nvm_lists: [1242, 32, 6, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1280
97526285397320994	0.000771	31675383808	2684354560	dram_lists: [4396, 1896, 599, 21, 0, 5382, 2810]	nvm_lists: [1272, 6, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1280
97526287499458300	0.000771	31612469248	2747269120	dram_lists: [4365, 1896, 599, 21, 0, 5382, 2810]	nvm_lists: [1302, 6, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1311
97526289601503394	0.000771	31004295168	3355443200	dram_lists: [4076, 1896, 599, 21, 0, 5382, 2810]	nvm_lists: [1592, 6, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1600
97526291703598632	0.000771	31004295168	3355443200	dram_lists: [4076, 1896, 599, 21, 0, 5382, 2810]	nvm_lists: [1592, 6, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1600
97526293805710912	0.000771	31004295168	3355443200	dram_lists: [4076, 1896, 599, 21, 0, 5382, 2810]	nvm_lists: [1592, 6, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1600
97526295907804614	0.000868	31004295168	3355443200	dram_lists: [4269, 1862, 453, 8, 4, 6868, 1320]	nvm_lists: [1592, 7, 1, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1600
97526298009898998	0.000868	30752636928	3607101440	dram_lists: [4148, 1862, 453, 8, 4, 6868, 1320]	nvm_lists: [1712, 7, 1, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1721
97526300112009402	0.000868	30333206528	4026531840	dram_lists: [3949, 1862, 453, 8, 4, 6868, 1320]	nvm_lists: [1912, 7, 1, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1920
97526302214098612	0.000868	30333206528	4026531840	dram_lists: [3949, 1862, 453, 8, 4, 6868, 1320]	nvm_lists: [1912, 7, 1, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1920
97526304316196896	0.000868	30333206528	4026531840	dram_lists: [3949, 1862, 453, 8, 4, 6868, 1320]	nvm_lists: [1912, 7, 1, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1920
97526306418310966	0.001391	30333206528	4026531840	dram_lists: [4403, 1594, 274, 1, 44, 8081, 67]	nvm_lists: [1894, 22, 4, 0, 0, 0, 0]	migrations_up: 0	migrations_down:1920
97526308520394318	0.001391	29846667264	4513071104	dram_lists: [4170, 1594, 274, 1, 44, 8081, 67]	nvm_lists: [2126, 22, 4, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2153
97526310624593090	0.001391	29773266944	4586471424	dram_lists: [4136, 1594, 274, 1, 44, 8081, 67]	nvm_lists: [2161, 22, 4, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2187
97526312726703466	0.001391	29773266944	4586471424	dram_lists: [4136, 1594, 274, 1, 44, 8081, 67]	nvm_lists: [2161, 22, 4, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2187
97526314828796778	0.001391	29773266944	4586471424	dram_lists: [4138, 1594, 273, 0, 249, 7869, 74]	nvm_lists: [2163, 21, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2187
97526316930892066	0.001391	29773266944	4586471424	dram_lists: [4138, 1594, 273, 0, 249, 7869, 74]	nvm_lists: [2163, 21, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2187
97526319033007754	0.001500	29773266944	4586471424	dram_lists: [3657, 1759, 571, 18, 0, 5219, 2973]	nvm_lists: [2174, 11, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2187
97526321135097744	0.001500	29519511552	4840226816	dram_lists: [3535, 1759, 571, 18, 0, 5219, 2973]	nvm_lists: [2295, 11, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2309
97526323237188900	0.001500	29198647296	5161091072	dram_lists: [3383, 1759, 571, 18, 0, 5219, 2973]	nvm_lists: [2448, 11, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2461
97526325339302412	0.001500	29198647296	5161091072	dram_lists: [3383, 1759, 571, 18, 0, 5219, 2973]	nvm_lists: [2448, 11, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2461
97526327441387692	0.001500	29198647296	5161091072	dram_lists: [3385, 1759, 570, 17, 4, 5019, 3169]	nvm_lists: [2450, 10, 1, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2461
97526329543483132	0.001500	29198647296	5161091072	dram_lists: [3385, 1759, 570, 17, 4, 5019, 3169]	nvm_lists: [2450, 10, 1, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2461
97526331645599082	0.001500	29198647296	5161091072	dram_lists: [3385, 1759, 570, 17, 4, 5019, 3169]	nvm_lists: [2450, 10, 1, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2461
97526333747684088	0.001500	29198647296	5161091072	dram_lists: [3385, 1759, 570, 17, 4, 5019, 3169]	nvm_lists: [2450, 10, 1, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2461
97526335849784928	0.001820	28988932096	5370806272	dram_lists: [4002, 1362, 262, 4, 17, 7905, 270]	nvm_lists: [2523, 35, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2562
97526337951896072	0.001820	28624027648	5735710720	dram_lists: [3829, 1362, 262, 4, 17, 7905, 270]	nvm_lists: [2697, 35, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2735
97526340053980800	0.001820	28624027648	5735710720	dram_lists: [3829, 1362, 262, 4, 17, 7905, 270]	nvm_lists: [2697, 35, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2735
97526342156080800	0.001820	28624027648	5735710720	dram_lists: [3951, 1447, 53, 6, 16, 7926, 250]	nvm_lists: [2699, 34, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2735
97526344258184848	0.001820	28624027648	5735710720	dram_lists: [3951, 1447, 53, 6, 16, 7926, 250]	nvm_lists: [2699, 34, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2735
97526346360284940	0.001820	28624027648	5735710720	dram_lists: [3951, 1447, 53, 6, 16, 7926, 250]	nvm_lists: [2699, 34, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2735
97526348462393362	0.001820	28624027648	5735710720	dram_lists: [3951, 1447, 53, 6, 16, 7926, 250]	nvm_lists: [2699, 34, 2, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2735
97526350564546218	0.002196	28624027648	5735710720	dram_lists: [3254, 1484, 683, 36, 0, 2422, 5770]	nvm_lists: [2633, 80, 22, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2735
97526352666593014	0.002765	28624027648	5735710720	dram_lists: [3993, 1061, 390, 13, 233, 7958, 1]	nvm_lists: [2649, 65, 21, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2735
97526354768692828	0.002703	28624027648	5735710720	dram_lists: [2862, 1827, 740, 28, 0, 4616, 3576]	nvm_lists: [2591, 116, 28, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2735
97526356870804418	0.003388	28624027648	5735710720	dram_lists: [3237, 1539, 662, 19, 43, 7935, 214]	nvm_lists: [2599, 109, 27, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2735
97526358972888118	0.002948	28624027648	5735710720	dram_lists: [2233, 1885, 1254, 85, 0, 826, 7366]	nvm_lists: [2528, 169, 38, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2735
97526361074992656	0.002178	28624027648	5735710720	dram_lists: [2501, 1711, 1182, 63, 0, 5818, 2374]	nvm_lists: [2513, 184, 38, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2735
97526363177095636	0.001687	28624027648	5735710720	dram_lists: [2135, 1488, 1683, 151, 0, 234, 7958]	nvm_lists: [2515, 183, 37, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2735
97526365279186240	0.002159	28624027648	5735710720	dram_lists: [2365, 1519, 1477, 96, 0, 4295, 3897]	nvm_lists: [2490, 206, 39, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2735
97526367381286042	0.003585	28624027648	5735710720	dram_lists: [3074, 1401, 949, 33, 94, 8089, 9]	nvm_lists: [2519, 186, 30, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2735
97526369483395924	0.003091	28624027648	5735710720	dram_lists: [2456, 1838, 1118, 45, 0, 2478, 5714]	nvm_lists: [2479, 220, 36, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2735
97526371585472846	0.003658	28487712768	5872025600	dram_lists: [2751, 1629, 973, 38, 3, 7143, 1046]	nvm_lists: [2544, 222, 34, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2801
97526373687566344	0.003658	28284289024	6075449344	dram_lists: [2655, 1629, 973, 38, 3, 7143, 1046]	nvm_lists: [2641, 222, 34, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2897
97526375789665690	0.003658	28284289024	6075449344	dram_lists: [2655, 1629, 973, 38, 3, 7143, 1046]	nvm_lists: [2641, 222, 34, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2897
97526377891773744	0.003658	28284289024	6075449344	dram_lists: [2656, 1629, 972, 38, 2, 7256, 934]	nvm_lists: [2643, 221, 33, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2897
97526379993866848	0.003658	28284289024	6075449344	dram_lists: [2656, 1629, 972, 38, 2, 7256, 934]	nvm_lists: [2643, 221, 33, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2897
97526382095964980	0.003216	28284289024	6075449344	dram_lists: [2929, 1623, 710, 33, 0, 2553, 5639]	nvm_lists: [2727, 143, 27, 0, 0, 0, 0]	migrations_up: 0	migrations_down:2897
97526384198063472	0.003216	27894218752	6465519616	dram_lists: [2743, 1623, 710, 33, 0, 2553, 5639]	nvm_lists: [2913, 143, 27, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3083
97526386300160468	0.003216	27894218752	6465519616	dram_lists: [2743, 1623, 710, 33, 0, 2553, 5639]	nvm_lists: [2913, 143, 27, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3083
97526388402269088	0.003216	27894218752	6465519616	dram_lists: [2743, 1623, 710, 33, 0, 2553, 5639]	nvm_lists: [2913, 143, 27, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3083
97526390504358698	0.003216	27894218752	6465519616	dram_lists: [2743, 1623, 710, 33, 0, 2553, 5639]	nvm_lists: [2913, 143, 27, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3083
97526392606458880	0.003216	27894218752	6465519616	dram_lists: [2743, 1623, 710, 33, 0, 2553, 5639]	nvm_lists: [2913, 143, 27, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3083
97526394708561290	0.003495	27617394688	6742343680	dram_lists: [2737, 1573, 633, 33, 0, 3033, 5159]	nvm_lists: [3161, 46, 8, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3215
97526396810690372	0.003495	27518828544	6840909824	dram_lists: [2691, 1573, 633, 33, 0, 3033, 5159]	nvm_lists: [3208, 46, 8, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3262
97526398912762998	0.003495	27518828544	6840909824	dram_lists: [2691, 1573, 633, 33, 0, 3033, 5159]	nvm_lists: [3208, 46, 8, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3262
97526401014854754	0.003495	27518828544	6840909824	dram_lists: [2693, 1573, 632, 32, 13, 2958, 5221]	nvm_lists: [3210, 45, 7, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3262
97526403116968130	0.003495	27518828544	6840909824	dram_lists: [2693, 1573, 632, 32, 13, 2958, 5221]	nvm_lists: [3210, 45, 7, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3262
97526405219064990	0.003116	27458011136	6901727232	dram_lists: [3083, 1403, 404, 10, 1, 6540, 1651]	nvm_lists: [3200, 81, 10, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3292
97526407321170662	0.003116	27086815232	7272923136	dram_lists: [2907, 1403, 404, 10, 1, 6540, 1651]	nvm_lists: [3377, 81, 10, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3468
97526409423249500	0.003116	27086815232	7272923136	dram_lists: [2907, 1403, 404, 10, 1, 6540, 1651]	nvm_lists: [3377, 81, 10, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3468
97526411527448282	0.003116	27086815232	7272923136	dram_lists: [2907, 1403, 404, 10, 1, 6540, 1651]	nvm_lists: [3377, 81, 10, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3468
97526413629553154	0.003116	27086815232	7272923136	dram_lists: [2907, 1403, 404, 10, 1, 6540, 1651]	nvm_lists: [3377, 81, 10, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3468
97526415731700530	0.003291	27067940864	7291797504	dram_lists: [2351, 1503, 808, 52, 0, 1015, 7177]	nvm_lists: [3242, 196, 38, 1, 0, 0, 0]	migrations_up: 0	migrations_down:3478
97526417840065296	0.003291	26669481984	7690256384	dram_lists: [2162, 1503, 808, 52, 0, 1015, 7177]	nvm_lists: [3432, 196, 38, 1, 0, 0, 0]	migrations_up: 0	migrations_down:3667
97526419948447442	0.003291	26669481984	7690256384	dram_lists: [2162, 1503, 808, 52, 0, 1015, 7177]	nvm_lists: [3432, 196, 38, 1, 0, 0, 0]	migrations_up: 0	migrations_down:3667
97526422050550288	0.003291	26669481984	7690256384	dram_lists: [2162, 1503, 808, 52, 0, 1015, 7177]	nvm_lists: [3432, 196, 38, 1, 0, 0, 0]	migrations_up: 0	migrations_down:3667
97526424152655214	0.003291	26669481984	7690256384	dram_lists: [2162, 1503, 808, 52, 0, 1015, 7177]	nvm_lists: [3432, 196, 38, 1, 0, 0, 0]	migrations_up: 0	migrations_down:3667
97526426258951306	0.003716	26570915840	7788822528	dram_lists: [3476, 869, 132, 0, 429, 7760, 3]	nvm_lists: [3606, 89, 19, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3715
97526428361065350	0.003716	26298286080	8061452288	dram_lists: [3347, 869, 132, 0, 429, 7760, 3]	nvm_lists: [3736, 89, 19, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3844
97526430462238268	0.003716	26298286080	8061452288	dram_lists: [3347, 869, 132, 0, 429, 7760, 3]	nvm_lists: [3736, 89, 19, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3844
97526432563147384	0.003716	26298286080	8061452288	dram_lists: [3347, 869, 132, 0, 429, 7760, 3]	nvm_lists: [3736, 89, 19, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3844
97526434665254428	0.003716	26298286080	8061452288	dram_lists: [3349, 868, 131, 0, 428, 7760, 4]	nvm_lists: [3738, 88, 18, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3844
97526436767348250	0.004231	26235371520	8124366848	dram_lists: [2644, 1251, 411, 11, 0, 4816, 3376]	nvm_lists: [3821, 49, 4, 0, 0, 0, 0]	migrations_up: 0	migrations_down:3875
97526438873644142	0.004231	25939673088	8420065280	dram_lists: [2504, 1251, 411, 11, 0, 4816, 3376]	nvm_lists: [3962, 49, 4, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4015
97526440975742148	0.004231	25939673088	8420065280	dram_lists: [2504, 1251, 411, 11, 0, 4816, 3376]	nvm_lists: [3962, 49, 4, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4015
97526443077842848	0.004231	25939673088	8420065280	dram_lists: [2504, 1251, 411, 11, 0, 4816, 3376]	nvm_lists: [3962, 49, 4, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4015
97526445179956786	0.004231	25939673088	8420065280	dram_lists: [3414, 310, 443, 10, 79, 4732, 3381]	nvm_lists: [3964, 48, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4015
97526447286276444	0.004231	25939673088	8420065280	dram_lists: [3414, 310, 443, 10, 79, 4732, 3381]	nvm_lists: [3964, 48, 3, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4015
97526449388344506	0.004219	25939673088	8420065280	dram_lists: [3296, 798, 83, 0, 594, 7598, 0]	nvm_lists: [3918, 92, 5, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4015
97526451494639736	0.004219	25576865792	8782872576	dram_lists: [3123, 798, 83, 0, 594, 7598, 0]	nvm_lists: [4091, 92, 5, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4188
97526453596749648	0.004219	25576865792	8782872576	dram_lists: [3123, 798, 83, 0, 594, 7598, 0]	nvm_lists: [4091, 92, 5, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4188
97526455698837964	0.004219	25576865792	8782872576	dram_lists: [3123, 798, 83, 0, 594, 7598, 0]	nvm_lists: [4091, 92, 5, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4188
97526457800936146	0.004219	25576865792	8782872576	dram_lists: [3125, 797, 82, 0, 1240, 6951, 1]	nvm_lists: [4093, 91, 4, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4188
97526459903030326	0.004219	25576865792	8782872576	dram_lists: [3125, 797, 82, 0, 1240, 6951, 1]	nvm_lists: [4093, 91, 4, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4188
97526462005130244	0.004219	25576865792	8782872576	dram_lists: [3125, 797, 82, 0, 1240, 6951, 1]	nvm_lists: [4093, 91, 4, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4188
97526464107237334	0.004219	25576865792	8782872576	dram_lists: [3125, 797, 82, 0, 1240, 6951, 1]	nvm_lists: [4093, 91, 4, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4188
97526466209339650	0.004854	25383927808	8975810560	dram_lists: [1834, 1347, 681, 49, 0, 904, 7288]	nvm_lists: [4202, 72, 6, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4281
97526468311433524	0.004854	25247612928	9112125440	dram_lists: [1770, 1347, 681, 49, 0, 904, 7288]	nvm_lists: [4267, 72, 6, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4345
97526470413530046	0.004854	25247612928	9112125440	dram_lists: [1772, 1346, 681, 48, 14, 885, 7293]	nvm_lists: [4269, 71, 5, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4345
97526472515638994	0.004854	25247612928	9112125440	dram_lists: [1772, 1346, 681, 48, 14, 885, 7293]	nvm_lists: [4269, 71, 5, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4345
97526474617724632	0.004854	25247612928	9112125440	dram_lists: [1772, 1346, 681, 48, 14, 885, 7293]	nvm_lists: [4269, 71, 5, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4345
97526476719827782	0.004854	25247612928	9112125440	dram_lists: [1772, 1346, 681, 48, 14, 885, 7293]	nvm_lists: [4269, 71, 5, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4345
97526478821952616	0.005118	25247612928	9112125440	dram_lists: [2036, 1142, 635, 34, 0, 1413, 6779]	nvm_lists: [4318, 27, 0, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4345
97526480924041960	0.003662	25247612928	9112125440	dram_lists: [2140, 1085, 593, 29, 15, 7810, 367]	nvm_lists: [4288, 56, 1, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4345
97526483026134470	0.002822	25247612928	9112125440	dram_lists: [1697, 1258, 835, 57, 0, 1949, 6243]	nvm_lists: [4251, 88, 6, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4345
97526485128233384	0.001871	25247612928	9112125440	dram_lists: [2043, 1060, 711, 33, 15, 4834, 3343]	nvm_lists: [4248, 90, 7, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4345
97526487230328604	0.002698	25247612928	9112125440	dram_lists: [1648, 1292, 857, 50, 0, 2300, 5892]	nvm_lists: [4177, 151, 17, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4345
97526489332426040	0.004228	25247612928	9112125440	dram_lists: [2101, 1091, 624, 31, 44, 8100, 48]	nvm_lists: [4229, 102, 14, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4345
97526491434538946	0.003625	25247612928	9112125440	dram_lists: [1762, 1278, 772, 35, 0, 4054, 4138]	nvm_lists: [4170, 156, 19, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4345
97526493536627330	0.012331	25247612928	9112125440	dram_lists: [2141, 1059, 620, 167, 3629, 4362, 61]	nvm_lists: [4073, 243, 29, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4345
97526495638722708	0.008354	25247612928	9112125440	dram_lists: [2048, 1165, 607, 27, 14, 5990, 2188]	nvm_lists: [4071, 246, 28, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4345
97526497740827396	0.005806	25247612928	9112125440	dram_lists: [2503, 933, 399, 12, 431, 7760, 1]	nvm_lists: [4126, 194, 25, 0, 0, 0, 0]	migrations_up: 0	migrations_down:4345
97526499842932456	0.008088	25247612928	9112125440	dram_lists: [2033, 1259, 542, 13, 1, 5677, 2514]	nvm_lists: [3951, 339, 55, 0, 0, 0, 0]	migrations_up: 3	migrations_down:4348
97526501945027860	0.007666	25247612928	9112125440	dram_lists: [1429, 1339, 996, 83, 0, 482, 7710]	nvm_lists: [3827, 443, 75, 0, 0, 0, 0]	migrations_up: 3	migrations_down:4348
97526504047121874	0.009288	25247612928	9112125440	dram_lists: [1660, 1205, 917, 65, 3, 6218, 1971]	nvm_lists: [3802, 444, 99, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4354
97526506149224258	0.007469	25247612928	9112125440	dram_lists: [1339, 1231, 1186, 91, 0, 769, 7423]	nvm_lists: [3791, 454, 100, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4354
97526508251315818	0.005507	25247612928	9112125440	dram_lists: [1699, 1086, 990, 72, 4, 6364, 1824]	nvm_lists: [3859, 393, 93, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4354
97526510353432608	0.003902	25247612928	9112125440	dram_lists: [1344, 1244, 1180, 79, 538, 319, 7335]	nvm_lists: [3888, 366, 91, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4354
97526512455520516	0.002914	25247612928	9112125440	dram_lists: [1743, 1083, 972, 49, 17, 6619, 1556]	nvm_lists: [3909, 350, 86, 0, 0, 0, 0]	migrations_up: 9	migrations_down:4354
97526514557606272	0.016132	25247612928	9112125440	dram_lists: [1606, 1089, 1086, 66, 1369, 3030, 3793]	nvm_lists: [3501, 651, 193, 0, 0, 0, 0]	migrations_up: 30	migrations_down:4375
97526516659715122	0.009580	25247612928	9112125440	dram_lists: [2265, 686, 858, 38, 236, 6627, 1329]	nvm_lists: [3577, 583, 185, 0, 0, 0, 0]	migrations_up: 30	migrations_down:4375
97526518761833804	0.007782	25247612928	9112125440	dram_lists: [1626, 1192, 971, 58, 0, 1833, 6359]	nvm_lists: [3666, 512, 167, 0, 0, 0, 0]	migrations_up: 30	migrations_down:4375
97526520863911174	0.008458	25247612928	9112125440	dram_lists: [1883, 1136, 790, 38, 13, 7637, 542]	nvm_lists: [3797, 426, 122, 0, 0, 0, 0]	migrations_up: 30	migrations_down:4375
97526522966013600	0.005704	25247612928	9112125440	dram_lists: [1467, 1328, 981, 71, 0, 1441, 6751]	nvm_lists: [3832, 404, 109, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4378
97526525068109930	0.005491	25247612928	9112125440	dram_lists: [2221, 782, 801, 43, 16, 7105, 1071]	nvm_lists: [3938, 329, 78, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4378
97526527170219278	0.004847	25247612928	9112125440	dram_lists: [1667, 1196, 933, 51, 0, 1949, 6243]	nvm_lists: [3931, 341, 73, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4378
97526529272321172	0.003888	25247612928	9112125440	dram_lists: [2044, 1060, 707, 36, 19, 7864, 309]	nvm_lists: [3967, 307, 71, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4378
97526531374415390	0.003187	25247612928	9112125440	dram_lists: [1858, 1378, 560, 51, 0, 1598, 6594]	nvm_lists: [3960, 319, 66, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4378
97526533476511972	0.005221	25247612928	9112125440	dram_lists: [2231, 1099, 493, 24, 25, 6756, 1411]	nvm_lists: [4050, 240, 55, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4378
97526535578611604	0.004582	25247612928	9112125440	dram_lists: [1730, 1345, 740, 32, 0, 3187, 5005]	nvm_lists: [4026, 263, 56, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4378
97526537680717712	0.004347	25247612928	9112125440	dram_lists: [2194, 1089, 541, 23, 61, 8097, 34]	nvm_lists: [4074, 224, 47, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4378
97526539782817796	0.003153	25247612928	9112125440	dram_lists: [1805, 1262, 737, 43, 0, 3000, 5192]	nvm_lists: [4070, 228, 47, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4378
97526541884908258	0.003383	25247612928	9112125440	dram_lists: [2166, 1074, 585, 22, 41, 7978, 173]	nvm_lists: [4110, 192, 43, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4378
97526543987004696	0.002762	25247612928	9112125440	dram_lists: [1646, 1310, 851, 39, 1, 2251, 5941]	nvm_lists: [4096, 202, 47, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4378
97526546093310742	0.003473	25247612928	9112125440	dram_lists: [2052, 1100, 668, 26, 25, 7994, 174]	nvm_lists: [4116, 187, 42, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4378
97526548195420194	0.005791	25247612928	9112125440	dram_lists: [1617, 1335, 858, 36, 1, 2775, 5417]	nvm_lists: [4066, 236, 43, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4378
97526550297505420	0.004838	25247612928	9112125440	dram_lists: [2075, 1114, 636, 22, 32, 8009, 151]	nvm_lists: [4092, 217, 36, 0, 0, 0, 0]	migrations_up: 33	migrations_down:4378
97526552399596864	0.007397	25247612928	9112125440	dram_lists: [1699, 1304, 804, 40, 0, 2598, 5594]	nvm_lists: [3928, 365, 52, 0, 0, 0, 0]	migrations_up: 36	migrations_down:4381
97526554501700162	0.004756	25247612928	9112125440	dram_lists: [2128, 1064, 627, 28, 20, 7831, 341]	nvm_lists: [3949, 345, 51, 0, 0, 0, 0]	migrations_up: 36	migrations_down:4381
97526556603799348	0.009271	25247612928	9112125440	dram_lists: [1735, 1206, 858, 48, 0, 2797, 5395]	nvm_lists: [3722, 497, 126, 0, 0, 0, 0]	migrations_up: 54	migrations_down:4399
97526558705908540	0.005767	25247612928	9112125440	dram_lists: [2036, 1081, 703, 27, 15, 7747, 430]	nvm_lists: [3775, 449, 121, 0, 0, 0, 0]	migrations_up: 54	migrations_down:4399
97526560807989168	0.008539	25247612928	9112125440	dram_lists: [1620, 1249, 921, 57, 0, 1576, 6616]	nvm_lists: [3771, 463, 111, 0, 0, 0, 0]	migrations_up: 54	migrations_down:4399
97526562910086526	0.008406	25247612928	9112125440	dram_lists: [1890, 1129, 787, 41, 4, 6935, 1253]	nvm_lists: [3773, 454, 118, 0, 0, 0, 0]	migrations_up: 54	migrations_down:4399
97526565012186836	0.006887	25077743616	9281994752	dram_lists: [1421, 1275, 1015, 54, 0, 1414, 6778]	nvm_lists: [3915, 406, 104, 1, 0, 0, 0]	migrations_up: 54	migrations_down:4481
97526567114293646	0.006887	24809308160	9550430208	dram_lists: [1294, 1275, 1015, 54, 0, 1414, 6778]	nvm_lists: [4043, 406, 104, 1, 0, 0, 0]	migrations_up: 54	migrations_down:4608
97526569216406658	0.006887	24809308160	9550430208	dram_lists: [1294, 1275, 1015, 54, 0, 1414, 6778]	nvm_lists: [4043, 406, 104, 1, 0, 0, 0]	migrations_up: 54	migrations_down:4608
97526571318486202	0.006887	24809308160	9550430208	dram_lists: [1294, 1275, 1015, 54, 0, 1414, 6778]	nvm_lists: [4043, 406, 104, 1, 0, 0, 0]	migrations_up: 54	migrations_down:4608
97526573420581424	0.005208	24809308160	9550430208	dram_lists: [1838, 1110, 650, 40, 0, 1220, 6972]	nvm_lists: [4235, 254, 64, 1, 0, 0, 0]	migrations_up: 54	migrations_down:4608
97526575528997062	0.005208	24318574592	10041163776	dram_lists: [1603, 1110, 650, 40, 0, 1220, 6972]	nvm_lists: [4469, 254, 64, 1, 0, 0, 0]	migrations_up: 54	migrations_down:4843
97526577631095944	0.005208	24207425536	10152312832	dram_lists: [1551, 1110, 650, 40, 0, 1220, 6972]	nvm_lists: [4522, 254, 64, 1, 0, 0, 0]	migrations_up: 54	migrations_down:4895
97526579733167894	0.005208	24207425536	10152312832	dram_lists: [2061, 1233, 18, 39, 360, 817, 7015]	nvm_lists: [4524, 254, 63, 0, 0, 0, 0]	migrations_up: 54	migrations_down:4895
97526581835280412	0.005208	24207425536	10152312832	dram_lists: [2061, 1233, 18, 39, 360, 817, 7015]	nvm_lists: [4524, 254, 63, 0, 0, 0, 0]	migrations_up: 54	migrations_down:4895
97526583937383628	0.007166	24190648320	10169090048	dram_lists: [2050, 936, 344, 13, 2, 4453, 3737]	nvm_lists: [4283, 476, 88, 1, 0, 0, 0]	migrations_up: 56	migrations_down:4904
97526586039483700	0.008149	24207425536	10152312832	dram_lists: [1359, 1152, 778, 62, 0, 822, 7370]	nvm_lists: [4031, 651, 159, 0, 0, 0, 0]	migrations_up: 72	migrations_down:4913
97526588141578458	0.007383	24207425536	10152312832	dram_lists: [1687, 945, 678, 41, 17, 7865, 310]	nvm_lists: [4150, 539, 152, 0, 0, 0, 0]	migrations_up: 72	migrations_down:4913
97526590243680292	0.010024	24207425536	10152312832	dram_lists: [1561, 1039, 716, 35, 84, 5616, 2492]	nvm_lists: [4111, 571, 159, 0, 0, 0, 0]	migrations_up: 72	migrations_down:4913
97526592345769870	0.005542	24207425536	10152312832	dram_lists: [1251, 1087, 945, 68, 0, 1466, 6726]	nvm_lists: [4144, 544, 153, 0, 0, 0, 0]	migrations_up: 72	migrations_down:4913
97526594447887814	0.003382	24207425536	10152312832	dram_lists: [1541, 954, 815, 41, 1, 6845, 1346]	nvm_lists: [4173, 517, 151, 0, 0, 0, 0]	migrations_up: 72	migrations_down:4913
97526596549995908	0.005820	24207425536	10152312832	dram_lists: [1242, 1095, 950, 64, 0, 1496, 6696]	nvm_lists: [4084, 582, 175, 0, 0, 0, 0]	migrations_up: 72	migrations_down:4913
97526598652075482	0.008230	24207425536	10152312832	dram_lists: [1627, 949, 741, 34, 23, 8024, 145]	nvm_lists: [4224, 471, 146, 0, 0, 0, 0]	migrations_up: 72	migrations_down:4913
97526600754179684	0.006541	24207425536	10152312832	dram_lists: [1438, 1133, 750, 30, 0, 4020, 4172]	nvm_lists: [4249, 467, 125, 0, 0, 0, 0]	migrations_up: 72	migrations_down:4913
97526602856277768	0.006422	24207425536	10152312832	dram_lists: [1135, 1115, 1027, 74, 0, 419, 7773]	nvm_lists: [4183, 533, 125, 0, 0, 0, 0]	migrations_up: 72	migrations_down:4913
97526604962598204	0.005262	24207425536	10152312832	dram_lists: [1459, 978, 859, 55, 2, 7057, 1133]	nvm_lists: [4250, 469, 122, 0, 0, 0, 0]	migrations_up: 72	migrations_down:4913
97526607064675792	0.006642	24207425536	10152312832	dram_lists: [1189, 1085, 1005, 72, 0, 1494, 6698]	nvm_lists: [4097, 593, 151, 0, 0, 0, 0]	migrations_up: 72	migrations_down:4913
97526609166773932	0.007776	24207425536	10152312832	dram_lists: [1665, 894, 749, 43, 21, 7961, 210]	nvm_lists: [4265, 446, 130, 0, 0, 0, 0]	migrations_up: 72	migrations_down:4913
97526611268915608	0.008785	24207425536	10152312832	dram_lists: [1431, 1113, 775, 32, 0, 3594, 4598]	nvm_lists: [4177, 520, 144, 0, 0, 0, 0]	migrations_up: 72	migrations_down:4913
97526613370968084	0.006809	24207425536	10152312832	dram_lists: [2014, 833, 487, 17, 429, 7105, 658]	nvm_lists: [4288, 431, 122, 0, 0, 0, 0]	migrations_up: 72	migrations_down:4913
97526615473076378	0.005240	24207425536	10152312832	dram_lists: [1797, 1077, 468, 9, 1, 7232, 959]	nvm_lists: [4353, 372, 116, 0, 0, 0, 0]	migrations_up: 72	migrations_down:4913
97526617575168428	0.007161	24207425536	10152312832	dram_lists: [1584, 1186, 557, 24, 0, 5124, 3068]	nvm_lists: [4209, 506, 126, 0, 0, 0, 0]	migrations_up: 75	migrations_down:4916
97526619677307288	0.016734	24207425536	10152312832	dram_lists: [2072, 837, 424, 96, 3658, 4443, 13]	nvm_lists: [4311, 437, 93, 0, 0, 0, 0]	migrations_up: 75	migrations_down:4916
97526621779366300	0.010440	24207425536	10152312832	dram_lists: [1874, 1033, 432, 12, 11, 6840, 1341]	nvm_lists: [4289, 462, 90, 0, 0, 0, 0]	migrations_up: 75	migrations_down:4916
97526623881483688	0.017320	24207425536	10152312832	dram_lists: [1554, 1110, 641, 46, 64, 4489, 3639]	nvm_lists: [3791, 773, 277, 0, 0, 0, 0]	migrations_up: 114	migrations_down:4955
97526625983571790	0.013426	24207425536	10152312832	dram_lists: [1813, 943, 562, 33, 112, 7640, 440]	nvm_lists: [3950, 639, 252, 0, 0, 0, 0]	migrations_up: 114	migrations_down:4955
97526628085667846	0.009777	24207425536	10152312832	dram_lists: [1420, 1138, 761, 32, 0, 2676, 5516]	nvm_lists: [3944, 631, 266, 0, 0, 0, 0]	migrations_up: 114	migrations_down:4955
97526630187762152	0.008342	24207425536	10152312832	dram_lists: [1820, 932, 581, 18, 49, 8067, 76]	nvm_lists: [4124, 485, 232, 0, 0, 0, 0]	migrations_up: 114	migrations_down:4955
97526632289860818	0.006469	24207425536	10152312832	dram_lists: [1482, 1094, 755, 20, 0, 372, 7820]	nvm_lists: [4054, 540, 247, 0, 0, 0, 0]	migrations_up: 117	migrations_down:4958
97526634394072352	0.007121	24207425536	10152312832	dram_lists: [1959, 876, 498, 18, 226, 7965, 1]	nvm_lists: [4214, 428, 199, 0, 0, 0, 0]	migrations_up: 117	migrations_down:4958
97526636496157240	0.011285	24207425536	10152312832	dram_lists: [1673, 1080, 585, 13, 0, 5510, 2682]	nvm_lists: [4179, 517, 145, 0, 0, 0, 0]	migrations_up: 117	migrations_down:4958
97526638598256952	0.006671	24207425536	10152312832	dram_lists: [1217, 1182, 882, 70, 34, 677, 7481]	nvm_lists: [4184, 521, 136, 0, 0, 0, 0]	migrations_up: 117	migrations_down:4958
97526640700355162	0.006975	24207425536	10152312832	dram_lists: [1636, 938, 724, 53, 8, 7230, 954]	nvm_lists: [4184, 511, 146, 0, 0, 0, 0]	migrations_up: 117	migrations_down:4958
97526642802463498	0.010575	24207425536	10152312832	dram_lists: [1354, 1048, 897, 52, 0, 2416, 5776]	nvm_lists: [3978, 708, 155, 0, 0, 0, 0]	migrations_up: 120	migrations_down:4961
97526644904558604	0.011144	24207425536	10152312832	dram_lists: [1905, 822, 595, 29, 393, 7797, 2]	nvm_lists: [4231, 490, 120, 0, 0, 0, 0]	migrations_up: 120	migrations_down:4961
97526647006648608	0.013587	24207425536	10152312832	dram_lists: [1844, 920, 555, 32, 1037, 6131, 1024]	nvm_lists: [4180, 545, 116, 0, 0, 0, 0]	migrations_up: 126	migrations_down:4967
97526649108750502	0.009137	24207425536	10152312832	dram_lists: [1490, 1078, 727, 56, 0, 2254, 5938]	nvm_lists: [4165, 556, 120, 0, 0, 0, 0]	migrations_up: 126	migrations_down:4967
97526651210859294	0.007395	24207425536	10152312832	dram_lists: [1774, 942, 602, 33, 32, 7932, 228]	nvm_lists: [4242, 491, 108, 0, 0, 0, 0]	migrations_up: 126	migrations_down:4967
97526653312958376	0.007891	24207425536	10152312832	dram_lists: [1448, 1084, 775, 44, 0, 2662, 5530]	nvm_lists: [4173, 560, 108, 0, 0, 0, 0]	migrations_up: 126	migrations_down:4967
97526655415049358	0.006105	24207425536	10152312832	dram_lists: [1842, 911, 566, 32, 457, 7706, 29]	nvm_lists: [4251, 489, 101, 0, 0, 0, 0]	migrations_up: 126	migrations_down:4967
97526657517149036	0.013226	24207425536	10152312832	dram_lists: [1763, 964, 591, 34, 1482, 4847, 1862]	nvm_lists: [3945, 744, 152, 0, 0, 0, 0]	migrations_up: 138	migrations_down:4979
97526659619257372	0.010047	24207425536	10152312832	dram_lists: [1449, 1022, 814, 66, 1, 2416, 5775]	nvm_lists: [3881, 774, 186, 0, 0, 0, 0]	migrations_up: 141	migrations_down:4982
97526661721362756	0.012128	24207425536	10152312832	dram_lists: [1704, 911, 697, 39, 25, 7556, 611]	nvm_lists: [3932, 722, 187, 0, 0, 0, 0]	migrations_up: 141	migrations_down:4982
97526663823463526	0.010317	24207425536	10152312832	dram_lists: [1398, 1053, 842, 58, 0, 2289, 5903]	nvm_lists: [3858, 804, 179, 0, 0, 0, 0]	migrations_up: 147	migrations_down:4988
97526665925545350	0.008288	24207425536	10152312832	dram_lists: [1778, 917, 620, 36, 45, 8015, 132]	nvm_lists: [4035, 656, 150, 0, 0, 0, 0]	migrations_up: 147	migrations_down:4988
97526668029743024	0.005318	24207425536	10152312832	dram_lists: [1497, 1200, 627, 27, 2, 4695, 3495]	nvm_lists: [4102, 603, 136, 0, 0, 0, 0]	migrations_up: 147	migrations_down:4988
97526670131840442	0.004728	24207425536	10152312832	dram_lists: [1190, 1163, 929, 69, 0, 751, 7441]	nvm_lists: [4119, 587, 135, 0, 0, 0, 0]	migrations_up: 147	migrations_down:4988
97526672233963296	0.012459	24207425536	10152312832	dram_lists: [1537, 943, 821, 50, 1942, 5825, 425]	nvm_lists: [3976, 696, 169, 0, 0, 0, 0]	migrations_up: 147	migrations_down:4988
97526674336036310	0.010051	24207425536	10152312832	dram_lists: [2190, 280, 835, 46, 45, 2960, 5187]	nvm_lists: [3931, 739, 171, 0, 0, 0, 0]	migrations_up: 147	migrations_down:4988
97526676438144418	0.011027	24207425536	10152312832	dram_lists: [2137, 617, 565, 32, 67, 8078, 47]	nvm_lists: [4145, 571, 125, 0, 0, 0, 0]	migrations_up: 147	migrations_down:4988
97526678540248214	0.009150	24207425536	10152312832	dram_lists: [1650, 984, 678, 39, 0, 3385, 4807]	nvm_lists: [4190, 534, 117, 0, 0, 0, 0]	migrations_up: 147	migrations_down:4988
97526680642345112	0.006818	24207425536	10152312832	dram_lists: [2093, 777, 457, 24, 645, 7519, 28]	nvm_lists: [4278, 465, 98, 0, 0, 0, 0]	migrations_up: 147	migrations_down:4988
97526682744492928	0.016055	24207425536	10152312832	dram_lists: [1868, 887, 572, 29, 2068, 3171, 2948]	nvm_lists: [3869, 756, 216, 0, 0, 0, 0]	migrations_up: 171	migrations_down:5012
97526684846543432	0.014367	24207425536	10152312832	dram_lists: [2358, 478, 498, 17, 991, 5723, 1478]	nvm_lists: [3982, 671, 188, 0, 0, 0, 0]	migrations_up: 171	migrations_down:5012
97526686948643200	0.008919	24207425536	10152312832	dram_lists: [1851, 985, 498, 17, 1, 5790, 2401]	nvm_lists: [4023, 639, 179, 0, 0, 0, 0]	migrations_up: 171	migrations_down:5012
97526689050731910	0.006519	24207425536	10152312832	dram_lists: [1321, 1197, 793, 40, 0, 1040, 7152]	nvm_lists: [4047, 623, 171, 0, 0, 0, 0]	migrations_up: 171	migrations_down:5012
97526691152853030	0.007521	24207425536	10152312832	dram_lists: [1688, 943, 689, 31, 6, 7528, 658]	nvm_lists: [4158, 556, 127, 0, 0, 0, 0]	migrations_up: 171	migrations_down:5012
97526693254928134	0.011115	24207425536	10152312832	dram_lists: [1394, 1102, 825, 30, 3, 2404, 5785]	nvm_lists: [3845, 797, 199, 0, 0, 0, 0]	migrations_up: 195	migrations_down:5036
97526695357036828	0.006160	24207425536	10152312832	dram_lists: [1824, 878, 630, 19, 51, 6510, 1631]	nvm_lists: [3906, 742, 193, 0, 0, 0, 0]	migrations_up: 195	migrations_down:5036
97526697459136848	0.003983	24207425536	10152312832	dram_lists: [1948, 829, 524, 50, 0, 4127, 4065]	nvm_lists: [3950, 706, 185, 0, 0, 0, 0]	migrations_up: 195	migrations_down:5036
97526699561235574	0.004933	24207425536	10152312832	dram_lists: [2381, 562, 398, 10, 195, 6554, 1443]	nvm_lists: [4120, 569, 152, 0, 0, 0, 0]	migrations_up: 195	migrations_down:5036
97526701663345090	0.010090	24207425536	10152312832	dram_lists: [1932, 1127, 260, 32, 0, 1774, 6418]	nvm_lists: [4039, 653, 149, 0, 0, 0, 0]	migrations_up: 195	migrations_down:5036
97526703765434264	0.009535	24207425536	10152312832	dram_lists: [1423, 1235, 653, 40, 52, 935, 7205]	nvm_lists: [3975, 716, 150, 0, 0, 0, 0]	migrations_up: 195	migrations_down:5036
97526705867535002	0.005816	24207425536	10152312832	dram_lists: [1754, 973, 589, 35, 12, 7823, 357]	nvm_lists: [4056, 641, 144, 0, 0, 0, 0]	migrations_up: 195	migrations_down:5036
97526707969628754	0.004335	24207425536	10152312832	dram_lists: [1461, 1116, 744, 30, 0, 2793, 5399]	nvm_lists: [4085, 612, 144, 0, 0, 0, 0]	migrations_up: 195	migrations_down:5036
97526710071736520	0.004295	24207425536	10152312832	dram_lists: [2456, 665, 211, 19, 151, 6458, 1583]	nvm_lists: [4217, 494, 130, 0, 0, 0, 0]	migrations_up: 195	migrations_down:5036
97526712173823146	0.004764	24207425536	10152312832	dram_lists: [1937, 1074, 319, 21, 0, 5836, 2356]	nvm_lists: [4240, 479, 122, 0, 0, 0, 0]	migrations_up: 195	migrations_down:5036
97526714275922284	0.005938	24207425536	10152312832	dram_lists: [1538, 1586, 165, 62, 0, 738, 7454]	nvm_lists: [4224, 508, 109, 0, 0, 0, 0]	migrations_up: 195	migrations_down:5036
97526716378021706	0.006352	24207425536	10152312832	dram_lists: [2290, 643, 378, 40, 3, 2906, 5283]	nvm_lists: [4258, 478, 105, 0, 0, 0, 0]	migrations_up: 195	migrations_down:5036
97526718480131500	0.006283	24207425536	10152312832	dram_lists: [1619, 1105, 590, 37, 0, 1646, 6546]	nvm_lists: [4209, 519, 113, 0, 0, 0, 0]	migrations_up: 195	migrations_down:5036
97526720582243484	0.004538	24207425536	10152312832	dram_lists: [1859, 972, 500, 20, 21, 5327, 2844]	nvm_lists: [4276, 457, 108, 0, 0, 0, 0]	migrations_up: 195	migrations_down:5036
97526722684325938	0.004008	24207425536	10152312832	dram_lists: [1577, 1122, 628, 24, 0, 4406, 3786]	nvm_lists: [4276, 458, 107, 0, 0, 0, 0]	migrations_up: 195	migrations_down:5036
97526724786434058	0.014442	24207425536	10152312832	dram_lists: [1933, 880, 522, 100, 3679, 4411, 18]	nvm_lists: [4200, 537, 104, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5039
97526726888527430	0.007941	24207425536	10152312832	dram_lists: [1824, 970, 536, 21, 16, 6162, 2014]	nvm_lists: [4213, 526, 102, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5039
97526728990614904	0.005182	24207425536	10152312832	dram_lists: [1314, 1108, 864, 65, 0, 760, 7432]	nvm_lists: [4211, 534, 96, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5039
97526731092709552	0.005182	23676846080	10682892288	dram_lists: [1061, 1108, 864, 65, 0, 760, 7432]	nvm_lists: [4464, 534, 96, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5292
97526733194811350	0.005182	23676846080	10682892288	dram_lists: [1061, 1108, 864, 65, 0, 760, 7432]	nvm_lists: [4464, 534, 96, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5292
97526735296912900	0.005182	23676846080	10682892288	dram_lists: [1061, 1108, 864, 65, 0, 760, 7432]	nvm_lists: [4464, 534, 96, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5292
97526737399008352	0.005182	23676846080	10682892288	dram_lists: [1064, 1107, 863, 64, 7, 754, 7431]	nvm_lists: [4466, 533, 95, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5292
97526739501125456	0.006745	23676846080	10682892288	dram_lists: [2152, 772, 174, 0, 25, 7941, 226]	nvm_lists: [4839, 224, 31, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5292
97526741603206416	0.006745	23330816000	11028922368	dram_lists: [1986, 772, 174, 0, 25, 7941, 226]	nvm_lists: [5004, 224, 31, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5458
97526743705307060	0.006745	23154655232	11205083136	dram_lists: [1903, 772, 174, 0, 25, 7941, 226]	nvm_lists: [5088, 224, 31, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5541
97526745807402828	0.006745	23154655232	11205083136	dram_lists: [1903, 772, 174, 0, 25, 7941, 226]	nvm_lists: [5088, 224, 31, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5541
97526747909517692	0.006745	23154655232	11205083136	dram_lists: [1903, 772, 174, 0, 25, 7941, 226]	nvm_lists: [5088, 224, 31, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5541
97526750011616780	0.006745	23154655232	11205083136	dram_lists: [1903, 772, 174, 0, 25, 7941, 226]	nvm_lists: [5088, 224, 31, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5541
97526752113704950	0.006745	23154655232	11205083136	dram_lists: [1903, 772, 174, 0, 25, 7941, 226]	nvm_lists: [5088, 224, 31, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5541
97526754215809654	0.008465	23154655232	11205083136	dram_lists: [2361, 367, 112, 9, 2713, 3765, 1714]	nvm_lists: [5001, 320, 22, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5541
97526756317900620	0.006987	23154655232	11205083136	dram_lists: [1759, 851, 235, 4, 15, 6737, 1440]	nvm_lists: [4923, 378, 42, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5541
97526758420025590	0.006637	23154655232	11205083136	dram_lists: [1255, 945, 605, 43, 1, 1177, 7015]	nvm_lists: [4847, 445, 51, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5541
97526760522111392	0.006825	23154655232	11205083136	dram_lists: [1646, 556, 619, 28, 5, 6847, 1340]	nvm_lists: [4803, 479, 61, 0, 0, 0, 0]	migrations_up: 198	migrations_down:5541
97526762624209390	0.007774	23154655232	11205083136	dram_lists: [1168, 862, 778, 41, 0, 1592, 6600]	nvm_lists: [4694, 564, 85, 0, 0, 0, 0]	migrations_up: 201	migrations_down:5544
97526764726311572	0.006380	23154655232	11205083136	dram_lists: [1463, 795, 563, 28, 32, 8063, 97]	nvm_lists: [4761, 495, 87, 0, 0, 0, 0]	migrations_up: 201	migrations_down:5544
97526766828409168	0.005038	23154655232	11205083136	dram_lists: [1229, 933, 657, 30, 0, 3138, 5054]	nvm_lists: [4718, 530, 95, 0, 0, 0, 0]	migrations_up: 201	migrations_down:5544
97526768930527268	0.003665	23154655232	11205083136	dram_lists: [960, 955, 859, 75, 0, 297, 7895]	nvm_lists: [4742, 509, 92, 0, 0, 0, 0]	migrations_up: 201	migrations_down:5544
97526771032603914	0.003160	23154655232	11205083136	dram_lists: [1240, 850, 715, 44, 2, 6595, 1595]	nvm_lists: [4776, 479, 88, 0, 0, 0, 0]	migrations_up: 201	migrations_down:5544
97526773134707704	0.003348	23154655232	11205083136	dram_lists: [1023, 927, 839, 60, 0, 1239, 6953]	nvm_lists: [4785, 473, 85, 0, 0, 0, 0]	migrations_up: 201	migrations_down:5544
97526775236861930	0.002832	23154655232	11205083136	dram_lists: [1460, 749, 600, 40, 22, 7950, 220]	nvm_lists: [4834, 433, 76, 0, 0, 0, 0]	migrations_up: 201	migrations_down:5544
97526777338924270	0.005084	23154655232	11205083136	dram_lists: [1227, 917, 668, 37, 0, 2595, 5597]	nvm_lists: [4734, 518, 91, 0, 0, 0, 0]	migrations_up: 204	migrations_down:5547
97526779441003574	0.008397	23154655232	11205083136	dram_lists: [1588, 769, 472, 20, 70, 8068, 54]	nvm_lists: [4875, 395, 73, 0, 0, 0, 0]	migrations_up: 204	migrations_down:5547
97526781543103014	0.009809	23154655232	11205083136	dram_lists: [1325, 964, 540, 20, 1, 4487, 3704]	nvm_lists: [4681, 581, 81, 0, 0, 0, 0]	migrations_up: 204	migrations_down:5547
97526783645204236	0.005892	23154655232	11205083136	dram_lists: [1741, 743, 354, 11, 240, 7949, 3]	nvm_lists: [4734, 533, 76, 0, 0, 0, 0]	migrations_up: 204	migrations_down:5547
97526785747298594	0.006434	23154655232	11205083136	dram_lists: [1496, 919, 416, 18, 1, 5532, 2659]	nvm_lists: [4662, 587, 94, 0, 0, 0, 0]	migrations_up: 207	migrations_down:5550
97526787849411832	0.008057	23154655232	11205083136	dram_lists: [1119, 944, 733, 53, 190, 420, 7582]	nvm_lists: [4534, 693, 116, 0, 0, 0, 0]	migrations_up: 207	migrations_down:5550
97526789951507134	0.010633	23154655232	11205083136	dram_lists: [1360, 858, 596, 35, 9, 7763, 420]	nvm_lists: [4649, 590, 104, 0, 0, 0, 0]	migrations_up: 207	migrations_down:5550
97526792053598048	0.008590	23154655232	11205083136	dram_lists: [1181, 953, 677, 38, 0, 2697, 5495]	nvm_lists: [4585, 641, 117, 0, 0, 0, 0]	migrations_up: 207	migrations_down:5550
97526794155695076	0.008484	23154655232	11205083136	dram_lists: [1609, 777, 436, 27, 109, 8076, 7]	nvm_lists: [4784, 461, 98, 0, 0, 0, 0]	migrations_up: 207	migrations_down:5550
97526796257808998	0.007891	23154655232	11205083136	dram_lists: [1393, 928, 502, 26, 0, 4632, 3560]	nvm_lists: [4705, 531, 107, 0, 0, 0, 0]	migrations_up: 207	migrations_down:5550
97526798359889410	0.007673	23154655232	11205083136	dram_lists: [1843, 687, 303, 16, 484, 7705, 3]	nvm_lists: [4869, 389, 85, 0, 0, 0, 0]	migrations_up: 207	migrations_down:5550
97526800461991802	0.007025	23154655232	11205083136	dram_lists: [1530, 919, 391, 9, 1, 5884, 2307]	nvm_lists: [4782, 466, 95, 0, 0, 0, 0]	migrations_up: 207	migrations_down:5550
97526802564093330	0.007277	23154655232	11205083136	dram_lists: [1140, 995, 681, 33, 1, 734, 7457]	nvm_lists: [4666, 565, 112, 0, 0, 0, 0]	migrations_up: 210	migrations_down:5553
97526804666190548	0.012517	23154655232	11205083136	dram_lists: [1378, 847, 598, 26, 4, 7245, 943]	nvm_lists: [4625, 594, 124, 0, 0, 0, 0]	migrations_up: 213	migrations_down:5556
97526806768340380	0.009113	23154655232	11205083136	dram_lists: [1089, 934, 774, 52, 0, 1336, 6856]	nvm_lists: [4569, 643, 131, 0, 0, 0, 0]	migrations_up: 213	migrations_down:5556
97526808870395956	0.007598	23154655232	11205083136	dram_lists: [1414, 786, 620, 29, 8, 7527, 657]	nvm_lists: [4652, 567, 124, 0, 0, 0, 0]	migrations_up: 213	migrations_down:5556
97526810972491100	0.006416	23154655232	11205083136	dram_lists: [1148, 941, 723, 37, 0, 1793, 6399]	nvm_lists: [4626, 592, 125, 0, 0, 0, 0]	migrations_up: 213	migrations_down:5556
97526813074592152	0.005630	23154655232	11205083136	dram_lists: [1536, 761, 530, 22, 29, 8089, 74]	nvm_lists: [4735, 495, 113, 0, 0, 0, 0]	migrations_up: 213	migrations_down:5556
97526815176704770	0.008259	23154655232	11205083136	dram_lists: [1266, 911, 640, 32, 0, 2967, 5225]	nvm_lists: [4657, 565, 121, 0, 0, 0, 0]	migrations_up: 213	migrations_down:5556
97526817278841022	0.008316	23154655232	11205083136	dram_lists: [1741, 613, 476, 19, 46, 8099, 47]	nvm_lists: [4820, 423, 100, 0, 0, 0, 0]	migrations_up: 213	migrations_down:5556
97526819380885294	0.006677	23154655232	11205083136	dram_lists: [1398, 901, 535, 15, 1, 4451, 3740]	nvm_lists: [4777, 470, 96, 0, 0, 0, 0]	migrations_up: 213	migrations_down:5556
97526821482986280	0.003920	23154655232	11205083136	dram_lists: [1034, 919, 839, 57, 1, 262, 7929]	nvm_lists: [4789, 464, 90, 0, 0, 0, 0]	migrations_up: 213	migrations_down:5556
97526823585118288	0.004613	23154655232	11205083136	dram_lists: [1258, 783, 766, 42, 0, 5448, 2744]	nvm_lists: [4764, 490, 89, 0, 0, 0, 0]	migrations_up: 213	migrations_down:5556
97526825687200148	0.007693	23154655232	11205083136	dram_lists: [961, 911, 909, 68, 1, 649, 7542]	nvm_lists: [4485, 712, 146, 0, 0, 0, 0]	migrations_up: 216	migrations_down:5559
97526827789284436	0.006654	23154655232	11205083136	dram_lists: [1235, 856, 724, 34, 4, 7307, 881]	nvm_lists: [4501, 684, 158, 0, 0, 0, 0]	migrations_up: 216	migrations_down:5559
97526829891378930	0.008112	23154655232	11205083136	dram_lists: [1050, 911, 842, 46, 0, 1284, 6908]	nvm_lists: [4550, 646, 147, 0, 0, 0, 0]	migrations_up: 216	migrations_down:5559
97526831993478416	0.006217	23154655232	11205083136	dram_lists: [1463, 772, 584, 30, 39, 7942, 211]	nvm_lists: [4631, 568, 144, 0, 0, 0, 0]	migrations_up: 216	migrations_down:5559
97526834095593932	0.005579	23154655232	11205083136	dram_lists: [1203, 972, 644, 30, 0, 3190, 5002]	nvm_lists: [4653, 558, 132, 0, 0, 0, 0]	migrations_up: 216	migrations_down:5559
97526836197676786	0.005321	23154655232	11205083136	dram_lists: [1568, 785, 479, 17, 61, 7963, 168]	nvm_lists: [4730, 493, 120, 0, 0, 0, 0]	migrations_up: 216	migrations_down:5559
97526838299778106	0.005458	23154655232	11205083136	dram_lists: [1257, 948, 605, 39, 0, 3059, 5133]	nvm_lists: [4744, 487, 112, 0, 0, 0, 0]	migrations_up: 216	migrations_down:5559
97526840401878084	0.004602	23154655232	11205083136	dram_lists: [1595, 749, 476, 29, 49, 8074, 69]	nvm_lists: [4798, 448, 97, 0, 0, 0, 0]	migrations_up: 216	migrations_down:5559
97526842503978168	0.004910	23154655232	11205083136	dram_lists: [1296, 945, 583, 25, 0, 3555, 4637]	nvm_lists: [4778, 462, 103, 0, 0, 0, 0]	migrations_up: 216	migrations_down:5559
97526844606093144	0.005629	23154655232	11205083136	dram_lists: [1628, 772, 436, 13, 92, 8076, 24]	nvm_lists: [4856, 403, 84, 0, 0, 0, 0]	migrations_up: 216	migrations_down:5559
97526846708171322	0.004879	23154655232	11205083136	dram_lists: [1352, 915, 560, 22, 0, 4150, 4042]	nvm_lists: [4878, 390, 75, 0, 0, 0, 0]	migrations_up: 216	migrations_down:5559
97526848810273730	0.004933	23154655232	11205083136	dram_lists: [1722, 753, 359, 15, 238, 7952, 2]	nvm_lists: [4958, 319, 66, 0, 0, 0, 0]	migrations_up: 216	migrations_down:5559
97526850912374982	0.005798	23154655232	11205083136	dram_lists: [1442, 932, 459, 16, 1, 5289, 2902]	nvm_lists: [4970, 306, 67, 0, 0, 0, 0]	migrations_up: 216	migrations_down:5559
97526853014484944	0.004805	23154655232	11205083136	dram_lists: [1040, 976, 759, 74, 0, 463, 7729]	nvm_lists: [4995, 291, 57, 0, 0, 0, 0]	migrations_up: 216	migrations_down:5559
97526855116584336	0.004078	23154655232	11205083136	dram_lists: [1266, 840, 697, 46, 0, 6513, 1679]	nvm_lists: [4968, 316, 59, 0, 0, 0, 0]	migrations_up: 216	migrations_down:5559
97526857218670796	0.005677	23154655232	11205083136	dram_lists: [1004, 949, 835, 61, 0, 990, 7202]	nvm_lists: [4873, 404, 66, 0, 0, 0, 0]	migrations_up: 216	migrations_down:5559
97526859320771464	0.007237	23154655232	11205083136	dram_lists: [1336, 837, 643, 33, 11, 7652, 529]	nvm_lists: [4861, 412, 70, 0, 0, 0, 0]	migrations_up: 216	migrations_down:5559
97526861422867460	0.010129	23154655232	11205083136	dram_lists: [1339, 1044, 407, 59, 0, 797, 7395]	nvm_lists: [4511, 663, 169, 0, 0, 0, 0]	migrations_up: 225	migrations_down:5568
97526863524990016	0.006970	23154655232	11205083136	dram_lists: [1761, 920, 144, 24, 12, 7815, 365]	nvm_lists: [4558, 624, 161, 0, 0, 0, 0]	migrations_up: 225	migrations_down:5568
97526865627065278	0.005366	23154655232	11205083136	dram_lists: [1519, 852, 443, 35, 0, 2009, 6183]	nvm_lists: [4579, 609, 155, 0, 0, 0, 0]	migrations_up: 225	migrations_down:5568
97526867729165984	0.006758	23154655232	11205083136	dram_lists: [1624, 809, 394, 22, 22, 7929, 241]	nvm_lists: [4614, 590, 139, 0, 0, 0, 0]	migrations_up: 225	migrations_down:5568
97526869831262578	0.005839	23154655232	11205083136	dram_lists: [1255, 970, 591, 33, 0, 2575, 5617]	nvm_lists: [4700, 522, 121, 0, 0, 0, 0]	migrations_up: 225	migrations_down:5568


==> figures/microbenchmarks/gups-single/warmsweep-global.txt <==
4294967296  0.2749397415
#8589934592 0.2589139825
17179869184 0.2603517805
34359738368 0.2652158103
68719476736 0.2640974472
137438953472    0.2632669958
274877906944    0.1692925758
549755813888    0.1056518879


==> figures/microbenchmarks/gups-single/warmsweep-hemem.txt <==
4294967296  0.2784992698
#8589934592 0.2759020510
17179869184 0.2746825018
34359738368 0.2739327465
68719476736 0.2727784078
137438953472    0.2688585546
274877906944    0.0459796200
549755813888    0.0481096693


==> figures/microbenchmarks/gups-single/warmsweep-mm.txt <==
4294967296  0.3072761461
#8589934592 0.2773184715
17179869184 0.2354191284
34359738368 0.2153426902
68719476736 0.1922309895
137438953472    0.1312064496
274877906944    0.0924007199
549755813888    0.0588125510


==> figures/microbenchmarks/gups-single/warmsweep-qtmem.txt <==
4294967296  0.2747122995
#8589934592 0.2736096589
17179869184 0.2682004161
34359738368 0.2682104554
68719476736 0.2662676836
137438953472    0.2601386466
274877906944    0.1624127161
549755813888    0.0986006955


==> figures/microbenchmarks/gups-single/warmsweep-znuma.txt <==
4294967296  0.3316402960
#8589934592 0.3293773238
17179869184 0.3281996624
34359738368 0.3275439650
68719476736 0.3254097301
137438953472    0.3190345703
274877906944    0.1826724217
549755813888    0.1093772659


==> numbers/results/bg_dram_base_Isolated_flexkv.txt <==
Number of keys = 3924494 (size 60.00 GB)
Hot set size = 15.00 GB
[3] Waiting for connections...
[3] Waiting for connections done
[3] Preloading keys...
[2] Waiting for connections...
[2] Waiting for connections done
[2] Preloading keys...
[0] Waiting for connections...
[0] Waiting for connections done
[0] Preloading keys...
[1] Waiting for connections...
[1] Waiting for connections done
[1] Preloading keys...
[1] Preloaded keys...
[3] Preloaded keys...
[0] Preloaded keys...
[2] Preloaded keys...
Preloading completed
[1] Start running...
[2] Start running...
[0] Start running...
[3] Start running...
TP: total=0.1454 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=38 us  
TP: total=0.1460 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=36 us  
TP: total=0.1464 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1463 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=34 us  
TP: total=0.1465 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1466 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=36 us  
TP: total=0.1466 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=36 us  
TP: total=0.1465 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1464 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1463 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=36 us  
TP: total=0.1459 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1463 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1463 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=36 us  
TP: total=0.1463 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1465 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=36 us  
TP: total=0.1464 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1465 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1464 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=34 us  
TP: total=0.1466 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=36 us  
TP: total=0.1445 mops  50p=26 us  90p=28 us  95p=29 us  99p=40 us  99.9p=53 us  99.99p=56 us  
TP: total=0.1406 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1450 mops  50p=26 us  90p=28 us  95p=29 us  99p=33 us  99.9p=44 us  99.99p=55 us  
TP: total=0.1459 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=34 us  
TP: total=0.1460 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=38 us  
TP: total=0.1461 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1456 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=38 us  
TP: total=0.1821 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=36 us  
TP: total=0.1456 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1462 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=34 us  
TP: total=0.1462 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=34 us  
TP: total=0.1463 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1350 mops  50p=26 us  90p=30 us  95p=49 us  99p=64 us  99.9p=67 us  99.99p=71 us  
TP: total=0.1457 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=41 us  99.99p=55 us  
TP: total=0.1463 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=36 us  
TP: total=0.1464 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1464 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1465 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1465 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1464 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=36 us  
TP: total=0.1464 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=36 us  
TP: total=0.1464 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=36 us  
TP: total=0.1463 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=36 us  
TP: total=0.1464 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1462 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1346 mops  50p=26 us  90p=30 us  95p=49 us  99p=64 us  99.9p=67 us  99.99p=70 us  
TP: total=0.1454 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=45 us  99.99p=55 us  
TP: total=0.1460 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1422 mops  50p=26 us  90p=28 us  95p=30 us  99p=53 us  99.9p=65 us  99.99p=69 us  
TP: total=0.1381 mops  50p=26 us  90p=30 us  95p=40 us  99p=62 us  99.9p=66 us  99.99p=68 us  
TP: total=0.1407 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1409 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=54 us  99.99p=57 us  
TP: total=0.1447 mops  50p=26 us  90p=28 us  95p=29 us  99p=33 us  99.9p=44 us  99.99p=55 us  
TP: total=0.1452 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1453 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=38 us  
TP: total=0.1452 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1453 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=35 us  
TP: total=0.1453 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1452 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1452 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=35 us  
TP: total=0.1459 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=37 us  
TP: total=0.1460 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=34 us  
TP: total=0.1459 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=36 us  
TP: total=0.1457 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1455 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=36 us  
TP: total=0.1460 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1461 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=36 us  
TP: total=0.1356 mops  50p=26 us  90p=30 us  95p=48 us  99p=63 us  99.9p=67 us  99.99p=69 us  
TP: total=0.1404 mops  50p=26 us  90p=30 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1449 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=42 us  99.99p=54 us  
TP: total=0.1454 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1454 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1418 mops  50p=26 us  90p=28 us  95p=30 us  99p=52 us  99.9p=65 us  99.99p=68 us  
TP: total=0.1375 mops  50p=26 us  90p=30 us  95p=40 us  99p=62 us  99.9p=66 us  99.99p=69 us  
TP: total=0.1450 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=41 us  99.99p=54 us  
TP: total=0.1458 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1460 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1459 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1367 mops  50p=26 us  90p=30 us  95p=48 us  99p=63 us  99.9p=66 us  99.99p=69 us  
TP: total=0.1458 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=41 us  99.99p=54 us  
TP: total=0.1454 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1448 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=38 us  
TP: total=0.1453 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1454 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1455 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1454 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1455 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1454 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1454 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=38 us  
TP: total=0.1454 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=36 us  
TP: total=0.1455 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1456 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1360 mops  50p=26 us  90p=30 us  95p=48 us  99p=63 us  99.9p=67 us  99.99p=69 us  
TP: total=0.1461 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=42 us  99.99p=54 us  
TP: total=0.1463 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1462 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1462 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1463 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1463 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1828 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1461 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=38 us  
TP: total=0.1461 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1358 mops  50p=26 us  90p=30 us  95p=48 us  99p=64 us  99.9p=66 us  99.99p=69 us  
TP: total=0.1413 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1414 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1416 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1415 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1413 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1434 mops  50p=26 us  90p=29 us  95p=31 us  99p=41 us  99.9p=54 us  99.99p=57 us  
TP: total=0.1451 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=39 us  
TP: total=0.1370 mops  50p=26 us  90p=30 us  95p=48 us  99p=62 us  99.9p=66 us  99.99p=68 us  
TP: total=0.1411 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1411 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1412 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1412 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1393 mops  50p=26 us  90p=30 us  95p=39 us  99p=54 us  99.9p=62 us  99.99p=74 us  
TP: total=0.1412 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=54 us  99.99p=57 us  
TP: total=0.1408 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1449 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=43 us  99.99p=56 us  
TP: total=0.1455 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
Warmup complete
TP: total=0.1457 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1454 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1455 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=35 us  
TP: total=0.1363 mops  50p=26 us  90p=30 us  95p=48 us  99p=63 us  99.9p=67 us  99.99p=69 us  
TP: total=0.1412 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1414 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=54 us  99.99p=58 us  
TP: total=0.1414 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1414 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=54 us  99.99p=58 us  
TP: total=0.1413 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1397 mops  50p=26 us  90p=30 us  95p=39 us  99p=54 us  99.9p=61 us  99.99p=73 us  
TP: total=0.1445 mops  50p=26 us  90p=28 us  95p=29 us  99p=39 us  99.9p=53 us  99.99p=56 us  
TP: total=0.1462 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=34 us  
TP: total=0.1465 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1467 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1459 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1462 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1462 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1463 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1463 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1461 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1463 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1464 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1361 mops  50p=26 us  90p=30 us  95p=48 us  99p=63 us  99.9p=66 us  99.99p=69 us  
TP: total=0.1408 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1405 mops  50p=26 us  90p=30 us  95p=39 us  99p=43 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1406 mops  50p=26 us  90p=30 us  95p=39 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1408 mops  50p=26 us  90p=29 us  95p=39 us  99p=43 us  99.9p=54 us  99.99p=57 us  
TP: total=0.1406 mops  50p=26 us  90p=30 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1408 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1405 mops  50p=26 us  90p=30 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1407 mops  50p=26 us  90p=30 us  95p=39 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1454 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=40 us  99.99p=53 us  
TP: total=0.1414 mops  50p=26 us  90p=28 us  95p=30 us  99p=63 us  99.9p=66 us  99.99p=69 us  
TP: total=0.1372 mops  50p=26 us  90p=30 us  95p=40 us  99p=63 us  99.9p=67 us  99.99p=70 us  
TP: total=0.1410 mops  50p=26 us  90p=29 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1458 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=42 us  99.99p=55 us  
TP: total=0.1463 mops  50p=26 us  90p=28 us  95p=28 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1357 mops  50p=26 us  90p=30 us  95p=48 us  99p=64 us  99.9p=67 us  99.99p=69 us  
TP: total=0.1406 mops  50p=26 us  90p=30 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1409 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1409 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1409 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1406 mops  50p=26 us  90p=30 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1409 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1408 mops  50p=26 us  90p=30 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1408 mops  50p=26 us  90p=30 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1410 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1412 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1412 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1413 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1413 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1407 mops  50p=26 us  90p=30 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1411 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1412 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1404 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=60 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=41 us  99.99p=54 us  
TP: total=0.1444 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1445 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=39 us  
TP: total=0.1447 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=49 us  
TP: total=0.1339 mops  50p=27 us  90p=31 us  95p=49 us  99p=64 us  99.9p=68 us  99.99p=70 us  
TP: total=0.1402 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1402 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1402 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1400 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1401 mops  50p=26 us  90p=30 us  95p=38 us  99p=45 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1404 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1385 mops  50p=27 us  90p=31 us  95p=37 us  99p=53 us  99.9p=65 us  99.99p=76 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1446 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1444 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=38 us  
TP: total=0.1443 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1443 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1444 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=35 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=35 us  
TP: total=0.1430 mops  50p=26 us  90p=28 us  95p=30 us  99p=40 us  99.9p=53 us  99.99p=57 us  
TP: total=0.1406 mops  50p=26 us  90p=29 us  95p=39 us  99p=43 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1406 mops  50p=26 us  90p=29 us  95p=39 us  99p=43 us  99.9p=54 us  99.99p=58 us  
TP: total=0.1405 mops  50p=26 us  90p=29 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1401 mops  50p=26 us  90p=30 us  95p=39 us  99p=43 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1407 mops  50p=26 us  90p=29 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1408 mops  50p=26 us  90p=29 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=42 us  99.99p=55 us  
TP: total=0.1352 mops  50p=27 us  90p=30 us  95p=48 us  99p=64 us  99.9p=67 us  99.99p=70 us  
TP: total=0.1407 mops  50p=26 us  90p=29 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1408 mops  50p=26 us  90p=29 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1407 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1407 mops  50p=26 us  90p=29 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1408 mops  50p=26 us  90p=29 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1750 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=41 us  99.99p=54 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=62 us  99.9p=66 us  99.99p=69 us  
TP: total=0.1366 mops  50p=27 us  90p=30 us  95p=40 us  99p=63 us  99.9p=67 us  99.99p=69 us  
TP: total=0.1403 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1403 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1403 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1404 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1402 mops  50p=26 us  90p=30 us  95p=38 us  99p=45 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1441 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=44 us  99.99p=55 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=39 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1443 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1433 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1446 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=61 us  99.9p=65 us  99.99p=68 us  
TP: total=0.1372 mops  50p=27 us  90p=30 us  95p=40 us  99p=62 us  99.9p=66 us  99.99p=69 us  
TP: total=0.1404 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1405 mops  50p=26 us  90p=29 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1403 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=54 us  99.99p=57 us  
TP: total=0.1405 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=54 us  99.99p=58 us  
TP: total=0.1405 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1403 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1321 mops  50p=28 us  90p=33 us  95p=38 us  99p=58 us  99.9p=69 us  99.99p=79 us  
TP: total=0.1262 mops  50p=28 us  90p=39 us  95p=53 us  99p=60 us  99.9p=73 us  99.99p=83 us  
TP: total=0.1243 mops  50p=28 us  90p=42 us  95p=55 us  99p=61 us  99.9p=73 us  99.99p=84 us  
TP: total=0.1261 mops  50p=28 us  90p=39 us  95p=53 us  99p=60 us  99.9p=74 us  99.99p=83 us  
TP: total=0.1260 mops  50p=28 us  90p=39 us  95p=53 us  99p=60 us  99.9p=73 us  99.99p=83 us  
TP: total=0.1249 mops  50p=28 us  90p=40 us  95p=54 us  99p=61 us  99.9p=74 us  99.99p=84 us  
TP: total=0.1255 mops  50p=28 us  90p=39 us  95p=53 us  99p=60 us  99.9p=73 us  99.99p=83 us  
TP: total=0.1332 mops  50p=27 us  90p=35 us  95p=40 us  99p=56 us  99.9p=68 us  99.99p=82 us  
TP: total=0.1406 mops  50p=26 us  90p=30 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1404 mops  50p=26 us  90p=30 us  95p=39 us  99p=43 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=42 us  99.99p=55 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=52 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=62 us  99.99p=66 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1804 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1445 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1446 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1443 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1443 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=49 us  99.99p=64 us  
TP: total=0.1361 mops  50p=26 us  90p=30 us  95p=48 us  99p=62 us  99.9p=66 us  99.99p=69 us  
TP: total=0.1403 mops  50p=26 us  90p=30 us  95p=38 us  99p=43 us  99.9p=54 us  99.99p=57 us  
TP: total=0.1403 mops  50p=26 us  90p=30 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=41 us  99.99p=54 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=40 us  
TP: total=0.1343 mops  50p=27 us  90p=30 us  95p=48 us  99p=63 us  99.9p=67 us  99.99p=69 us  
TP: total=0.1403 mops  50p=26 us  90p=29 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1405 mops  50p=26 us  90p=29 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1402 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1403 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1400 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1404 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1406 mops  50p=26 us  90p=29 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1407 mops  50p=26 us  90p=29 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1407 mops  50p=26 us  90p=29 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1403 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1403 mops  50p=26 us  90p=29 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1398 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1402 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1403 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1403 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1404 mops  50p=26 us  90p=29 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1399 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1401 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1392 mops  50p=26 us  90p=30 us  95p=39 us  99p=53 us  99.9p=61 us  99.99p=73 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=41 us  99.99p=54 us  
TP: total=0.1443 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1443 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1445 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1444 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1444 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1443 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1443 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1359 mops  50p=26 us  90p=30 us  95p=48 us  99p=63 us  99.9p=66 us  99.99p=70 us  
TP: total=0.1405 mops  50p=26 us  90p=30 us  95p=38 us  99p=45 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1408 mops  50p=26 us  90p=29 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1407 mops  50p=26 us  90p=29 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1404 mops  50p=26 us  90p=30 us  95p=38 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1386 mops  50p=26 us  90p=31 us  95p=39 us  99p=54 us  99.9p=62 us  99.99p=72 us  
TP: total=0.1370 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=40 us  99.99p=43 us  
TP: total=0.1372 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=40 us  99.99p=43 us  
TP: total=0.1374 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=39 us  99.99p=48 us  
TP: total=0.1357 mops  50p=27 us  90p=33 us  95p=35 us  99p=43 us  99.9p=59 us  99.99p=75 us  
TP: total=0.1396 mops  50p=26 us  90p=30 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1448 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=40 us  99.99p=54 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1339 mops  50p=26 us  90p=30 us  95p=49 us  99p=65 us  99.9p=68 us  99.99p=71 us  
TP: total=0.1398 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1406 mops  50p=26 us  90p=29 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1407 mops  50p=26 us  90p=29 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1425 mops  50p=26 us  90p=29 us  95p=31 us  99p=41 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1452 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1451 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1443 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1446 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=35 us  
TP: total=0.1404 mops  50p=26 us  90p=29 us  95p=30 us  99p=62 us  99.9p=67 us  99.99p=70 us  
TP: total=0.1430 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=64 us  99.99p=68 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=63 us  99.9p=67 us  99.99p=70 us  
TP: total=0.1360 mops  50p=27 us  90p=30 us  95p=40 us  99p=63 us  99.9p=67 us  99.99p=70 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=35 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1443 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1445 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=34 us  
TP: total=0.1447 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1446 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=35 us  
TP: total=0.1447 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1447 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1401 mops  50p=26 us  90p=29 us  95p=30 us  99p=62 us  99.9p=66 us  99.99p=69 us  
TP: total=0.1361 mops  50p=27 us  90p=30 us  95p=40 us  99p=63 us  99.9p=67 us  99.99p=70 us  
TP: total=0.1403 mops  50p=26 us  90p=29 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=41 us  99.99p=54 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=50 us  99.99p=65 us  
TP: total=0.1334 mops  50p=27 us  90p=31 us  95p=49 us  99p=64 us  99.9p=68 us  99.99p=71 us  
TP: total=0.1395 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1397 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1396 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1395 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1399 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1400 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1401 mops  50p=26 us  90p=29 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1396 mops  50p=26 us  90p=30 us  95p=39 us  99p=50 us  99.9p=58 us  99.99p=66 us  
TP: total=0.1389 mops  50p=26 us  90p=30 us  95p=39 us  99p=53 us  99.9p=60 us  99.99p=71 us  
TP: total=0.1401 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1443 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=39 us  99.99p=54 us  
TP: total=0.1446 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1445 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1445 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1422 mops  50p=27 us  90p=28 us  95p=29 us  99p=48 us  99.9p=64 us  99.99p=68 us  
TP: total=0.1365 mops  50p=26 us  90p=30 us  95p=44 us  99p=62 us  99.9p=66 us  99.99p=69 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1395 mops  50p=26 us  90p=30 us  95p=38 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1397 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1400 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1402 mops  50p=26 us  90p=30 us  95p=38 us  99p=45 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1404 mops  50p=26 us  90p=30 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1404 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1405 mops  50p=26 us  90p=29 us  95p=38 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1402 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1405 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1406 mops  50p=26 us  90p=29 us  95p=38 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1402 mops  50p=26 us  90p=30 us  95p=38 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1403 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1395 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1401 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=40 us  99.99p=55 us  
TP: total=0.1447 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1444 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1443 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=36 us  
TP: total=0.1445 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=49 us  
TP: total=0.1336 mops  50p=27 us  90p=30 us  95p=49 us  99p=64 us  99.9p=68 us  99.99p=71 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1395 mops  50p=26 us  90p=30 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1368 mops  50p=26 us  90p=32 us  95p=40 us  99p=56 us  99.9p=66 us  99.99p=75 us  
TP: total=0.1400 mops  50p=26 us  90p=30 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1402 mops  50p=26 us  90p=29 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1403 mops  50p=26 us  90p=29 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1398 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1399 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1401 mops  50p=26 us  90p=29 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=41 us  99.99p=54 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=62 us  99.9p=66 us  99.99p=70 us  
TP: total=0.1371 mops  50p=27 us  90p=30 us  95p=40 us  99p=62 us  99.9p=66 us  99.99p=69 us  
TP: total=0.1395 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1401 mops  50p=26 us  90p=29 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1401 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1396 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1401 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1399 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1384 mops  50p=26 us  90p=31 us  95p=39 us  99p=54 us  99.9p=62 us  99.99p=74 us  
TP: total=0.1402 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1403 mops  50p=26 us  90p=29 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1400 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1400 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1399 mops  50p=26 us  90p=30 us  95p=39 us  99p=49 us  99.9p=58 us  99.99p=68 us  
TP: total=0.1254 mops  50p=28 us  90p=39 us  95p=54 us  99p=61 us  99.9p=74 us  99.99p=85 us  
TP: total=0.1326 mops  50p=27 us  90p=37 us  95p=48 us  99p=59 us  99.9p=70 us  99.99p=80 us  
TP: total=0.1399 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=61 us  
TP: total=0.1400 mops  50p=26 us  90p=29 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1398 mops  50p=26 us  90p=30 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1399 mops  50p=26 us  90p=30 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1399 mops  50p=26 us  90p=30 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1399 mops  50p=26 us  90p=30 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1401 mops  50p=26 us  90p=30 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1399 mops  50p=26 us  90p=30 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1400 mops  50p=26 us  90p=30 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1390 mops  50p=26 us  90p=30 us  95p=39 us  99p=53 us  99.9p=60 us  99.99p=73 us  
TP: total=0.1347 mops  50p=27 us  90p=35 us  95p=41 us  99p=57 us  99.9p=69 us  99.99p=79 us  
TP: total=0.1400 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=38 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=59 us  99.99p=65 us  
TP: total=0.1350 mops  50p=26 us  90p=30 us  95p=48 us  99p=64 us  99.9p=68 us  99.99p=70 us  
TP: total=0.1402 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1403 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1400 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=41 us  99.99p=54 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1356 mops  50p=27 us  90p=30 us  95p=48 us  99p=63 us  99.9p=66 us  99.99p=69 us  
TP: total=0.1401 mops  50p=26 us  90p=30 us  95p=39 us  99p=49 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1360 mops  50p=27 us  90p=32 us  95p=34 us  99p=52 us  99.9p=61 us  99.99p=73 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=30 us  99p=41 us  99.9p=54 us  99.99p=58 us  
TP: total=0.1400 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=40 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=39 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1390 mops  50p=27 us  90p=29 us  95p=30 us  99p=63 us  99.9p=68 us  99.99p=71 us  
TP: total=0.1371 mops  50p=26 us  90p=30 us  95p=39 us  99p=63 us  99.9p=68 us  99.99p=70 us  
TP: total=0.1444 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1444 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1795 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1443 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=36 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=32 us  99.99p=35 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1427 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=53 us  99.99p=65 us  
TP: total=0.1354 mops  50p=27 us  90p=30 us  95p=48 us  99p=63 us  99.9p=66 us  99.99p=70 us  
TP: total=0.1397 mops  50p=26 us  90p=30 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1399 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1399 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1399 mops  50p=26 us  90p=30 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1400 mops  50p=26 us  90p=29 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1397 mops  50p=26 us  90p=30 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1398 mops  50p=26 us  90p=30 us  95p=39 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=38 us  99.99p=47 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=35 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=62 us  99.99p=67 us  
TP: total=0.1339 mops  50p=26 us  90p=30 us  95p=49 us  99p=65 us  99.9p=69 us  99.99p=71 us  
TP: total=0.1402 mops  50p=26 us  90p=29 us  95p=38 us  99p=45 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1402 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1402 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1400 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=45 us  
TP: total=0.1443 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=35 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=38 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=36 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=35 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1390 mops  50p=27 us  90p=29 us  95p=30 us  99p=63 us  99.9p=67 us  99.99p=70 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=61 us  99.99p=66 us  
TP: total=0.1345 mops  50p=27 us  90p=30 us  95p=48 us  99p=64 us  99.9p=68 us  99.99p=71 us  
TP: total=0.1400 mops  50p=26 us  90p=30 us  95p=38 us  99p=45 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1389 mops  50p=27 us  90p=29 us  95p=30 us  99p=63 us  99.9p=67 us  99.99p=71 us  
TP: total=0.1381 mops  50p=26 us  90p=30 us  95p=39 us  99p=60 us  99.9p=66 us  99.99p=70 us  
TP: total=0.1400 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1401 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1401 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=63 us  99.99p=68 us  
TP: total=0.1336 mops  50p=27 us  90p=30 us  95p=50 us  99p=65 us  99.9p=69 us  99.99p=72 us  
Final throughput = 0.1422 mops
Hist[22]=28
Hist[23]=27090
Hist[24]=2017524
Hist[25]=12040518
Hist[26]=20035854
Hist[27]=17504520
Hist[28]=8671037
Hist[29]=3213346
Hist[30]=1254963
Hist[31]=552346
Hist[32]=248689
Hist[33]=118391
Hist[34]=78819
Hist[35]=92641
Hist[36]=144050
Hist[37]=220894
Hist[38]=334688
Hist[39]=393522
Hist[40]=310358
Hist[41]=167596
Hist[42]=89293
Hist[43]=67558
Hist[44]=50384
Hist[45]=31651
Hist[46]=21491
Hist[47]=19348
Hist[48]=27875
Hist[49]=35321
Hist[50]=26199
Hist[51]=22748
Hist[52]=34786
Hist[53]=59589
Hist[54]=59880
Hist[55]=34461
Hist[56]=20010
Hist[57]=13723
Hist[58]=10378
Hist[59]=8841
Hist[60]=8661
Hist[61]=13248
Hist[62]=24695
Hist[63]=28293
Hist[64]=22491
Hist[65]=13161
Hist[66]=7027
Hist[67]=4119
Hist[68]=2563
Hist[69]=1656
Hist[70]=1093
Hist[71]=679
Hist[72]=417
Hist[73]=327
Hist[74]=225
Hist[75]=159
Hist[76]=103
Hist[77]=106
Hist[78]=122
Hist[79]=145
Hist[80]=96
Hist[81]=97
Hist[82]=55
Hist[83]=38
Hist[84]=35
Hist[85]=33
Hist[86]=34
Hist[87]=20
Hist[88]=19
Hist[89]=18
Hist[90]=12
Hist[91]=10
Hist[92]=11
Hist[93]=8
Hist[94]=9
Hist[95]=5
Hist[96]=13
Hist[97]=9
Hist[98]=12
Hist[99]=15
Hist[100]=4
Hist[101]=8
Hist[102]=6
Hist[103]=11
Hist[104]=8
Hist[105]=6
Hist[106]=6
Hist[107]=7
Hist[108]=8
Hist[109]=3
Hist[110]=3
Hist[111]=2
Hist[112]=2
Hist[113]=9
Hist[114]=3
Hist[115]=5
Hist[116]=6
Hist[117]=3
Hist[118]=1
Hist[119]=5
Hist[120]=3
Hist[122]=2
Hist[124]=3
Hist[125]=7
Hist[127]=4
Hist[128]=1
Hist[132]=1
Hist[133]=2
Hist[134]=4
Hist[136]=1
Hist[137]=1
Hist[141]=1
Hist[151]=2
Hist[158]=1
Hist[195]=1
Hist[240]=1
Hist[250]=1
Hist[252]=1
Hist[275]=1
Hist[466]=1


==> numbers/results/bg_dram_base_gapbs.txt <==
Generate Time:       131.52491
Build Time:          154.28759
Graph has 134217728 nodes and 2111632322 undirected edges for degree: 15
    a                0.04178
source: 26826063
    b               13.72345
    p                5.19299
Trial Time:          19.12488
    a                0.03706
source: 36339859
    b               13.06304
    p                6.57756
Trial Time:          19.84683
    a                0.03716
source: 54880692
    b               15.20167
    p                5.71049
Trial Time:          21.12182
    a                0.03721
source: 124446834
    b               15.90813
    p                5.93048
Trial Time:          22.05446
    a                0.03774
source: 31997659
    b               12.23074
    p                5.71910
Trial Time:          18.16666
    a                0.03763
source: 123541085
    b               13.54732
    p                5.16855
Trial Time:          18.93366
    a                0.03778
source: 106929949
    b               15.21084
    p                5.69433
Trial Time:          21.12209
    a                0.03778
source: 75337937
    b               13.35093
    p                5.13169
Trial Time:          18.70077
    a                0.03769
source: 169867
    b               16.86518
    p                7.01512
Trial Time:          24.09956
    a                0.03774
source: 104041220
    b               13.95154
    p                5.28000
Trial Time:          19.44834
    a                0.03772
source: 42099171
    b               13.57841
    p                6.85164
Trial Time:          20.64748
    a                0.03765
source: 71275941
    b               17.24692
    p                6.47715
Trial Time:          23.94255
    a                0.03769
source: 53791403
    b               12.25178
    p                5.65852
Trial Time:          18.12991
    a                0.03766
source: 69883037
    b               16.59366
    p                7.07497
Trial Time:          23.88571
    a                0.03791
source: 15442549
    b               14.58910
    p                5.46278
Trial Time:          20.26878
    a                0.03786
source: 13765891
    b               12.66935
    p                5.11974
Trial Time:          18.00602
    a                0.03775
source: 6183279
    b               12.84749
    p                5.10125
Trial Time:          18.16708
    a                0.03769
source: 86323663
    b               12.39961
    p                5.92495
Trial Time:          18.54474
    a                0.03774
source: 106725780
    b               16.12783
    p                7.16852
Trial Time:          23.51379
    a                0.03769
source: 92389938
    b               13.53072
    p                5.16223
Trial Time:          18.90984
    a                0.03780
source: 119554119
    b               15.13906
    p                7.23131
Trial Time:          22.58754
    a                0.03786
source: 129667262
    b               17.46405
    p                6.71053
Trial Time:          24.39405
    a                0.03773
source: 61514948
    b               14.28049
    p                5.37151
Trial Time:          19.86861
    a                0.03778
source: 6036040
    b               15.86008
    p                5.91665
Trial Time:          21.99458
    a                0.03768
source: 6462003
    b               14.33035
    p                7.12001
Trial Time:          21.67044
    a                0.03773
source: 111669929
    b               16.19259
    p                7.13819
Trial Time:          23.55073
    a                0.03780
source: 19500848
    b               12.30707
    p                5.87913
Trial Time:          18.40522
    a                0.03775
source: 102831411
    b               12.33405
    p                5.85390
Trial Time:          18.40788
    a                0.03761
source: 43872564
    b               17.14919
    p                6.41625
Trial Time:          23.78497
    a                0.03760
source: 108892963
    b               15.27051
    p                7.22835
Trial Time:          22.71833
    a                0.03776
source: 8807516
    b               16.05682
    p                5.99359
Trial Time:          22.26990
    a                0.03781
source: 118452455
    b               13.62360
    p                5.17934
Trial Time:          19.02000
    a                0.03774
source: 42361928
    b               13.04487
    p                6.48547
Trial Time:          19.74793
    a                0.03716
source: 29493053
    b               12.69661
    p                5.00953
Trial Time:          17.91081
    a                0.03717
source: 71931337
    b               12.15602
    p                5.14734
Trial Time:          17.50723
    a                0.03712
source: 71784826
    b               15.23466
    p                5.72022
Trial Time:          21.15868
    a                0.03698
source: 63265690
    b               14.26316
    p                6.96105
Trial Time:          21.43064
    a                0.03708
source: 11249852
    b               17.13924
    p                6.54077
Trial Time:          23.88413
    a                0.03707
source: 106026706
    b               16.65362
    p                6.26585
Trial Time:          23.12636
    a                0.03699
source: 111334127
    b               17.07670
    p                6.78232
Trial Time:          24.06319
    a                0.03711
source: 43006678
    b               16.46404
    p                7.00094
Trial Time:          23.67182
    a                0.03708
source: 22631240
    b               16.74774
    p                6.30176
Trial Time:          23.25455
    a                0.03704
source: 11869824
    b               13.17799
    p                5.07020
Trial Time:          18.45345
    a                0.03716
source: 36272757
    b               12.16374
    p                5.14856
Trial Time:          17.51661
    a                0.03720
source: 17866312
    b               12.59921
    p                5.00230
Trial Time:          17.80541
    a                0.03712
source: 79485148
    b               14.87940
    p                5.59676
Trial Time:          20.67993
    a                0.03710
source: 106818742
    b               15.08338
    p                5.67002
Trial Time:          20.95718
    a                0.03704
source: 131856250
    b               12.52921
    p                5.00354
Trial Time:          17.73655
    a                0.03713
source: 119645554


==> numbers/results/bg_dram_base_gapbs_flexkv.txt <==
Number of keys = 3924494 (size 60.00 GB)
Hot set size = 15.00 GB
[3] Waiting for connections...
[3] Waiting for connections done
[3] Preloading keys...
[1] Waiting for connections...
[1] Waiting for connections done
[1] Preloading keys...
[2] Waiting for connections...
[2] Waiting for connections done
[2] Preloading keys...
[0] Waiting for connections...
[0] Waiting for connections done
[0] Preloading keys...
[2] Preloaded keys...
[1] Preloaded keys...
[0] Preloaded keys...
[3] Preloaded keys...
Preloading completed
[2] Start running...
[1] Start running...
[0] Start running...
[3] Start running...
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=43 us  
TP: total=0.1431 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1770 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=43 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1393 mops  50p=28 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1393 mops  50p=28 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1393 mops  50p=28 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1394 mops  50p=28 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1394 mops  50p=28 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1369 mops  50p=28 us  90p=31 us  95p=33 us  99p=37 us  99.9p=45 us  99.99p=53 us  
TP: total=0.1349 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1361 mops  50p=28 us  90p=32 us  95p=34 us  99p=37 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=43 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=39 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1431 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=39 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=39 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1785 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1429 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1431 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1442 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1443 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1443 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1443 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1433 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1430 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=39 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=45 us  99.99p=50 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=39 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=31 us  99p=42 us  99.9p=55 us  99.99p=57 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=60 us  99.9p=66 us  99.99p=70 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1431 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1429 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=39 us  99.99p=42 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1369 mops  50p=27 us  90p=29 us  95p=31 us  99p=62 us  99.9p=66 us  99.99p=68 us  
TP: total=0.1363 mops  50p=27 us  90p=30 us  95p=39 us  99p=54 us  99.9p=65 us  99.99p=68 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1428 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
Warmup complete
TP: total=0.1429 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1429 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1430 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=40 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1429 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1442 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1442 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1428 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1430 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1429 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1429 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1431 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1443 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1430 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1430 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=39 us  99.99p=42 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=48 us  99.9p=66 us  99.99p=71 us  
TP: total=0.1322 mops  50p=27 us  90p=31 us  95p=49 us  99p=65 us  99.9p=68 us  99.99p=72 us  
TP: total=0.1376 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1373 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1374 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1376 mops  50p=27 us  90p=30 us  95p=39 us  99p=50 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1378 mops  50p=27 us  90p=30 us  95p=39 us  99p=48 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1375 mops  50p=27 us  90p=31 us  95p=39 us  99p=51 us  99.9p=56 us  99.99p=61 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=48 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1372 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1376 mops  50p=27 us  90p=30 us  95p=39 us  99p=51 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1376 mops  50p=27 us  90p=30 us  95p=39 us  99p=51 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=38 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=44 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1350 mops  50p=27 us  90p=30 us  95p=32 us  99p=64 us  99.9p=68 us  99.99p=72 us  
TP: total=0.1350 mops  50p=27 us  90p=31 us  95p=40 us  99p=62 us  99.9p=67 us  99.99p=71 us  
TP: total=0.1372 mops  50p=27 us  90p=30 us  95p=39 us  99p=53 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1374 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1373 mops  50p=27 us  90p=30 us  95p=39 us  99p=53 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1377 mops  50p=27 us  90p=30 us  95p=38 us  99p=52 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1762 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=36 us  99.9p=65 us  99.99p=70 us  
TP: total=0.1298 mops  50p=27 us  90p=33 us  95p=51 us  99p=65 us  99.9p=69 us  99.99p=72 us  
TP: total=0.1371 mops  50p=27 us  90p=31 us  95p=39 us  99p=51 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=38 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=37 us  99.9p=65 us  99.99p=70 us  
TP: total=0.1328 mops  50p=27 us  90p=31 us  95p=49 us  99p=65 us  99.9p=69 us  99.99p=72 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=38 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1394 mops  50p=28 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1393 mops  50p=28 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1325 mops  50p=27 us  90p=31 us  95p=47 us  99p=64 us  99.9p=69 us  99.99p=84 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=50 us  99.9p=66 us  99.99p=72 us  
TP: total=0.1332 mops  50p=27 us  90p=31 us  95p=46 us  99p=65 us  99.9p=69 us  99.99p=73 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=37 us  99.99p=51 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=45 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=39 us  99.9p=65 us  99.99p=68 us  
TP: total=0.1320 mops  50p=27 us  90p=32 us  95p=50 us  99p=63 us  99.9p=69 us  99.99p=76 us  
TP: total=0.1374 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1376 mops  50p=27 us  90p=30 us  95p=39 us  99p=51 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1377 mops  50p=27 us  90p=30 us  95p=39 us  99p=50 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1377 mops  50p=27 us  90p=30 us  95p=39 us  99p=50 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=38 us  99p=47 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1429 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1430 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1428 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1429 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1433 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1417 mops  50p=27 us  90p=28 us  95p=29 us  99p=49 us  99.9p=65 us  99.99p=69 us  
TP: total=0.1341 mops  50p=27 us  90p=31 us  95p=47 us  99p=64 us  99.9p=68 us  99.99p=72 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=38 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1431 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=63 us  99.99p=67 us  
TP: total=0.1427 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1428 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1428 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1428 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1429 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=50 us  99.9p=66 us  99.99p=69 us  
TP: total=0.1327 mops  50p=27 us  90p=31 us  95p=48 us  99p=64 us  99.9p=68 us  99.99p=71 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1377 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1377 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1378 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1430 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1442 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=39 us  
TP: total=0.1442 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=28 us  95p=29 us  99p=38 us  99.9p=66 us  99.99p=70 us  
TP: total=0.1333 mops  50p=27 us  90p=31 us  95p=49 us  99p=65 us  99.9p=69 us  99.99p=72 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=39 us  99p=48 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=50 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=38 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1426 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1428 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1427 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1428 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1429 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1429 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1430 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1427 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1427 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1428 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1427 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1429 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1429 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=51 us  99.9p=66 us  99.99p=71 us  
TP: total=0.1325 mops  50p=27 us  90p=31 us  95p=50 us  99p=65 us  99.9p=69 us  99.99p=72 us  
TP: total=0.1371 mops  50p=27 us  90p=31 us  95p=39 us  99p=53 us  99.9p=57 us  99.99p=61 us  
TP: total=0.1362 mops  50p=27 us  90p=31 us  95p=38 us  99p=54 us  99.9p=59 us  99.99p=64 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=43 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1430 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1428 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1429 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=48 us  99.9p=66 us  99.99p=70 us  
TP: total=0.1328 mops  50p=27 us  90p=31 us  95p=49 us  99p=65 us  99.9p=69 us  99.99p=72 us  
TP: total=0.1376 mops  50p=27 us  90p=29 us  95p=32 us  99p=62 us  99.9p=66 us  99.99p=69 us  
TP: total=0.1377 mops  50p=27 us  90p=30 us  95p=39 us  99p=53 us  99.9p=64 us  99.99p=68 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=58 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=38 us  99p=45 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=33 us  99.99p=38 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=53 us  99.9p=65 us  99.99p=68 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=39 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=49 us  99.9p=66 us  99.99p=70 us  
TP: total=0.1371 mops  50p=27 us  90p=30 us  95p=33 us  99p=62 us  99.9p=69 us  99.99p=73 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1430 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=43 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1430 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=43 us  
TP: total=0.1428 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=31 us  99p=35 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=46 us  99.9p=64 us  99.99p=67 us  
TP: total=0.1348 mops  50p=27 us  90p=30 us  95p=46 us  99p=62 us  99.9p=66 us  99.99p=69 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1363 mops  50p=27 us  90p=32 us  95p=39 us  99p=53 us  99.9p=58 us  99.99p=62 us  
TP: total=0.1373 mops  50p=27 us  90p=31 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=58 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1444 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1442 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1445 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1445 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=43 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=39 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1430 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=48 us  99.9p=64 us  99.99p=67 us  
TP: total=0.1352 mops  50p=27 us  90p=30 us  95p=46 us  99p=62 us  99.9p=66 us  99.99p=69 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1358 mops  50p=27 us  90p=32 us  95p=39 us  99p=53 us  99.9p=58 us  99.99p=62 us  
TP: total=0.1374 mops  50p=27 us  90p=30 us  95p=38 us  99p=51 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1392 mops  50p=27 us  90p=29 us  95p=30 us  99p=51 us  99.9p=66 us  99.99p=70 us  
TP: total=0.1324 mops  50p=27 us  90p=31 us  95p=48 us  99p=65 us  99.9p=69 us  99.99p=72 us  
TP: total=0.1376 mops  50p=27 us  90p=30 us  95p=39 us  99p=53 us  99.9p=57 us  99.99p=59 us  
TP: total=0.1375 mops  50p=27 us  90p=30 us  95p=39 us  99p=53 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1377 mops  50p=27 us  90p=30 us  95p=38 us  99p=52 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=43 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=38 us  99.99p=45 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1381 mops  50p=27 us  90p=29 us  95p=31 us  99p=61 us  99.9p=66 us  99.99p=69 us  
TP: total=0.1356 mops  50p=27 us  90p=30 us  95p=40 us  99p=61 us  99.9p=66 us  99.99p=69 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=39 us  99p=48 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1372 mops  50p=27 us  90p=31 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1357 mops  50p=27 us  90p=32 us  95p=39 us  99p=53 us  99.9p=58 us  99.99p=62 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=48 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1377 mops  50p=27 us  90p=30 us  95p=39 us  99p=49 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1377 mops  50p=27 us  90p=30 us  95p=39 us  99p=49 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=39 us  99p=51 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1378 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1377 mops  50p=27 us  90p=30 us  95p=39 us  99p=51 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1378 mops  50p=27 us  90p=30 us  95p=39 us  99p=51 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=39 us  99p=50 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=39 us  99p=48 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=48 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1370 mops  50p=27 us  90p=31 us  95p=39 us  99p=49 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1376 mops  50p=27 us  90p=30 us  95p=39 us  99p=49 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1378 mops  50p=27 us  90p=30 us  95p=39 us  99p=50 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1368 mops  50p=27 us  90p=31 us  95p=39 us  99p=53 us  99.9p=57 us  99.99p=62 us  
TP: total=0.1365 mops  50p=27 us  90p=32 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=62 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=58 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=38 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=49 us  99.9p=64 us  99.99p=67 us  
TP: total=0.1349 mops  50p=27 us  90p=30 us  95p=44 us  99p=62 us  99.9p=66 us  99.99p=70 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=39 us  99p=51 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1383 mops  50p=27 us  90p=31 us  95p=39 us  99p=50 us  99.9p=56 us  99.99p=61 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=48 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1378 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1364 mops  50p=27 us  90p=32 us  95p=39 us  99p=53 us  99.9p=58 us  99.99p=63 us  
TP: total=0.1376 mops  50p=27 us  90p=31 us  95p=39 us  99p=51 us  99.9p=57 us  99.99p=61 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=50 us  99.9p=66 us  99.99p=70 us  
TP: total=0.1378 mops  50p=27 us  90p=29 us  95p=31 us  99p=64 us  99.9p=68 us  99.99p=72 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=45 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=39 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=32 us  99p=62 us  99.9p=67 us  99.99p=71 us  
TP: total=0.1334 mops  50p=27 us  90p=30 us  95p=44 us  99p=65 us  99.9p=69 us  99.99p=72 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1443 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1433 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=42 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=41 us  
Final throughput = 0.1412 mops
Hist[22]=16
Hist[23]=2077
Hist[24]=560779
Hist[25]=7687455
Hist[26]=18991140
Hist[27]=20094586
Hist[28]=11477302
Hist[29]=4350931
Hist[30]=1590878
Hist[31]=707079
Hist[32]=342740
Hist[33]=159017
Hist[34]=86921
Hist[35]=75960
Hist[36]=99301
Hist[37]=140288
Hist[38]=207721
Hist[39]=254269
Hist[40]=233721
Hist[41]=138946
Hist[42]=67456
Hist[43]=44503
Hist[44]=36279
Hist[45]=25199
Hist[46]=15880
Hist[47]=12107
Hist[48]=14489
Hist[49]=21701
Hist[50]=19024
Hist[51]=16148
Hist[52]=26137
Hist[53]=47628
Hist[54]=49945
Hist[55]=26861
Hist[56]=12948
Hist[57]=7577
Hist[58]=5598
Hist[59]=4502
Hist[60]=5390
Hist[61]=9838
Hist[62]=18658
Hist[63]=22654
Hist[64]=18794
Hist[65]=12045
Hist[66]=6575
Hist[67]=3738
Hist[68]=2269
Hist[69]=1470
Hist[70]=863
Hist[71]=390
Hist[72]=211
Hist[73]=106
Hist[74]=42
Hist[75]=27
Hist[76]=17
Hist[77]=13
Hist[78]=7
Hist[79]=3
Hist[80]=3
Hist[81]=10
Hist[82]=12
Hist[83]=21
Hist[84]=16
Hist[85]=23
Hist[86]=21
Hist[87]=21
Hist[88]=19
Hist[89]=12
Hist[90]=12
Hist[91]=13
Hist[92]=7
Hist[93]=13
Hist[94]=16
Hist[95]=12
Hist[96]=10
Hist[97]=19
Hist[98]=14
Hist[99]=18
Hist[100]=18
Hist[101]=19
Hist[102]=24
Hist[103]=23
Hist[104]=22
Hist[105]=17
Hist[106]=20
Hist[107]=21
Hist[108]=15
Hist[109]=9
Hist[110]=4
Hist[111]=3
Hist[112]=5
Hist[113]=3
Hist[114]=3
Hist[115]=1
Hist[116]=5
Hist[117]=2
Hist[118]=2
Hist[119]=4
Hist[120]=3
Hist[121]=2
Hist[122]=1
Hist[123]=1
Hist[124]=2
Hist[125]=2
Hist[127]=3
Hist[128]=1
Hist[129]=1
Hist[130]=1
Hist[134]=1
Hist[136]=1
Hist[139]=1
Hist[140]=1
Hist[144]=1
Hist[152]=1
Hist[155]=1
Hist[160]=1
Hist[166]=1
Hist[172]=2
Hist[182]=1
Hist[195]=1
Hist[199]=2
Hist[207]=1
Hist[212]=1
Hist[218]=1
Hist[221]=1
Hist[236]=1
Hist[242]=1
Hist[250]=1
Hist[259]=1
Hist[269]=1
Hist[326]=1
Hist[336]=1
Hist[338]=1
Hist[373]=1
Hist[550]=1
Hist[568]=1
Hist[588]=1
Hist[701]=1
Hist[751]=1
Hist[832]=1
Hist[1083]=1
Hist[2670]=1
Hist[3941]=1


==> numbers/results/bg_dram_base_gups.txt <==
4000000000 updates per thread (8 threads)
field of 2^36 (68719476736) bytes
8 byte element size (8589934592 elements total)
Init took 31.0263 seconds
Region address: 0x7f40b2cce000 - 0x7f50b2cce000	 size: 68719476736
Elements per thread: 1073741824
Initialization time: 31.0267 seconds.
Timing.
Elapsed time: 305.1867 seconds.
GUPS =	0.1048538341


==> numbers/results/bg_dram_base_gups_flexkv.txt <==
Number of keys = 3924494 (size 60.00 GB)
Hot set size = 15.00 GB
[0] Waiting for connections...
[0] Waiting for connections done
[0] Preloading keys...
[2] Waiting for connections...
[2] Waiting for connections done
[2] Preloading keys...
[3] Waiting for connections...
[3] Waiting for connections done
[3] Preloading keys...
[1] Waiting for connections...
[1] Waiting for connections done
[1] Preloading keys...
[0] Preloaded keys...
[3] Preloaded keys...
[2] Preloaded keys...
[1] Preloaded keys...
Preloading completed
[1] Start running...
[2] Start running...
[0] Start running...
[3] Start running...
TP: total=0.1366 mops  50p=27 us  90p=31 us  95p=39 us  99p=50 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1739 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=60 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=60 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1367 mops  50p=27 us  90p=32 us  95p=40 us  99p=54 us  99.9p=62 us  99.99p=77 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=39 us  99p=51 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=39 us  99p=50 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=39 us  99p=48 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=39 us  99p=48 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=49 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=39 us  99p=50 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=39 us  99p=49 us  99.9p=56 us  99.99p=61 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=39 us  99p=50 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=39 us  99p=49 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=39 us  99p=49 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=39 us  99p=50 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=39 us  99p=49 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=39 us  99p=51 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=39 us  99p=51 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1356 mops  50p=27 us  90p=32 us  95p=40 us  99p=57 us  99.9p=64 us  99.99p=77 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=48 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=39 us  99p=49 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=39 us  99p=49 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1350 mops  50p=27 us  90p=34 us  95p=40 us  99p=57 us  99.9p=66 us  99.99p=79 us  
TP: total=0.1348 mops  50p=27 us  90p=34 us  95p=39 us  99p=55 us  99.9p=66 us  99.99p=80 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1362 mops  50p=27 us  90p=29 us  95p=32 us  99p=64 us  99.9p=69 us  99.99p=72 us  
TP: total=0.1368 mops  50p=27 us  90p=30 us  95p=39 us  99p=63 us  99.9p=67 us  99.99p=70 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1416 mops  50p=27 us  90p=28 us  95p=30 us  99p=58 us  99.9p=67 us  99.99p=71 us  
TP: total=0.1336 mops  50p=27 us  90p=31 us  95p=48 us  99p=65 us  99.9p=69 us  99.99p=73 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=50 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=50 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=49 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1364 mops  50p=27 us  90p=32 us  95p=39 us  99p=55 us  99.9p=62 us  99.99p=76 us  
TP: total=0.1331 mops  50p=28 us  90p=33 us  95p=35 us  99p=46 us  99.9p=61 us  99.99p=73 us  
TP: total=0.1352 mops  50p=28 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=45 us  
TP: total=0.1315 mops  50p=28 us  90p=34 us  95p=37 us  99p=49 us  99.9p=63 us  99.99p=81 us  
TP: total=0.1361 mops  50p=27 us  90p=31 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=50 us  99.9p=66 us  99.99p=70 us  
TP: total=0.1335 mops  50p=27 us  90p=31 us  95p=49 us  99p=65 us  99.9p=69 us  99.99p=72 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=38 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=61 us  99.9p=67 us  99.99p=70 us  
TP: total=0.1337 mops  50p=27 us  90p=31 us  95p=47 us  99p=65 us  99.9p=69 us  99.99p=72 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=38 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=61 us  99.9p=67 us  99.99p=70 us  
TP: total=0.1338 mops  50p=27 us  90p=31 us  95p=44 us  99p=64 us  99.9p=68 us  99.99p=72 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=39 us  99p=57 us  99.9p=66 us  99.99p=78 us  
TP: total=0.1357 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1431 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1431 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1431 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1431 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1431 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=31 us  99p=42 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1419 mops  50p=27 us  90p=28 us  95p=30 us  99p=52 us  99.9p=66 us  99.99p=71 us  
TP: total=0.1333 mops  50p=27 us  90p=31 us  95p=49 us  99p=65 us  99.9p=69 us  99.99p=73 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=40 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
Warmup complete
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1443 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=39 us  
TP: total=0.1442 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=61 us  99.9p=67 us  99.99p=71 us  
TP: total=0.1338 mops  50p=27 us  90p=31 us  95p=48 us  99p=65 us  99.9p=69 us  99.99p=72 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=39 us  99p=51 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=39 us  99p=49 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=39 us  99p=50 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=39 us  99p=49 us  99.9p=56 us  99.99p=61 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=39 us  99p=51 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=39 us  99p=49 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=39 us  99p=49 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=39 us  99p=48 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=38 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1442 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1365 mops  50p=27 us  90p=29 us  95p=32 us  99p=64 us  99.9p=69 us  99.99p=72 us  
TP: total=0.1366 mops  50p=27 us  90p=30 us  95p=40 us  99p=62 us  99.9p=67 us  99.99p=71 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=38 us  99p=44 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1442 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=28 us  95p=30 us  99p=60 us  99.9p=67 us  99.99p=71 us  
TP: total=0.1336 mops  50p=27 us  90p=31 us  95p=48 us  99p=65 us  99.9p=69 us  99.99p=73 us  
TP: total=0.1331 mops  50p=27 us  90p=33 us  95p=41 us  99p=59 us  99.9p=70 us  99.99p=80 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1412 mops  50p=27 us  90p=30 us  95p=32 us  99p=37 us  99.9p=47 us  99.99p=51 us  
TP: total=0.1379 mops  50p=27 us  90p=31 us  95p=33 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1373 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=43 us  
TP: total=0.1334 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1343 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1343 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=43 us  
TP: total=0.1343 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1342 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1344 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=43 us  
TP: total=0.1343 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1356 mops  50p=28 us  90p=32 us  95p=34 us  99p=37 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=39 us  99.9p=54 us  99.99p=61 us  
TP: total=0.1374 mops  50p=27 us  90p=30 us  95p=38 us  99p=45 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1353 mops  50p=27 us  90p=30 us  95p=33 us  99p=65 us  99.9p=69 us  99.99p=72 us  
TP: total=0.1371 mops  50p=27 us  90p=30 us  95p=39 us  99p=54 us  99.9p=65 us  99.99p=69 us  
TP: total=0.1376 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=59 us  
TP: total=0.1377 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1377 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1377 mops  50p=27 us  90p=30 us  95p=39 us  99p=51 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=39 us  99p=50 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=39 us  99p=51 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=39 us  99p=51 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1365 mops  50p=27 us  90p=31 us  95p=40 us  99p=55 us  99.9p=62 us  99.99p=75 us  
TP: total=0.1377 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1375 mops  50p=27 us  90p=30 us  95p=39 us  99p=51 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1343 mops  50p=27 us  90p=32 us  95p=38 us  99p=57 us  99.9p=65 us  99.99p=79 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=31 us  99p=35 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1340 mops  50p=28 us  90p=33 us  95p=35 us  99p=39 us  99.9p=55 us  99.99p=71 us  
TP: total=0.1344 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1237 mops  50p=29 us  90p=36 us  95p=56 us  99p=65 us  99.9p=72 us  99.99p=83 us  
TP: total=0.1347 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1350 mops  50p=28 us  90p=33 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1351 mops  50p=28 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=45 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=33 us  99p=44 us  99.9p=56 us  99.99p=58 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=53 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=61 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=39 us  99p=53 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=39 us  99p=53 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=39 us  99p=53 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1282 mops  50p=27 us  90p=38 us  95p=55 us  99p=60 us  99.9p=72 us  99.99p=81 us  
TP: total=0.1344 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1351 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1377 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1387 mops  50p=27 us  90p=29 us  95p=33 us  99p=43 us  99.9p=56 us  99.99p=65 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1364 mops  50p=27 us  90p=29 us  95p=32 us  99p=62 us  99.9p=66 us  99.99p=70 us  
TP: total=0.1373 mops  50p=27 us  90p=30 us  95p=39 us  99p=54 us  99.9p=65 us  99.99p=68 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=38 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1429 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1430 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1430 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1356 mops  50p=27 us  90p=30 us  95p=33 us  99p=64 us  99.9p=68 us  99.99p=71 us  
TP: total=0.1361 mops  50p=27 us  90p=30 us  95p=39 us  99p=59 us  99.9p=66 us  99.99p=70 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1348 mops  50p=27 us  90p=33 us  95p=36 us  99p=53 us  99.9p=62 us  99.99p=73 us  
TP: total=0.1347 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1347 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1345 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1346 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1347 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1347 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1360 mops  50p=28 us  90p=32 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=33 us  99p=42 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1387 mops  50p=27 us  90p=29 us  95p=30 us  99p=62 us  99.9p=67 us  99.99p=70 us  
TP: total=0.1342 mops  50p=27 us  90p=30 us  95p=40 us  99p=64 us  99.9p=69 us  99.99p=72 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1428 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=50 us  99.9p=66 us  99.99p=69 us  
TP: total=0.1331 mops  50p=27 us  90p=31 us  95p=47 us  99p=64 us  99.9p=68 us  99.99p=71 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=58 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=38 us  99p=46 us  99.9p=56 us  99.99p=63 us  
TP: total=0.1377 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=49 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=38 us  99p=45 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1347 mops  50p=27 us  90p=34 us  95p=40 us  99p=56 us  99.9p=67 us  99.99p=80 us  
TP: total=0.1354 mops  50p=27 us  90p=32 us  95p=34 us  99p=39 us  99.9p=61 us  99.99p=72 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1368 mops  50p=27 us  90p=32 us  95p=34 us  99p=40 us  99.9p=48 us  99.99p=52 us  
TP: total=0.1348 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1348 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1364 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=43 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1390 mops  50p=27 us  90p=29 us  95p=33 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1374 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1373 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=38 us  99p=48 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=50 us  99.9p=65 us  99.99p=68 us  
TP: total=0.1345 mops  50p=27 us  90p=31 us  95p=42 us  99p=63 us  99.9p=67 us  99.99p=70 us  
TP: total=0.1377 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1377 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1377 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=38 us  99p=46 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1350 mops  50p=27 us  90p=30 us  95p=33 us  99p=65 us  99.9p=69 us  99.99p=72 us  
TP: total=0.1360 mops  50p=27 us  90p=30 us  95p=40 us  99p=62 us  99.9p=67 us  99.99p=71 us  
TP: total=0.1374 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1375 mops  50p=27 us  90p=30 us  95p=39 us  99p=53 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1378 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=39 us  99p=51 us  99.9p=56 us  99.99p=61 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1429 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1431 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=50 us  99.9p=65 us  99.99p=69 us  
TP: total=0.1350 mops  50p=27 us  90p=30 us  95p=43 us  99p=63 us  99.9p=67 us  99.99p=70 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1390 mops  50p=27 us  90p=29 us  95p=38 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1329 mops  50p=27 us  90p=30 us  95p=49 us  99p=65 us  99.9p=68 us  99.99p=71 us  
TP: total=0.1372 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=63 us  99.99p=66 us  
TP: total=0.1369 mops  50p=27 us  90p=30 us  95p=39 us  99p=54 us  99.9p=61 us  99.99p=74 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=32 us  99p=36 us  99.9p=45 us  99.99p=51 us  
TP: total=0.1344 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1344 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1344 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1385 mops  50p=27 us  90p=29 us  95p=34 us  99p=48 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1372 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=59 us  
TP: total=0.1378 mops  50p=27 us  90p=30 us  95p=39 us  99p=53 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=38 us  99p=48 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1428 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=50 us  99.9p=65 us  99.99p=69 us  
TP: total=0.1320 mops  50p=27 us  90p=32 us  95p=50 us  99p=63 us  99.9p=68 us  99.99p=76 us  
TP: total=0.1376 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1325 mops  50p=27 us  90p=37 us  95p=43 us  99p=66 us  99.9p=83 us  99.99p=95 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1378 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1390 mops  50p=27 us  90p=29 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1354 mops  50p=27 us  90p=30 us  95p=33 us  99p=64 us  99.9p=68 us  99.99p=71 us  
TP: total=0.1365 mops  50p=27 us  90p=30 us  95p=40 us  99p=61 us  99.9p=66 us  99.99p=70 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=38 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1427 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=29 us  95p=30 us  99p=61 us  99.9p=66 us  99.99p=70 us  
TP: total=0.1333 mops  50p=27 us  90p=31 us  95p=42 us  99p=64 us  99.9p=68 us  99.99p=72 us  
TP: total=0.1375 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1363 mops  50p=27 us  90p=31 us  95p=40 us  99p=55 us  99.9p=62 us  99.99p=74 us  
TP: total=0.1378 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=38 us  99p=45 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1341 mops  50p=27 us  90p=30 us  95p=34 us  99p=64 us  99.9p=69 us  99.99p=71 us  
TP: total=0.1365 mops  50p=27 us  90p=30 us  95p=38 us  99p=62 us  99.9p=67 us  99.99p=71 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1391 mops  50p=27 us  90p=29 us  95p=30 us  99p=51 us  99.9p=65 us  99.99p=68 us  
TP: total=0.1346 mops  50p=27 us  90p=30 us  95p=41 us  99p=62 us  99.9p=66 us  99.99p=69 us  
TP: total=0.1364 mops  50p=27 us  90p=31 us  95p=40 us  99p=55 us  99.9p=62 us  99.99p=74 us  
TP: total=0.1374 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=38 us  99p=45 us  99.9p=56 us  99.99p=58 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=50 us  99.9p=64 us  99.99p=68 us  
TP: total=0.1342 mops  50p=27 us  90p=30 us  95p=48 us  99p=62 us  99.9p=67 us  99.99p=73 us  
TP: total=0.1390 mops  50p=27 us  90p=29 us  95p=30 us  99p=62 us  99.9p=67 us  99.99p=70 us  
TP: total=0.1336 mops  50p=27 us  90p=31 us  95p=42 us  99p=64 us  99.9p=69 us  99.99p=71 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=39 us  99p=49 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1395 mops  50p=26 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1397 mops  50p=26 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1403 mops  50p=26 us  90p=29 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=38 us  
TP: total=0.1444 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=38 us  
TP: total=0.1422 mops  50p=26 us  90p=28 us  95p=29 us  99p=49 us  99.9p=65 us  99.99p=68 us  
TP: total=0.1354 mops  50p=27 us  90p=30 us  95p=42 us  99p=63 us  99.9p=67 us  99.99p=70 us  
TP: total=0.1395 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1397 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1396 mops  50p=26 us  90p=30 us  95p=38 us  99p=44 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1405 mops  50p=26 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1445 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=37 us  
TP: total=0.1445 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=38 us  
TP: total=0.1445 mops  50p=27 us  90p=28 us  95p=29 us  99p=30 us  99.9p=33 us  99.99p=38 us  
TP: total=0.1415 mops  50p=27 us  90p=28 us  95p=29 us  99p=51 us  99.9p=65 us  99.99p=69 us  
TP: total=0.1360 mops  50p=27 us  90p=30 us  95p=40 us  99p=63 us  99.9p=67 us  99.99p=70 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=62 us  99.9p=66 us  99.99p=70 us  
TP: total=0.1360 mops  50p=26 us  90p=30 us  95p=40 us  99p=64 us  99.9p=67 us  99.99p=71 us  
TP: total=0.1396 mops  50p=26 us  90p=30 us  95p=39 us  99p=47 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1395 mops  50p=26 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1394 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1397 mops  50p=26 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1398 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1434 mops  50p=26 us  90p=28 us  95p=29 us  99p=40 us  99.9p=54 us  99.99p=57 us  
TP: total=0.1443 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1449 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1452 mops  50p=26 us  90p=28 us  95p=29 us  99p=30 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1397 mops  50p=26 us  90p=29 us  95p=31 us  99p=63 us  99.9p=67 us  99.99p=71 us  
TP: total=0.1450 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1447 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=49 us  99.99p=64 us  
TP: total=0.1340 mops  50p=26 us  90p=31 us  95p=49 us  99p=65 us  99.9p=69 us  99.99p=72 us  
TP: total=0.1402 mops  50p=26 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1404 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1403 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=58 us  
TP: total=0.1403 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1401 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1401 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1401 mops  50p=26 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1402 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1401 mops  50p=26 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1402 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1401 mops  50p=26 us  90p=30 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1400 mops  50p=26 us  90p=30 us  95p=39 us  99p=45 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1433 mops  50p=26 us  90p=28 us  95p=30 us  99p=39 us  99.9p=54 us  99.99p=58 us  
TP: total=0.1447 mops  50p=26 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1369 mops  50p=27 us  90p=29 us  95p=35 us  99p=63 us  99.9p=67 us  99.99p=71 us  
TP: total=0.1386 mops  50p=26 us  90p=30 us  95p=39 us  99p=53 us  99.9p=65 us  99.99p=69 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=38 us  99p=43 us  99.9p=55 us  99.99p=59 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=31 us  99.9p=35 us  99.99p=38 us  
Final throughput = 0.1404 mops
Hist[22]=9
Hist[23]=6008
Hist[24]=758351
Hist[25]=7997214
Hist[26]=18208725
Hist[27]=18983532
Hist[28]=10976584
Hist[29]=4449654
Hist[30]=1892897
Hist[31]=965819
Hist[32]=525844
Hist[33]=295289
Hist[34]=191710
Hist[35]=158287
Hist[36]=160825
Hist[37]=186020
Hist[38]=249010
Hist[39]=291970
Hist[40]=273340
Hist[41]=168313
Hist[42]=83057
Hist[43]=52629
Hist[44]=41888
Hist[45]=29337
Hist[46]=18569
Hist[47]=14081
Hist[48]=17653
Hist[49]=25826
Hist[50]=22785
Hist[51]=19113
Hist[52]=28639
Hist[53]=54148
Hist[54]=61618
Hist[55]=37377
Hist[56]=19785
Hist[57]=12050
Hist[58]=9071
Hist[59]=7347
Hist[60]=7614
Hist[61]=11860
Hist[62]=21868
Hist[63]=27899
Hist[64]=24156
Hist[65]=15301
Hist[66]=8033
Hist[67]=4464
Hist[68]=2811
Hist[69]=1921
Hist[70]=1173
Hist[71]=755
Hist[72]=503
Hist[73]=347
Hist[74]=260
Hist[75]=224
Hist[76]=155
Hist[77]=95
Hist[78]=54
Hist[79]=52
Hist[80]=28
Hist[81]=33
Hist[82]=31
Hist[83]=25
Hist[84]=28
Hist[85]=44
Hist[86]=28
Hist[87]=40
Hist[88]=21
Hist[89]=25
Hist[90]=23
Hist[91]=21
Hist[92]=20
Hist[93]=12
Hist[94]=13
Hist[95]=11
Hist[96]=16
Hist[97]=14
Hist[98]=12
Hist[99]=13
Hist[100]=15
Hist[101]=10
Hist[102]=20
Hist[103]=19
Hist[104]=12
Hist[105]=18
Hist[106]=17
Hist[107]=17
Hist[108]=8
Hist[109]=7
Hist[110]=5
Hist[111]=5
Hist[112]=4
Hist[113]=3
Hist[114]=3
Hist[115]=5
Hist[116]=9
Hist[117]=6
Hist[118]=5
Hist[119]=9
Hist[120]=1
Hist[122]=2
Hist[123]=2
Hist[125]=1
Hist[126]=4
Hist[127]=3
Hist[128]=5
Hist[130]=1
Hist[133]=1
Hist[136]=1
Hist[139]=2
Hist[141]=1
Hist[148]=1
Hist[157]=1
Hist[166]=1
Hist[172]=1
Hist[174]=1
Hist[333]=1
Hist[374]=1


==> numbers/results/bg_hemem_Isolated_flexkv.txt <==
Number of keys = 19622474 (size 300.00 GB)
Hot set size = 75.00 GB
[0] Waiting for connections...
[0] Waiting for connections done
[0] Preloading keys...
[1] Waiting for connections...
[1] Waiting for connections done
[1] Preloading keys...
[2] Waiting for connections...
[2] Waiting for connections done
[2] Preloading keys...
[3] Waiting for connections...
[3] Waiting for connections done
[3] Preloading keys...
[0] Preloaded keys...
[2] Preloaded keys...
[3] Preloaded keys...
[1] Preloaded keys...
Preloading completed
[1] Start running...
[2] Start running...
[3] Start running...
[0] Start running...
TP: total=0.1370 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=49 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1377 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1370 mops  50p=28 us  90p=31 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1365 mops  50p=28 us  90p=31 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1367 mops  50p=28 us  90p=31 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1364 mops  50p=28 us  90p=31 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1370 mops  50p=28 us  90p=31 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1368 mops  50p=28 us  90p=31 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1370 mops  50p=28 us  90p=31 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1369 mops  50p=28 us  90p=31 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1372 mops  50p=28 us  90p=31 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=43 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1379 mops  50p=27 us  90p=31 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1378 mops  50p=27 us  90p=31 us  95p=32 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1351 mops  50p=28 us  90p=31 us  95p=32 us  99p=36 us  99.9p=142 us  99.99p=153 us  
TP: total=0.1369 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=141 us  99.99p=152 us  
TP: total=0.1382 mops  50p=27 us  90p=31 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1372 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1371 mops  50p=27 us  90p=31 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1375 mops  50p=27 us  90p=31 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1376 mops  50p=27 us  90p=31 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1377 mops  50p=27 us  90p=31 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1378 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
Warmup complete
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1377 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1283 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=39 us  99.99p=47 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=43 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1378 mops  50p=27 us  90p=31 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1378 mops  50p=27 us  90p=31 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=44 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1378 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=43 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1737 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1378 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=44 us  
TP: total=0.1378 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=43 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=43 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=32 us  99p=34 us  99.9p=39 us  99.99p=49 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=32 us  99p=34 us  99.9p=39 us  99.99p=49 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=44 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=46 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1381 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=48 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=48 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1380 mops  50p=27 us  90p=31 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=43 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1377 mops  50p=27 us  90p=31 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1375 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1343 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=110 us  99.99p=1559 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=44 us  
TP: total=0.1376 mops  50p=27 us  90p=31 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=43 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1375 mops  50p=27 us  90p=31 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1375 mops  50p=27 us  90p=31 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=43 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1377 mops  50p=27 us  90p=30 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1373 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=42 us  99.99p=62 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1371 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=137 us  99.99p=152 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1374 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=138 us  99.99p=151 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1371 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=141 us  99.99p=152 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
Final throughput = 0.1390 mops
Hist[22]=4
Hist[23]=15284
Hist[24]=1659516
Hist[25]=9349672
Hist[26]=13613661
Hist[27]=11744584
Hist[28]=10280241
Hist[29]=8757780
Hist[30]=5688184
Hist[31]=2901062
Hist[32]=1339201
Hist[33]=611101
Hist[34]=332710
Hist[35]=203609
Hist[36]=109736
Hist[37]=51586
Hist[38]=22658
Hist[39]=11152
Hist[40]=6262
Hist[41]=3714
Hist[42]=2044
Hist[43]=1127
Hist[44]=619
Hist[45]=389
Hist[46]=261
Hist[47]=184
Hist[48]=123
Hist[49]=76
Hist[50]=68
Hist[51]=56
Hist[52]=56
Hist[53]=41
Hist[54]=33
Hist[55]=48
Hist[56]=28
Hist[57]=27
Hist[58]=28
Hist[59]=21
Hist[60]=19
Hist[61]=24
Hist[62]=17
Hist[63]=14
Hist[64]=12
Hist[65]=12
Hist[66]=8
Hist[67]=5
Hist[68]=4
Hist[69]=4
Hist[70]=3
Hist[71]=5
Hist[72]=6
Hist[73]=5
Hist[74]=3
Hist[75]=4
Hist[76]=4
Hist[77]=6
Hist[78]=6
Hist[79]=7
Hist[80]=7
Hist[81]=7
Hist[82]=4
Hist[83]=4
Hist[84]=4
Hist[85]=5
Hist[86]=1
Hist[87]=1
Hist[88]=2
Hist[89]=4
Hist[90]=1
Hist[91]=3
Hist[92]=1
Hist[93]=2
Hist[94]=2
Hist[95]=2
Hist[96]=2
Hist[97]=3
Hist[98]=4
Hist[100]=3
Hist[101]=4
Hist[102]=2
Hist[103]=3
Hist[104]=1
Hist[105]=3
Hist[106]=6
Hist[107]=4
Hist[108]=7
Hist[109]=8
Hist[110]=5
Hist[111]=5
Hist[112]=1
Hist[113]=2
Hist[114]=3
Hist[115]=1
Hist[116]=3
Hist[122]=2
Hist[123]=3
Hist[124]=1
Hist[126]=2
Hist[127]=1
Hist[129]=3
Hist[130]=6
Hist[131]=8
Hist[132]=24
Hist[133]=25
Hist[134]=39
Hist[135]=40
Hist[136]=34
Hist[137]=47
Hist[138]=29
Hist[139]=42
Hist[140]=29
Hist[141]=34
Hist[142]=24
Hist[143]=35
Hist[144]=33
Hist[145]=36
Hist[146]=20
Hist[147]=28
Hist[148]=36
Hist[149]=27
Hist[150]=27
Hist[151]=6
Hist[152]=17
Hist[153]=11
Hist[154]=8
Hist[155]=8
Hist[156]=6
Hist[157]=5
Hist[158]=4
Hist[159]=3
Hist[160]=1
Hist[161]=1
Hist[163]=1
Hist[164]=1
Hist[170]=1
Hist[175]=1
Hist[180]=1
Hist[181]=1
Hist[186]=1
Hist[193]=1
Hist[195]=2
Hist[203]=1
Hist[208]=1
Hist[211]=1
Hist[212]=1
Hist[218]=1
Hist[224]=2
Hist[231]=1
Hist[233]=1
Hist[236]=1
Hist[245]=1
Hist[248]=1
Hist[250]=1
Hist[254]=3
Hist[255]=1
Hist[264]=1
Hist[266]=1
Hist[281]=1
Hist[282]=1
Hist[289]=1
Hist[292]=1
Hist[294]=1
Hist[299]=1
Hist[303]=1
Hist[305]=1
Hist[314]=1
Hist[317]=2
Hist[320]=1
Hist[325]=2
Hist[326]=1
Hist[329]=2
Hist[346]=1
Hist[354]=1
Hist[359]=1
Hist[374]=1
Hist[381]=1
Hist[396]=1
Hist[402]=1
Hist[405]=1
Hist[420]=1
Hist[424]=1
Hist[434]=1
Hist[437]=1
Hist[441]=1
Hist[448]=1
Hist[462]=1
Hist[469]=1
Hist[478]=1
Hist[496]=1
Hist[506]=1
Hist[510]=1
Hist[545]=1
Hist[565]=1
Hist[575]=1
Hist[581]=1
Hist[589]=1
Hist[596]=1
Hist[603]=1
Hist[609]=1
Hist[616]=2
Hist[642]=1
Hist[671]=1
Hist[689]=1
Hist[711]=1
Hist[766]=1
Hist[814]=1
Hist[848]=1
Hist[891]=1
Hist[937]=1
Hist[995]=1
Hist[1048]=1
Hist[1052]=1
Hist[1082]=1
Hist[1109]=1
Hist[1114]=1
Hist[1363]=1
Hist[1376]=1
Hist[1421]=1
Hist[1525]=1
Hist[1559]=1
Hist[1593]=1
Hist[1831]=1
Hist[1965]=1
Hist[2002]=1
Hist[2089]=1
Hist[2166]=1
Hist[2340]=1
Hist[2362]=1
Hist[2499]=1
Hist[2889]=1
Hist[3297]=1
Hist[3349]=1
Hist[3352]=1
Hist[3369]=1
Hist[4095]=124


==> numbers/results/bg_hemem_gapbs.txt <==
Generate Time:       288.79686
Build Time:          839.40064
Graph has 268435455 nodes and 4236159837 undirected edges for degree: 15
    a                0.17492
source: 234980608
    b               35.93807
    p               12.80371
Trial Time:          49.25789
    a                0.18655
source: 74382325
    b               23.34361
    p               16.14196
Trial Time:          40.03356
    a                0.17716
source: 109761384
    b               39.19128
    p               20.92732
Trial Time:          60.64650
    a                0.17731
source: 248893667
    b               28.52112
    p               17.33386
Trial Time:          46.38204
    a                0.17691
source: 228378601
    b               28.67123
    p               16.96309
Trial Time:          46.16826
    a                0.18061
source: 29923755
    b               22.95378
    p               14.72807
Trial Time:          38.20509
    a                0.18554
source: 213859898
    b               27.91491
    p               16.79762
Trial Time:          45.24492
    a                0.18780
source: 208082441
    b               30.40875
    p               16.26407
Trial Time:          47.20364
    a                0.18162
source: 84198342
    b               24.61853
    p               13.51981
Trial Time:          38.66060
    a                0.18416
source: 65742715
    b               22.35682
    p               14.45548
Trial Time:          37.33884
    a                0.18463
source: 27942723
    b               21.99044
    p               13.76802
Trial Time:          36.28374
    a                0.18761
source: 112460004
    b               23.27829
    p               13.04000
Trial Time:          36.84350
    a                0.18350
source: 55995954
    b               28.99275
    p               16.75853
Trial Time:          46.27835
    a                0.18496
source: 95228258
    b               21.93154
    p               12.99207
Trial Time:          35.45331
    a                0.18478
source: 245142346
    b               29.57253
    p               15.93116
Trial Time:          46.03004
    a                0.18678
source: 12366559
    b               22.04335
    p               12.89139
Trial Time:          35.46127
    a                0.18523
source: 17901987
    b               24.75032
    p               13.54687
Trial Time:          38.82073
    a                0.18525
source: 265787709
    b               21.98491
    p               14.01331
Trial Time:          36.52512
    a                0.18410
source: 191997851
    b               30.13624
    p               16.36676
Trial Time:          47.02645
    a                0.18510
source: 123029895
    b               21.77513
    p               13.57317
Trial Time:          35.87690
    a                0.18485
source: 41736427
    b               29.33668
    p               15.16165
Trial Time:          45.01288
    a                0.17903
source: 12072081
    b               24.56772
    p               15.25213
Trial Time:          40.31654
    a                0.17380
source: 136385982
    b               24.98255
    p               13.39436
Trial Time:          38.86779
    a                0.17108
source: 119633401
    b               24.71303
    p               15.31255
Trial Time:          40.51385
    a                0.17061
source: 226769600
    b               21.91899
    p               12.08469
Trial Time:          34.48849
Average Time:        41.71761


==> numbers/results/bg_hemem_gapbs_flexkv.txt <==
Number of keys = 19622474 (size 300.00 GB)
Hot set size = 75.00 GB
[1] Waiting for connections...
[1] Waiting for connections done
[1] Preloading keys...
[2] Waiting for connections...
[2] Waiting for connections done
[3] Waiting for connections...
[3] Waiting for connections done
[3] Preloading keys...
[2] Preloading keys...
[0] Waiting for connections...
[0] Waiting for connections done
[0] Preloading keys...
[3] Preloaded keys...
[2] Preloaded keys...
[1] Preloaded keys...
[0] Preloaded keys...
Preloading completed
[1] Start running...
[2] Start running...
[3] Start running...
[0] Start running...
TP: total=0.1277 mops  50p=28 us  90p=32 us  95p=33 us  99p=136 us  99.9p=151 us  99.99p=156 us  
TP: total=0.1361 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1358 mops  50p=28 us  90p=32 us  95p=33 us  99p=35 us  99.9p=39 us  99.99p=42 us  
TP: total=0.1326 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1325 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1330 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1342 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=52 us  
TP: total=0.1293 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=145 us  99.99p=154 us  
TP: total=0.1298 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1267 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=43 us  99.99p=57 us  
TP: total=0.1288 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=50 us  
TP: total=0.1282 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1285 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=52 us  
TP: total=0.1254 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=43 us  99.99p=2903 us  
TP: total=0.1283 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=53 us  
TP: total=0.1265 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=50 us  
TP: total=0.1288 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1291 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1280 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=50 us  
TP: total=0.1277 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=51 us  
TP: total=0.1294 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1291 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1294 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1300 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1287 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1291 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=55 us  
TP: total=0.1271 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=44 us  99.99p=-1 us  
TP: total=0.1306 mops  50p=28 us  90p=32 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=86 us  
TP: total=0.1322 mops  50p=28 us  90p=32 us  95p=33 us  99p=37 us  99.9p=42 us  99.99p=61 us  
TP: total=0.1314 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1325 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=50 us  
TP: total=0.1348 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1339 mops  50p=28 us  90p=31 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1346 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1278 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=61 us  
TP: total=0.1338 mops  50p=28 us  90p=31 us  95p=32 us  99p=36 us  99.9p=146 us  99.99p=154 us  
TP: total=0.1349 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1364 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1352 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1351 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1333 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1339 mops  50p=28 us  90p=32 us  95p=33 us  99p=37 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1338 mops  50p=28 us  90p=32 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1340 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1342 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1338 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1343 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1338 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1338 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=43 us  
TP: total=0.1340 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1342 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1351 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1315 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=83 us  99.99p=136 us  
TP: total=0.1278 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1287 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1263 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=43 us  99.99p=51 us  
TP: total=0.1290 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1181 mops  50p=28 us  90p=34 us  95p=37 us  99p=145 us  99.9p=155 us  99.99p=160 us  
TP: total=0.1192 mops  50p=28 us  90p=35 us  95p=37 us  99p=143 us  99.9p=154 us  99.99p=160 us  
TP: total=0.1270 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=50 us  
TP: total=0.1287 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=43 us  99.99p=54 us  
TP: total=0.1295 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=43 us  99.99p=53 us  
TP: total=0.1282 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=49 us  
TP: total=0.1288 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=50 us  
TP: total=0.1287 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1292 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1289 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1275 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1286 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1300 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=92 us  
TP: total=0.1277 mops  50p=28 us  90p=33 us  95p=35 us  99p=39 us  99.9p=66 us  99.99p=120 us  
TP: total=0.1284 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=43 us  99.99p=1576 us  
TP: total=0.1280 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=44 us  99.99p=3172 us  
TP: total=0.1292 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=43 us  99.99p=72 us  
TP: total=0.1313 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=57 us  
TP: total=0.1291 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=43 us  99.99p=1381 us  
TP: total=0.1307 mops  50p=28 us  90p=32 us  95p=33 us  99p=37 us  99.9p=41 us  99.99p=68 us  
TP: total=0.1323 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1345 mops  50p=28 us  90p=31 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=55 us  
TP: total=0.1340 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1337 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1350 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1349 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1371 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=38 us  99.99p=40 us  
TP: total=0.1365 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=38 us  99.99p=40 us  
TP: total=0.1363 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1361 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1357 mops  50p=28 us  90p=31 us  95p=33 us  99p=35 us  99.9p=38 us  99.99p=43 us  
TP: total=0.1349 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1320 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1319 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1319 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1319 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1320 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1318 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1324 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1323 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1323 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1337 mops  50p=28 us  90p=32 us  95p=34 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1322 mops  50p=28 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1271 mops  50p=28 us  90p=35 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=50 us  
TP: total=0.1271 mops  50p=28 us  90p=34 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=50 us  
TP: total=0.1281 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=43 us  99.99p=49 us  
TP: total=0.1271 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=43 us  99.99p=53 us  
TP: total=0.1264 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=43 us  99.99p=757 us  
TP: total=0.1265 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=43 us  99.99p=61 us  
TP: total=0.1262 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=43 us  99.99p=1944 us  
TP: total=0.1269 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=43 us  99.99p=2221 us  
TP: total=0.1286 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=46 us  99.99p=83 us  
TP: total=0.1279 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=45 us  99.99p=99 us  
TP: total=0.1258 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=145 us  99.99p=159 us  
TP: total=0.1215 mops  50p=29 us  90p=34 us  95p=36 us  99p=135 us  99.9p=153 us  99.99p=167 us  
TP: total=0.1296 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=43 us  99.99p=62 us  
TP: total=0.1280 mops  50p=28 us  90p=33 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=824 us  
TP: total=0.1285 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=44 us  99.99p=826 us  
TP: total=0.1290 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=43 us  99.99p=401 us  
TP: total=0.1313 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=58 us  
TP: total=0.1301 mops  50p=28 us  90p=32 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=74 us  
TP: total=0.1315 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=56 us  
Warmup complete
TP: total=0.1331 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1312 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1321 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1317 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1340 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1328 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1339 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=57 us  
TP: total=0.1366 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1358 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1359 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=42 us  
TP: total=0.1345 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1331 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=142 us  99.99p=153 us  
TP: total=0.1300 mops  50p=28 us  90p=32 us  95p=33 us  99p=38 us  99.9p=147 us  99.99p=157 us  
TP: total=0.1323 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1312 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1316 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1315 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1320 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=40 us  99.99p=43 us  
TP: total=0.1338 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1303 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1281 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=43 us  99.99p=83 us  
TP: total=0.1267 mops  50p=28 us  90p=34 us  95p=36 us  99p=39 us  99.9p=48 us  99.99p=583 us  
TP: total=0.1282 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=63 us  
TP: total=0.1271 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=45 us  99.99p=64 us  
TP: total=0.1280 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=44 us  99.99p=68 us  
TP: total=0.1252 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=2855 us  
TP: total=0.1268 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=72 us  
TP: total=0.1275 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=44 us  99.99p=76 us  
TP: total=0.1277 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=56 us  
TP: total=0.1292 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1278 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1276 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=51 us  
TP: total=0.1286 mops  50p=28 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=62 us  
TP: total=0.1298 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=51 us  
TP: total=0.1296 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=50 us  
TP: total=0.1182 mops  50p=28 us  90p=33 us  95p=35 us  99p=145 us  99.9p=155 us  99.99p=161 us  
TP: total=0.1271 mops  50p=28 us  90p=33 us  95p=34 us  99p=46 us  99.9p=151 us  99.99p=159 us  
TP: total=0.1330 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1347 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1345 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1314 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1336 mops  50p=28 us  90p=32 us  95p=33 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1309 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=48 us  
TP: total=0.1309 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1318 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1345 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1351 mops  50p=28 us  90p=31 us  95p=33 us  99p=35 us  99.9p=39 us  99.99p=42 us  
TP: total=0.1352 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1350 mops  50p=28 us  90p=32 us  95p=33 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1352 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1353 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=38 us  99.99p=43 us  
TP: total=0.1344 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1349 mops  50p=28 us  90p=32 us  95p=33 us  99p=35 us  99.9p=39 us  99.99p=42 us  
TP: total=0.1353 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1345 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1332 mops  50p=28 us  90p=32 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1316 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=44 us  99.99p=57 us  
TP: total=0.1283 mops  50p=28 us  90p=34 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=53 us  
TP: total=0.1226 mops  50p=29 us  90p=35 us  95p=36 us  99p=40 us  99.9p=59 us  99.99p=-1 us  
TP: total=0.1249 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=47 us  99.99p=3702 us  
TP: total=0.1263 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=48 us  99.99p=105 us  
TP: total=0.1249 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=44 us  99.99p=-1 us  
TP: total=0.1271 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=55 us  
TP: total=0.1283 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=81 us  
TP: total=0.1266 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=65 us  
TP: total=0.1290 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=75 us  
TP: total=0.1276 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=65 us  
TP: total=0.1285 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=54 us  
TP: total=0.1294 mops  50p=28 us  90p=33 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=70 us  
TP: total=0.1280 mops  50p=28 us  90p=33 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=60 us  
TP: total=0.1284 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=42 us  99.99p=59 us  
TP: total=0.1285 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=514 us  
TP: total=0.1272 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=42 us  99.99p=53 us  
TP: total=0.1299 mops  50p=28 us  90p=32 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1328 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1320 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1329 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1331 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1345 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1307 mops  50p=28 us  90p=32 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1302 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1327 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1347 mops  50p=28 us  90p=31 us  95p=33 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1350 mops  50p=28 us  90p=32 us  95p=33 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1348 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1350 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1223 mops  50p=28 us  90p=32 us  95p=34 us  99p=144 us  99.9p=154 us  99.99p=159 us  
TP: total=0.1148 mops  50p=28 us  90p=33 us  95p=37 us  99p=147 us  99.9p=155 us  99.99p=159 us  
TP: total=0.1142 mops  50p=28 us  90p=33 us  95p=37 us  99p=147 us  99.9p=155 us  99.99p=160 us  
TP: total=0.1148 mops  50p=28 us  90p=33 us  95p=37 us  99p=147 us  99.9p=155 us  99.99p=159 us  
TP: total=0.1234 mops  50p=28 us  90p=33 us  95p=35 us  99p=141 us  99.9p=152 us  99.99p=158 us  
TP: total=0.1319 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1326 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1281 mops  50p=28 us  90p=35 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1274 mops  50p=28 us  90p=35 us  95p=36 us  99p=39 us  99.9p=44 us  99.99p=57 us  
TP: total=0.1292 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=42 us  99.99p=53 us  
TP: total=0.1282 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=53 us  
TP: total=0.1279 mops  50p=28 us  90p=34 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1290 mops  50p=29 us  90p=34 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=53 us  
TP: total=0.1286 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=44 us  99.99p=65 us  
TP: total=0.1173 mops  50p=29 us  90p=35 us  95p=37 us  99p=146 us  99.9p=156 us  99.99p=162 us  
TP: total=0.1185 mops  50p=29 us  90p=34 us  95p=37 us  99p=144 us  99.9p=155 us  99.99p=163 us  
TP: total=0.1296 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=44 us  99.99p=66 us  
TP: total=0.1295 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=65 us  
TP: total=0.1303 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=58 us  
TP: total=0.1304 mops  50p=28 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1293 mops  50p=28 us  90p=33 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=55 us  
TP: total=0.1315 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1315 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=55 us  
TP: total=0.1313 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=51 us  
TP: total=0.1316 mops  50p=28 us  90p=32 us  95p=33 us  99p=37 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1322 mops  50p=28 us  90p=32 us  95p=33 us  99p=37 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1337 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1347 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1339 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=43 us  
TP: total=0.1336 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1302 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1357 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1357 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1357 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=38 us  99.99p=41 us  
TP: total=0.1359 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1352 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1347 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1323 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=50 us  
TP: total=0.1336 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1310 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1312 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1310 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1291 mops  50p=28 us  90p=33 us  95p=34 us  99p=39 us  99.9p=149 us  99.99p=157 us  
TP: total=0.1328 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1294 mops  50p=28 us  90p=34 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=45 us  
TP: total=0.1277 mops  50p=28 us  90p=34 us  95p=36 us  99p=39 us  99.9p=147 us  99.99p=157 us  
TP: total=0.1177 mops  50p=29 us  90p=35 us  95p=37 us  99p=145 us  99.9p=156 us  99.99p=162 us  
TP: total=0.1295 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=53 us  
TP: total=0.1292 mops  50p=28 us  90p=34 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1293 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=45 us  
TP: total=0.1292 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=45 us  
TP: total=0.1293 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=42 us  99.99p=45 us  
TP: total=0.1289 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1289 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1288 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1294 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1293 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1294 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1293 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1288 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1280 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=139 us  99.99p=152 us  
TP: total=0.1297 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1305 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1302 mops  50p=28 us  90p=33 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=69 us  
TP: total=0.1299 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=42 us  99.99p=62 us  
TP: total=0.1307 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=43 us  99.99p=55 us  
TP: total=0.1321 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1328 mops  50p=28 us  90p=32 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1338 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1340 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1337 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1328 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1347 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=43 us  
TP: total=0.1342 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1345 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1342 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1307 mops  50p=28 us  90p=32 us  95p=33 us  99p=37 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1304 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1297 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1305 mops  50p=28 us  90p=33 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1308 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1308 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1317 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1318 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1316 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1320 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1320 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1318 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1318 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1330 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1287 mops  50p=28 us  90p=35 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1274 mops  50p=28 us  90p=35 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=50 us  
TP: total=0.1286 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=44 us  99.99p=57 us  
TP: total=0.1288 mops  50p=29 us  90p=34 us  95p=36 us  99p=39 us  99.9p=46 us  99.99p=71 us  
TP: total=0.1290 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=45 us  99.99p=63 us  
TP: total=0.1294 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=59 us  
TP: total=0.1287 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=44 us  99.99p=63 us  
TP: total=0.1299 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=67 us  
TP: total=0.1293 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=58 us  
TP: total=0.1292 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=71 us  
TP: total=0.1298 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=58 us  
TP: total=0.1301 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=60 us  
TP: total=0.1308 mops  50p=28 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=51 us  
TP: total=0.1309 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=43 us  99.99p=56 us  
TP: total=0.1312 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=42 us  99.99p=52 us  
TP: total=0.1324 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1319 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=51 us  
TP: total=0.1333 mops  50p=28 us  90p=32 us  95p=33 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1334 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1340 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1328 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1338 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1332 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1313 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1346 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1352 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1352 mops  50p=28 us  90p=31 us  95p=33 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1351 mops  50p=28 us  90p=31 us  95p=33 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1351 mops  50p=28 us  90p=31 us  95p=33 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1349 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1345 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1344 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1303 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1303 mops  50p=29 us  90p=33 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1329 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1302 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=52 us  
TP: total=0.1286 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=48 us  
TP: total=0.1272 mops  50p=29 us  90p=35 us  95p=36 us  99p=40 us  99.9p=142 us  99.99p=154 us  
TP: total=0.1287 mops  50p=28 us  90p=34 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=49 us  
TP: total=0.1294 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1287 mops  50p=28 us  90p=34 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1293 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1288 mops  50p=29 us  90p=34 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1290 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1289 mops  50p=28 us  90p=34 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=51 us  
TP: total=0.1289 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1288 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1288 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1278 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=53 us  
TP: total=0.1283 mops  50p=29 us  90p=34 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=49 us  
TP: total=0.1282 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1288 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=42 us  99.99p=54 us  
TP: total=0.1290 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=48 us  99.99p=90 us  
TP: total=0.1297 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=45 us  99.99p=76 us  
TP: total=0.1300 mops  50p=28 us  90p=33 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=66 us  
TP: total=0.1300 mops  50p=28 us  90p=33 us  95p=35 us  99p=38 us  99.9p=44 us  99.99p=61 us  
TP: total=0.1306 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=42 us  99.99p=60 us  
TP: total=0.1306 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=43 us  99.99p=62 us  
TP: total=0.1309 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1316 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1320 mops  50p=28 us  90p=32 us  95p=33 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1331 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1327 mops  50p=28 us  90p=32 us  95p=33 us  99p=37 us  99.9p=42 us  99.99p=51 us  
TP: total=0.1330 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1321 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1352 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=42 us  
TP: total=0.1346 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1345 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1344 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1337 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1335 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=43 us  
TP: total=0.1302 mops  50p=29 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=45 us  
TP: total=0.1296 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1293 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=52 us  
TP: total=0.1292 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1295 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1293 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1287 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=50 us  
TP: total=0.1287 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=56 us  
TP: total=0.1285 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1312 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=50 us  
TP: total=0.1292 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=43 us  99.99p=53 us  
TP: total=0.1266 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=44 us  99.99p=51 us  
TP: total=0.1265 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=45 us  99.99p=66 us  
TP: total=0.1280 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=52 us  
TP: total=0.1271 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=45 us  99.99p=68 us  
TP: total=0.1282 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=44 us  99.99p=61 us  
TP: total=0.1274 mops  50p=29 us  90p=34 us  95p=36 us  99p=39 us  99.9p=44 us  99.99p=60 us  
TP: total=0.1279 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=44 us  99.99p=63 us  
TP: total=0.1287 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=59 us  
TP: total=0.1285 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=44 us  99.99p=67 us  
TP: total=0.1285 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=58 us  
TP: total=0.1291 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=50 us  
TP: total=0.1293 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=58 us  
TP: total=0.1293 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=57 us  
TP: total=0.1303 mops  50p=29 us  90p=33 us  95p=34 us  99p=38 us  99.9p=42 us  99.99p=50 us  
TP: total=0.1304 mops  50p=29 us  90p=33 us  95p=34 us  99p=38 us  99.9p=42 us  99.99p=52 us  
TP: total=0.1309 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=57 us  
TP: total=0.1310 mops  50p=29 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1318 mops  50p=28 us  90p=32 us  95p=33 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1325 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1333 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1323 mops  50p=28 us  90p=32 us  95p=34 us  99p=37 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1331 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=43 us  
TP: total=0.1304 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1339 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1344 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1343 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1345 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1344 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1338 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1339 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1332 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=43 us  
TP: total=0.1318 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1292 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=55 us  
TP: total=0.1307 mops  50p=29 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1318 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=51 us  
TP: total=0.1269 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=51 us  
TP: total=0.1274 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=49 us  
TP: total=0.1274 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=44 us  99.99p=52 us  
TP: total=0.1274 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=44 us  99.99p=51 us  
TP: total=0.1276 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=44 us  99.99p=59 us  
TP: total=0.1277 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=48 us  
TP: total=0.1279 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=48 us  
TP: total=0.1268 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=49 us  
TP: total=0.1278 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=45 us  99.99p=75 us  
TP: total=0.1285 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=44 us  99.99p=68 us  
TP: total=0.1282 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=44 us  99.99p=62 us  
TP: total=0.1285 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=57 us  
TP: total=0.1288 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=65 us  
TP: total=0.1281 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=55 us  
TP: total=0.1294 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=60 us  
TP: total=0.1294 mops  50p=29 us  90p=33 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=69 us  
TP: total=0.1286 mops  50p=29 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=56 us  
TP: total=0.1294 mops  50p=29 us  90p=33 us  95p=34 us  99p=38 us  99.9p=42 us  99.99p=52 us  
TP: total=0.1302 mops  50p=29 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1306 mops  50p=29 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1319 mops  50p=28 us  90p=32 us  95p=33 us  99p=37 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1329 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1325 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1316 mops  50p=29 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1304 mops  50p=29 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1338 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1345 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1344 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1291 mops  50p=28 us  90p=32 us  95p=33 us  99p=41 us  99.9p=150 us  99.99p=156 us  
TP: total=0.1336 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1332 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1326 mops  50p=28 us  90p=32 us  95p=33 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1314 mops  50p=29 us  90p=33 us  95p=34 us  99p=37 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1283 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1286 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=52 us  
TP: total=0.1293 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1290 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1305 mops  50p=29 us  90p=33 us  95p=34 us  99p=38 us  99.9p=42 us  99.99p=51 us  
TP: total=0.1312 mops  50p=28 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1277 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=44 us  99.99p=52 us  
TP: total=0.1269 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=47 us  99.99p=68 us  
TP: total=0.1272 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=47 us  99.99p=64 us  
TP: total=0.1279 mops  50p=29 us  90p=34 us  95p=36 us  99p=39 us  99.9p=45 us  99.99p=66 us  
TP: total=0.1284 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=43 us  99.99p=56 us  
TP: total=0.1284 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=43 us  99.99p=51 us  
TP: total=0.1285 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=59 us  
TP: total=0.1286 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=55 us  
TP: total=0.1283 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=43 us  99.99p=56 us  
TP: total=0.1286 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=54 us  
TP: total=0.1288 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=44 us  99.99p=65 us  
TP: total=0.1280 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=64 us  
TP: total=0.1287 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=53 us  
TP: total=0.1286 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=69 us  
TP: total=0.1295 mops  50p=29 us  90p=33 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1301 mops  50p=29 us  90p=33 us  95p=34 us  99p=38 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1307 mops  50p=29 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1320 mops  50p=29 us  90p=32 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=50 us  
TP: total=0.1327 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1328 mops  50p=28 us  90p=32 us  95p=33 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1315 mops  50p=29 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1327 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1325 mops  50p=28 us  90p=32 us  95p=33 us  99p=37 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1311 mops  50p=29 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1303 mops  50p=29 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=51 us  
TP: total=0.1332 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1332 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1333 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1326 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1333 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=57 us  
TP: total=0.1336 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1335 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1336 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1333 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1309 mops  50p=29 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=43 us  
TP: total=0.1320 mops  50p=29 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1285 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=44 us  99.99p=62 us  
TP: total=0.1266 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=48 us  
TP: total=0.1269 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1265 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=49 us  
TP: total=0.1268 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1274 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=45 us  
TP: total=0.1274 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=45 us  
TP: total=0.1272 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=52 us  
TP: total=0.1273 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1277 mops  50p=29 us  90p=34 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1278 mops  50p=29 us  90p=34 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=45 us  
TP: total=0.1271 mops  50p=29 us  90p=34 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1279 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=42 us  99.99p=45 us  
TP: total=0.1276 mops  50p=29 us  90p=34 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1271 mops  50p=29 us  90p=34 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1278 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=42 us  99.99p=45 us  
TP: total=0.1280 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1280 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=43 us  99.99p=74 us  
TP: total=0.1286 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=49 us  99.99p=91 us  
TP: total=0.1280 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=45 us  99.99p=82 us  
TP: total=0.1279 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=64 us  
TP: total=0.1294 mops  50p=29 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=61 us  
TP: total=0.1297 mops  50p=29 us  90p=33 us  95p=34 us  99p=38 us  99.9p=42 us  99.99p=68 us  
TP: total=0.1305 mops  50p=29 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1299 mops  50p=29 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1311 mops  50p=29 us  90p=32 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=61 us  
TP: total=0.1323 mops  50p=29 us  90p=32 us  95p=33 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1330 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1325 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1299 mops  50p=29 us  90p=33 us  95p=34 us  99p=38 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1341 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1331 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1329 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1327 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1322 mops  50p=29 us  90p=32 us  95p=33 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1319 mops  50p=29 us  90p=32 us  95p=34 us  99p=37 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1293 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1287 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1281 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1288 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1283 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1287 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1284 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=45 us  
TP: total=0.1286 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1280 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1295 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=43 us  
TP: total=0.1311 mops  50p=29 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1271 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=49 us  
TP: total=0.1263 mops  50p=29 us  90p=35 us  95p=36 us  99p=40 us  99.9p=44 us  99.99p=61 us  
TP: total=0.1261 mops  50p=29 us  90p=35 us  95p=36 us  99p=40 us  99.9p=46 us  99.99p=69 us  
TP: total=0.1267 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=46 us  99.99p=66 us  
TP: total=0.1086 mops  50p=30 us  90p=35 us  95p=42 us  99p=150 us  99.9p=158 us  99.99p=163 us  
TP: total=0.1156 mops  50p=30 us  90p=35 us  95p=38 us  99p=146 us  99.9p=156 us  99.99p=162 us  
TP: total=0.1273 mops  50p=29 us  90p=34 us  95p=36 us  99p=39 us  99.9p=44 us  99.99p=62 us  
TP: total=0.1278 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=51 us  
TP: total=0.1266 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=43 us  99.99p=58 us  
TP: total=0.1275 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=61 us  
TP: total=0.1282 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=44 us  99.99p=58 us  
TP: total=0.1270 mops  50p=29 us  90p=34 us  95p=36 us  99p=39 us  99.9p=44 us  99.99p=59 us  
TP: total=0.1155 mops  50p=29 us  90p=34 us  95p=37 us  99p=147 us  99.9p=156 us  99.99p=161 us  
TP: total=0.1193 mops  50p=29 us  90p=34 us  95p=36 us  99p=144 us  99.9p=155 us  99.99p=162 us  
TP: total=0.1282 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=51 us  
TP: total=0.1294 mops  50p=29 us  90p=33 us  95p=34 us  99p=38 us  99.9p=42 us  99.99p=54 us  
TP: total=0.1306 mops  50p=29 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1307 mops  50p=29 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1315 mops  50p=29 us  90p=32 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=51 us  
TP: total=0.1317 mops  50p=29 us  90p=32 us  95p=33 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1313 mops  50p=29 us  90p=32 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1320 mops  50p=29 us  90p=32 us  95p=33 us  99p=37 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1320 mops  50p=29 us  90p=32 us  95p=33 us  99p=37 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1296 mops  50p=29 us  90p=33 us  95p=34 us  99p=37 us  99.9p=139 us  99.99p=153 us  
TP: total=0.1302 mops  50p=29 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1327 mops  50p=29 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1322 mops  50p=29 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1320 mops  50p=29 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=48 us  
TP: total=0.1323 mops  50p=29 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1325 mops  50p=29 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1320 mops  50p=29 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1319 mops  50p=29 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1324 mops  50p=29 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1315 mops  50p=29 us  90p=32 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1287 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1305 mops  50p=29 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1266 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=44 us  99.99p=56 us  
TP: total=0.1258 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=47 us  
TP: total=0.1266 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1265 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1265 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1262 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1266 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1265 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=47 us  
TP: total=0.1262 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=47 us  
TP: total=0.1265 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1268 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1269 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1245 mops  50p=30 us  90p=35 us  95p=36 us  99p=41 us  99.9p=149 us  99.99p=159 us  
TP: total=0.1263 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1264 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=43 us  99.99p=47 us  
TP: total=0.1263 mops  50p=29 us  90p=35 us  95p=36 us  99p=39 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1243 mops  50p=30 us  90p=35 us  95p=36 us  99p=41 us  99.9p=150 us  99.99p=158 us  
TP: total=0.1276 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=43 us  99.99p=66 us  
TP: total=0.1262 mops  50p=29 us  90p=34 us  95p=35 us  99p=39 us  99.9p=44 us  99.99p=62 us  
TP: total=0.1278 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=44 us  99.99p=70 us  
TP: total=0.1277 mops  50p=29 us  90p=34 us  95p=35 us  99p=38 us  99.9p=44 us  99.99p=61 us  
TP: total=0.1289 mops  50p=29 us  90p=33 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=62 us  
TP: total=0.1205 mops  50p=29 us  90p=34 us  95p=36 us  99p=144 us  99.9p=154 us  99.99p=160 us  
TP: total=0.1293 mops  50p=29 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=54 us  
TP: total=0.1306 mops  50p=29 us  90p=32 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1319 mops  50p=29 us  90p=32 us  95p=33 us  99p=37 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1325 mops  50p=29 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1322 mops  50p=29 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1302 mops  50p=29 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1328 mops  50p=28 us  90p=32 us  95p=34 us  99p=36 us  99.9p=40 us  99.99p=44 us  
Final throughput = 0.1303 mops
Hist[23]=347
Hist[24]=120228
Hist[25]=2475927
Hist[26]=8870402
Hist[27]=11351733
Hist[28]=8856512
Hist[29]=6127427
Hist[30]=5043775
Hist[31]=4853925
Hist[32]=4805976
Hist[33]=3990020
Hist[34]=2634681
Hist[35]=1458037
Hist[36]=776486
Hist[37]=449443
Hist[38]=285223
Hist[39]=177514
Hist[40]=103368
Hist[41]=55977
Hist[42]=29917
Hist[43]=16400
Hist[44]=9267
Hist[45]=5513
Hist[46]=3332
Hist[47]=2260
Hist[48]=1604
Hist[49]=1173
Hist[50]=973
Hist[51]=793
Hist[52]=686
Hist[53]=583
Hist[54]=505
Hist[55]=432
Hist[56]=388
Hist[57]=350
Hist[58]=339
Hist[59]=251
Hist[60]=266
Hist[61]=213
Hist[62]=169
Hist[63]=161
Hist[64]=159
Hist[65]=125
Hist[66]=132
Hist[67]=101
Hist[68]=94
Hist[69]=99
Hist[70]=76
Hist[71]=77
Hist[72]=48
Hist[73]=39
Hist[74]=55
Hist[75]=43
Hist[76]=54
Hist[77]=43
Hist[78]=30
Hist[79]=28
Hist[80]=37
Hist[81]=34
Hist[82]=28
Hist[83]=25
Hist[84]=20
Hist[85]=18
Hist[86]=19
Hist[87]=14
Hist[88]=14
Hist[89]=13
Hist[90]=14
Hist[91]=20
Hist[92]=12
Hist[93]=13
Hist[94]=17
Hist[95]=11
Hist[96]=7
Hist[97]=3
Hist[98]=5
Hist[99]=5
Hist[100]=4
Hist[101]=7
Hist[102]=10
Hist[103]=4
Hist[104]=3
Hist[105]=3
Hist[106]=7
Hist[107]=2
Hist[108]=3
Hist[109]=2
Hist[110]=2
Hist[111]=3
Hist[112]=5
Hist[113]=2
Hist[114]=1
Hist[115]=2
Hist[116]=3
Hist[117]=1
Hist[118]=1
Hist[119]=1
Hist[120]=3
Hist[122]=3
Hist[123]=4
Hist[124]=1
Hist[125]=1
Hist[126]=6
Hist[127]=3
Hist[128]=10
Hist[129]=53
Hist[130]=210
Hist[131]=515
Hist[132]=959
Hist[133]=1799
Hist[134]=2830
Hist[135]=2963
Hist[136]=2348
Hist[137]=2000
Hist[138]=2342
Hist[139]=2780
Hist[140]=2835
Hist[141]=2859
Hist[142]=2766
Hist[143]=2853
Hist[144]=2901
Hist[145]=3075
Hist[146]=3052
Hist[147]=2842
Hist[148]=2457
Hist[149]=2113
Hist[150]=1932
Hist[151]=1673
Hist[152]=1447
Hist[153]=1190
Hist[154]=886
Hist[155]=680
Hist[156]=524
Hist[157]=372
Hist[158]=255
Hist[159]=205
Hist[160]=138
Hist[161]=99
Hist[162]=49
Hist[163]=26
Hist[164]=17
Hist[165]=9
Hist[166]=11
Hist[167]=6
Hist[168]=3
Hist[170]=1
Hist[171]=1
Hist[173]=1
Hist[174]=2
Hist[175]=1
Hist[176]=1
Hist[177]=1
Hist[179]=1
Hist[181]=1
Hist[182]=1
Hist[183]=1
Hist[184]=1
Hist[187]=1
Hist[191]=1
Hist[193]=1
Hist[194]=1
Hist[209]=2
Hist[241]=1
Hist[265]=1
Hist[266]=1
Hist[276]=1
Hist[281]=1
Hist[285]=1
Hist[288]=1
Hist[291]=1
Hist[342]=1
Hist[348]=1
Hist[360]=1
Hist[363]=1
Hist[404]=1
Hist[421]=1
Hist[423]=2
Hist[432]=1
Hist[449]=1
Hist[462]=1
Hist[489]=1
Hist[514]=1
Hist[574]=1
Hist[583]=1
Hist[589]=1
Hist[596]=1
Hist[647]=1
Hist[651]=1
Hist[653]=1
Hist[697]=1
Hist[757]=1
Hist[766]=1
Hist[786]=1
Hist[795]=1
Hist[822]=1
Hist[862]=1
Hist[864]=1
Hist[876]=1
Hist[895]=1
Hist[941]=1
Hist[972]=1
Hist[983]=1
Hist[985]=1
Hist[990]=1
Hist[1009]=1
Hist[1034]=1
Hist[1055]=1
Hist[1096]=1
Hist[1133]=1
Hist[1137]=1
Hist[1187]=1
Hist[1235]=1
Hist[1291]=1
Hist[1336]=1
Hist[1355]=1
Hist[1397]=1
Hist[1425]=1
Hist[1453]=1
Hist[1480]=1
Hist[1506]=1
Hist[1569]=1
Hist[1579]=1
Hist[1583]=1
Hist[1615]=1
Hist[1638]=1
Hist[1654]=1
Hist[1669]=1
Hist[1715]=1
Hist[1730]=1
Hist[1755]=1
Hist[1775]=1
Hist[1789]=1
Hist[1833]=1
Hist[1855]=2
Hist[1882]=1
Hist[1886]=1
Hist[1905]=1
Hist[1906]=1
Hist[1918]=1
Hist[1946]=1
Hist[1955]=1
Hist[1987]=1
Hist[1991]=1
Hist[2010]=1
Hist[2036]=1
Hist[2064]=1
Hist[2081]=1
Hist[2085]=1
Hist[2087]=1
Hist[2163]=1
Hist[2203]=1
Hist[2251]=1
Hist[2277]=1
Hist[2278]=1
Hist[2304]=1
Hist[2311]=1
Hist[2312]=1
Hist[2353]=1
Hist[2367]=1
Hist[2370]=1
Hist[2371]=1
Hist[2387]=1
Hist[2403]=1
Hist[2434]=1
Hist[2496]=1
Hist[2537]=1
Hist[2551]=1
Hist[2560]=1
Hist[2577]=1
Hist[2602]=1
Hist[2626]=1
Hist[2629]=1
Hist[2635]=1
Hist[2662]=1
Hist[2672]=1
Hist[2765]=1
Hist[2785]=1
Hist[2803]=1
Hist[2815]=1
Hist[2840]=1
Hist[2848]=1
Hist[2854]=1
Hist[2855]=1
Hist[2886]=1
Hist[2894]=1
Hist[2933]=1
Hist[2941]=1
Hist[2951]=1
Hist[2957]=1
Hist[2963]=1
Hist[2972]=1
Hist[2994]=1
Hist[3016]=1
Hist[3026]=1
Hist[3028]=1
Hist[3037]=1
Hist[3038]=1
Hist[3081]=2
Hist[3085]=1
Hist[3106]=1
Hist[3121]=1
Hist[3149]=1
Hist[3174]=1
Hist[3230]=1
Hist[3235]=1
Hist[3258]=1
Hist[3283]=1
Hist[3293]=1
Hist[3303]=1
Hist[3328]=1
Hist[3330]=1
Hist[3347]=1
Hist[3349]=1
Hist[3362]=1
Hist[3365]=3
Hist[3410]=1
Hist[3411]=1
Hist[3430]=1
Hist[3475]=1
Hist[3479]=1
Hist[3500]=1
Hist[3554]=1
Hist[3572]=1
Hist[3575]=1
Hist[3620]=1
Hist[3625]=1
Hist[3633]=1
Hist[3639]=1
Hist[3643]=1
Hist[3652]=1
Hist[3675]=1
Hist[3702]=1
Hist[3704]=1
Hist[3727]=1
Hist[3745]=1
Hist[3772]=1
Hist[3794]=1
Hist[3796]=1
Hist[3827]=1
Hist[3829]=1
Hist[3842]=1
Hist[3846]=2
Hist[3852]=1
Hist[3857]=1
Hist[3866]=1
Hist[3883]=1
Hist[3950]=1
Hist[3983]=1
Hist[4002]=1
Hist[4031]=1
Hist[4094]=1
Hist[4095]=753


==> numbers/results/bg_hemem_gups_flexkv.txt <==
Number of keys = 19622474 (size 300.00 GB)
Hot set size = 75.00 GB
[1] Waiting for connections...
[2] Waiting for connections...
[1] Waiting for connections done
[1] Preloading keys...
[3] Waiting for connections...
[3] Waiting for connections done
[3] Preloading keys...
[2] Waiting for connections done
[2] Preloading keys...
[0] Waiting for connections...
[0] Waiting for connections done
[0] Preloading keys...
[3] Preloaded keys...
[1] Preloaded keys...
[0] Preloaded keys...
[2] Preloaded keys...
Preloading completed
[1] Start running...
[2] Start running...
[0] Start running...
[3] Start running...
TP: total=0.1327 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1345 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=94 us  
TP: total=0.1348 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1348 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1349 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=89 us  
TP: total=0.1349 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=54 us  
TP: total=0.1352 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1349 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1348 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1350 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=70 us  
TP: total=0.1346 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1349 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1350 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1349 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1346 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1349 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=43 us  99.99p=82 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=43 us  99.99p=89 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1335 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=78 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=43 us  99.99p=113 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1345 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1346 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=97 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=45 us  99.99p=115 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=97 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1347 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=66 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=51 us  99.99p=93 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=43 us  99.99p=76 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=43 us  99.99p=78 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=51 us  99.99p=106 us  
TP: total=0.1347 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1348 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=42 us  99.99p=60 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=53 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=74 us  
TP: total=0.1346 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=56 us  99.99p=107 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1345 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=79 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=57 us  99.99p=108 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=44 us  99.99p=104 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=58 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=43 us  99.99p=84 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=43 us  99.99p=94 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=47 us  99.99p=95 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=44 us  99.99p=123 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=55 us  99.99p=102 us  
TP: total=0.1346 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=51 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=65 us  99.99p=116 us  
TP: total=0.1348 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=51 us  
TP: total=0.1349 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=85 us  
TP: total=0.1345 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=44 us  99.99p=97 us  
TP: total=0.1346 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=47 us  99.99p=103 us  
TP: total=0.1350 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=65 us  
TP: total=0.1347 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=50 us  99.99p=114 us  
TP: total=0.1349 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=44 us  99.99p=112 us  
TP: total=0.1345 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=67 us  99.99p=113 us  
TP: total=0.1345 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=43 us  99.99p=92 us  
TP: total=0.1322 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=145 us  99.99p=155 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=44 us  99.99p=103 us  
TP: total=0.1683 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=52 us  99.99p=101 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=68 us  99.99p=119 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=46 us  99.99p=106 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=68 us  99.99p=115 us  
TP: total=0.1349 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=43 us  99.99p=79 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=70 us  99.99p=114 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=45 us  99.99p=79 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=53 us  99.99p=96 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=56 us  99.99p=100 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=43 us  99.99p=80 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=51 us  99.99p=104 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=43 us  99.99p=83 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=52 us  99.99p=111 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=55 us  99.99p=101 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=47 us  99.99p=90 us  
TP: total=0.1346 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=59 us  99.99p=95 us  
TP: total=0.1346 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=66 us  99.99p=120 us  
TP: total=0.1351 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=48 us  99.99p=90 us  
TP: total=0.1345 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=56 us  99.99p=96 us  
TP: total=0.1347 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=56 us  99.99p=116 us  
TP: total=0.1327 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=144 us  99.99p=154 us  
TP: total=0.1336 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=62 us  99.99p=128 us  
TP: total=0.1297 mops  50p=27 us  90p=33 us  95p=35 us  99p=94 us  99.9p=149 us  99.99p=156 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=61 us  99.99p=121 us  
TP: total=0.1279 mops  50p=27 us  90p=33 us  95p=35 us  99p=134 us  99.9p=151 us  99.99p=161 us  
TP: total=0.1345 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=45 us  99.99p=96 us  
Warmup complete
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=71 us  99.99p=125 us  
TP: total=0.1346 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=71 us  99.99p=118 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=76 us  99.99p=119 us  
TP: total=0.1345 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=44 us  99.99p=117 us  
TP: total=0.1346 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=64 us  99.99p=124 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=83 us  99.99p=137 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=68 us  99.99p=112 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=62 us  99.99p=111 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=66 us  99.99p=113 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=76 us  99.99p=111 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=65 us  99.99p=119 us  
TP: total=0.1269 mops  50p=27 us  90p=34 us  95p=35 us  99p=136 us  99.9p=151 us  99.99p=158 us  
TP: total=0.1335 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=77 us  99.99p=141 us  
TP: total=0.1335 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=82 us  99.99p=128 us  
TP: total=0.1336 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=69 us  99.99p=109 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=44 us  99.99p=86 us  
TP: total=0.1335 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=74 us  99.99p=105 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=68 us  99.99p=111 us  
TP: total=0.1335 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=76 us  99.99p=117 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=67 us  99.99p=112 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=60 us  99.99p=116 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=80 us  99.99p=122 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=66 us  99.99p=99 us  
TP: total=0.1336 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=77 us  99.99p=129 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=79 us  99.99p=120 us  
TP: total=0.1336 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=88 us  99.99p=146 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=80 us  99.99p=128 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=81 us  99.99p=141 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=68 us  99.99p=119 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=83 us  99.99p=124 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=82 us  99.99p=127 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=75 us  99.99p=123 us  
TP: total=0.1314 mops  50p=27 us  90p=33 us  95p=35 us  99p=40 us  99.9p=147 us  99.99p=157 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=35 us  99p=39 us  99.9p=82 us  99.99p=127 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=78 us  99.99p=121 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=34 us  99p=39 us  99.9p=83 us  99.99p=121 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=71 us  99.99p=128 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=34 us  99p=39 us  99.9p=82 us  99.99p=122 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=72 us  99.99p=120 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=75 us  99.99p=113 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=71 us  99.99p=112 us  
TP: total=0.1336 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=83 us  99.99p=130 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=70 us  99.99p=112 us  
TP: total=0.1336 mops  50p=27 us  90p=33 us  95p=34 us  99p=39 us  99.9p=88 us  99.99p=134 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=74 us  99.99p=119 us  
TP: total=0.1265 mops  50p=28 us  90p=34 us  95p=35 us  99p=134 us  99.9p=151 us  99.99p=160 us  
TP: total=0.1328 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=87 us  99.99p=132 us  
TP: total=0.1334 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=84 us  99.99p=124 us  
TP: total=0.1328 mops  50p=28 us  90p=33 us  95p=35 us  99p=38 us  99.9p=77 us  99.99p=119 us  
TP: total=0.1331 mops  50p=27 us  90p=33 us  95p=35 us  99p=39 us  99.9p=86 us  99.99p=126 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=81 us  99.99p=129 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=84 us  99.99p=137 us  
TP: total=0.1336 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=87 us  99.99p=122 us  
TP: total=0.1335 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=81 us  99.99p=129 us  
TP: total=0.1335 mops  50p=27 us  90p=33 us  95p=34 us  99p=39 us  99.9p=88 us  99.99p=133 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=72 us  99.99p=123 us  
TP: total=0.1326 mops  50p=28 us  90p=33 us  95p=35 us  99p=39 us  99.9p=97 us  99.99p=143 us  
TP: total=0.1336 mops  50p=27 us  90p=33 us  95p=34 us  99p=39 us  99.9p=88 us  99.99p=134 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=80 us  99.99p=129 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=78 us  99.99p=113 us  
TP: total=0.1334 mops  50p=27 us  90p=33 us  95p=34 us  99p=39 us  99.9p=92 us  99.99p=139 us  
TP: total=0.1330 mops  50p=27 us  90p=33 us  95p=35 us  99p=39 us  99.9p=90 us  99.99p=137 us  
TP: total=0.1333 mops  50p=27 us  90p=33 us  95p=35 us  99p=39 us  99.9p=91 us  99.99p=141 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=85 us  99.99p=127 us  
TP: total=0.1332 mops  50p=27 us  90p=33 us  95p=35 us  99p=39 us  99.9p=88 us  99.99p=132 us  
TP: total=0.1331 mops  50p=27 us  90p=33 us  95p=34 us  99p=39 us  99.9p=92 us  99.99p=132 us  
TP: total=0.1333 mops  50p=27 us  90p=33 us  95p=35 us  99p=39 us  99.9p=89 us  99.99p=147 us  
TP: total=0.1331 mops  50p=27 us  90p=33 us  95p=35 us  99p=39 us  99.9p=91 us  99.99p=147 us  
TP: total=0.1330 mops  50p=27 us  90p=33 us  95p=35 us  99p=39 us  99.9p=91 us  99.99p=133 us  
TP: total=0.1328 mops  50p=27 us  90p=33 us  95p=35 us  99p=39 us  99.9p=97 us  99.99p=145 us  
TP: total=0.1330 mops  50p=27 us  90p=33 us  95p=35 us  99p=40 us  99.9p=106 us  99.99p=154 us  
TP: total=0.1331 mops  50p=27 us  90p=33 us  95p=35 us  99p=40 us  99.9p=106 us  99.99p=155 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=79 us  99.99p=129 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=34 us  99p=39 us  99.9p=98 us  99.99p=162 us  
TP: total=0.1675 mops  50p=27 us  90p=33 us  95p=34 us  99p=39 us  99.9p=89 us  99.99p=153 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=34 us  99p=39 us  99.9p=102 us  99.99p=145 us  
TP: total=0.1333 mops  50p=27 us  90p=33 us  95p=35 us  99p=40 us  99.9p=93 us  99.99p=131 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=81 us  99.99p=129 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=34 us  99p=39 us  99.9p=89 us  99.99p=130 us  
TP: total=0.1332 mops  50p=27 us  90p=33 us  95p=34 us  99p=40 us  99.9p=92 us  99.99p=127 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=34 us  99p=39 us  99.9p=92 us  99.99p=129 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=34 us  99p=39 us  99.9p=93 us  99.99p=142 us  
TP: total=0.1333 mops  50p=27 us  90p=33 us  95p=35 us  99p=40 us  99.9p=93 us  99.99p=132 us  
TP: total=0.1332 mops  50p=27 us  90p=33 us  95p=35 us  99p=39 us  99.9p=92 us  99.99p=135 us  
TP: total=0.1328 mops  50p=27 us  90p=33 us  95p=35 us  99p=41 us  99.9p=94 us  99.99p=131 us  
TP: total=0.1328 mops  50p=27 us  90p=33 us  95p=35 us  99p=40 us  99.9p=90 us  99.99p=127 us  
TP: total=0.1328 mops  50p=27 us  90p=33 us  95p=35 us  99p=40 us  99.9p=97 us  99.99p=141 us  
TP: total=0.1330 mops  50p=27 us  90p=33 us  95p=35 us  99p=39 us  99.9p=91 us  99.99p=131 us  
TP: total=0.1334 mops  50p=27 us  90p=33 us  95p=34 us  99p=40 us  99.9p=89 us  99.99p=123 us  
TP: total=0.1328 mops  50p=27 us  90p=33 us  95p=35 us  99p=40 us  99.9p=90 us  99.99p=129 us  
TP: total=0.1332 mops  50p=27 us  90p=33 us  95p=35 us  99p=40 us  99.9p=88 us  99.99p=121 us  
TP: total=0.1333 mops  50p=27 us  90p=33 us  95p=34 us  99p=40 us  99.9p=89 us  99.99p=140 us  
TP: total=0.1330 mops  50p=27 us  90p=33 us  95p=35 us  99p=39 us  99.9p=94 us  99.99p=150 us  
TP: total=0.1325 mops  50p=27 us  90p=33 us  95p=35 us  99p=41 us  99.9p=97 us  99.99p=141 us  
TP: total=0.1320 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=88 us  99.99p=130 us  
TP: total=0.1323 mops  50p=28 us  90p=33 us  95p=35 us  99p=39 us  99.9p=96 us  99.99p=155 us  
TP: total=0.1333 mops  50p=27 us  90p=33 us  95p=35 us  99p=39 us  99.9p=90 us  99.99p=128 us  
TP: total=0.1329 mops  50p=27 us  90p=33 us  95p=35 us  99p=40 us  99.9p=99 us  99.99p=130 us  
TP: total=0.1329 mops  50p=27 us  90p=33 us  95p=35 us  99p=41 us  99.9p=94 us  99.99p=131 us  
TP: total=0.1330 mops  50p=27 us  90p=33 us  95p=35 us  99p=40 us  99.9p=88 us  99.99p=129 us  
TP: total=0.1328 mops  50p=27 us  90p=33 us  95p=35 us  99p=40 us  99.9p=92 us  99.99p=128 us  
TP: total=0.1330 mops  50p=27 us  90p=33 us  95p=35 us  99p=43 us  99.9p=96 us  99.99p=131 us  
TP: total=0.1325 mops  50p=27 us  90p=33 us  95p=35 us  99p=44 us  99.9p=100 us  99.99p=147 us  
TP: total=0.1334 mops  50p=27 us  90p=33 us  95p=35 us  99p=41 us  99.9p=96 us  99.99p=134 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=34 us  99p=39 us  99.9p=91 us  99.99p=140 us  
TP: total=0.1331 mops  50p=27 us  90p=33 us  95p=35 us  99p=39 us  99.9p=91 us  99.99p=138 us  
TP: total=0.1336 mops  50p=27 us  90p=33 us  95p=34 us  99p=40 us  99.9p=90 us  99.99p=128 us  
TP: total=0.1326 mops  50p=27 us  90p=33 us  95p=35 us  99p=42 us  99.9p=97 us  99.99p=133 us  
TP: total=0.1329 mops  50p=27 us  90p=33 us  95p=35 us  99p=40 us  99.9p=94 us  99.99p=141 us  
TP: total=0.1329 mops  50p=27 us  90p=33 us  95p=35 us  99p=40 us  99.9p=92 us  99.99p=133 us  
TP: total=0.1321 mops  50p=27 us  90p=33 us  95p=35 us  99p=41 us  99.9p=98 us  99.99p=144 us  
TP: total=0.1328 mops  50p=27 us  90p=33 us  95p=35 us  99p=42 us  99.9p=96 us  99.99p=132 us  
TP: total=0.1336 mops  50p=27 us  90p=33 us  95p=34 us  99p=39 us  99.9p=87 us  99.99p=130 us  
TP: total=0.1329 mops  50p=27 us  90p=33 us  95p=35 us  99p=40 us  99.9p=94 us  99.99p=137 us  
TP: total=0.1322 mops  50p=27 us  90p=33 us  95p=35 us  99p=43 us  99.9p=104 us  99.99p=145 us  
TP: total=0.1333 mops  50p=27 us  90p=33 us  95p=35 us  99p=40 us  99.9p=89 us  99.99p=120 us  
TP: total=0.1333 mops  50p=27 us  90p=33 us  95p=35 us  99p=40 us  99.9p=93 us  99.99p=144 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=34 us  99p=40 us  99.9p=92 us  99.99p=134 us  
TP: total=0.1331 mops  50p=27 us  90p=33 us  95p=35 us  99p=44 us  99.9p=102 us  99.99p=150 us  
TP: total=0.1335 mops  50p=27 us  90p=33 us  95p=35 us  99p=40 us  99.9p=90 us  99.99p=127 us  
TP: total=0.1332 mops  50p=27 us  90p=33 us  95p=35 us  99p=43 us  99.9p=97 us  99.99p=145 us  
TP: total=0.1333 mops  50p=27 us  90p=33 us  95p=35 us  99p=43 us  99.9p=97 us  99.99p=130 us  
TP: total=0.1324 mops  50p=27 us  90p=33 us  95p=35 us  99p=42 us  99.9p=96 us  99.99p=134 us  
TP: total=0.1325 mops  50p=27 us  90p=33 us  95p=35 us  99p=44 us  99.9p=102 us  99.99p=145 us  
TP: total=0.1330 mops  50p=27 us  90p=33 us  95p=35 us  99p=42 us  99.9p=91 us  99.99p=142 us  
TP: total=0.1329 mops  50p=27 us  90p=33 us  95p=35 us  99p=43 us  99.9p=97 us  99.99p=139 us  
TP: total=0.1318 mops  50p=27 us  90p=33 us  95p=35 us  99p=46 us  99.9p=102 us  99.99p=148 us  
TP: total=0.1254 mops  50p=28 us  90p=34 us  95p=36 us  99p=135 us  99.9p=153 us  99.99p=198 us  
TP: total=0.1327 mops  50p=27 us  90p=33 us  95p=35 us  99p=40 us  99.9p=92 us  99.99p=141 us  
TP: total=0.1322 mops  50p=27 us  90p=33 us  95p=35 us  99p=46 us  99.9p=103 us  99.99p=151 us  
TP: total=0.1326 mops  50p=27 us  90p=33 us  95p=35 us  99p=42 us  99.9p=96 us  99.99p=133 us  
TP: total=0.1319 mops  50p=27 us  90p=33 us  95p=35 us  99p=47 us  99.9p=98 us  99.99p=137 us  
TP: total=0.1303 mops  50p=28 us  90p=34 us  95p=35 us  99p=54 us  99.9p=144 us  99.99p=158 us  
TP: total=0.1329 mops  50p=27 us  90p=33 us  95p=35 us  99p=43 us  99.9p=100 us  99.99p=144 us  
TP: total=0.1324 mops  50p=27 us  90p=33 us  95p=35 us  99p=42 us  99.9p=96 us  99.99p=131 us  
TP: total=0.1325 mops  50p=27 us  90p=33 us  95p=35 us  99p=46 us  99.9p=98 us  99.99p=143 us  
TP: total=0.1327 mops  50p=27 us  90p=33 us  95p=35 us  99p=48 us  99.9p=98 us  99.99p=133 us  
TP: total=0.1322 mops  50p=27 us  90p=33 us  95p=35 us  99p=47 us  99.9p=100 us  99.99p=140 us  
TP: total=0.1328 mops  50p=27 us  90p=33 us  95p=35 us  99p=46 us  99.9p=99 us  99.99p=146 us  
TP: total=0.1325 mops  50p=27 us  90p=33 us  95p=35 us  99p=47 us  99.9p=103 us  99.99p=138 us  
TP: total=0.1326 mops  50p=27 us  90p=33 us  95p=35 us  99p=46 us  99.9p=104 us  99.99p=152 us  
TP: total=0.1317 mops  50p=27 us  90p=33 us  95p=35 us  99p=50 us  99.9p=102 us  99.99p=142 us  
TP: total=0.1316 mops  50p=28 us  90p=33 us  95p=35 us  99p=46 us  99.9p=102 us  99.99p=145 us  
TP: total=0.1328 mops  50p=27 us  90p=33 us  95p=35 us  99p=44 us  99.9p=98 us  99.99p=138 us  
TP: total=0.1321 mops  50p=27 us  90p=33 us  95p=35 us  99p=47 us  99.9p=103 us  99.99p=145 us  
TP: total=0.1324 mops  50p=27 us  90p=33 us  95p=35 us  99p=46 us  99.9p=104 us  99.99p=151 us  
TP: total=0.1326 mops  50p=27 us  90p=33 us  95p=35 us  99p=44 us  99.9p=103 us  99.99p=138 us  
TP: total=0.1315 mops  50p=27 us  90p=34 us  95p=35 us  99p=53 us  99.9p=105 us  99.99p=143 us  
TP: total=0.1326 mops  50p=27 us  90p=33 us  95p=35 us  99p=43 us  99.9p=95 us  99.99p=127 us  
TP: total=0.1321 mops  50p=27 us  90p=33 us  95p=35 us  99p=46 us  99.9p=98 us  99.99p=132 us  
TP: total=0.1323 mops  50p=27 us  90p=33 us  95p=35 us  99p=48 us  99.9p=101 us  99.99p=134 us  
TP: total=0.1325 mops  50p=27 us  90p=33 us  95p=35 us  99p=46 us  99.9p=96 us  99.99p=123 us  
TP: total=0.1315 mops  50p=27 us  90p=33 us  95p=35 us  99p=52 us  99.9p=101 us  99.99p=139 us  
TP: total=0.1316 mops  50p=27 us  90p=34 us  95p=35 us  99p=49 us  99.9p=104 us  99.99p=146 us  
TP: total=0.1309 mops  50p=28 us  90p=34 us  95p=35 us  99p=52 us  99.9p=108 us  99.99p=154 us  
TP: total=0.1320 mops  50p=27 us  90p=33 us  95p=35 us  99p=52 us  99.9p=103 us  99.99p=147 us  
TP: total=0.1324 mops  50p=27 us  90p=33 us  95p=35 us  99p=50 us  99.9p=97 us  99.99p=131 us  
TP: total=0.1320 mops  50p=27 us  90p=33 us  95p=35 us  99p=53 us  99.9p=103 us  99.99p=142 us  
TP: total=0.1323 mops  50p=27 us  90p=33 us  95p=35 us  99p=51 us  99.9p=101 us  99.99p=134 us  
TP: total=0.1329 mops  50p=27 us  90p=33 us  95p=35 us  99p=45 us  99.9p=95 us  99.99p=135 us  
TP: total=0.1321 mops  50p=27 us  90p=33 us  95p=35 us  99p=52 us  99.9p=101 us  99.99p=136 us  
TP: total=0.1326 mops  50p=27 us  90p=33 us  95p=35 us  99p=45 us  99.9p=106 us  99.99p=143 us  
TP: total=0.1323 mops  50p=27 us  90p=33 us  95p=35 us  99p=48 us  99.9p=101 us  99.99p=136 us  
TP: total=0.1324 mops  50p=27 us  90p=33 us  95p=35 us  99p=52 us  99.9p=99 us  99.99p=136 us  
TP: total=0.1322 mops  50p=27 us  90p=33 us  95p=35 us  99p=48 us  99.9p=101 us  99.99p=148 us  
TP: total=0.1315 mops  50p=27 us  90p=33 us  95p=35 us  99p=53 us  99.9p=103 us  99.99p=137 us  
TP: total=0.1318 mops  50p=28 us  90p=33 us  95p=35 us  99p=46 us  99.9p=102 us  99.99p=141 us  
TP: total=0.1319 mops  50p=27 us  90p=33 us  95p=35 us  99p=55 us  99.9p=100 us  99.99p=143 us  
TP: total=0.1308 mops  50p=28 us  90p=34 us  95p=35 us  99p=56 us  99.9p=110 us  99.99p=151 us  
TP: total=0.1317 mops  50p=27 us  90p=33 us  95p=35 us  99p=51 us  99.9p=102 us  99.99p=133 us  
TP: total=0.1321 mops  50p=27 us  90p=33 us  95p=35 us  99p=48 us  99.9p=99 us  99.99p=130 us  
TP: total=0.1320 mops  50p=27 us  90p=33 us  95p=35 us  99p=50 us  99.9p=103 us  99.99p=139 us  
TP: total=0.1311 mops  50p=27 us  90p=33 us  95p=35 us  99p=59 us  99.9p=105 us  99.99p=151 us  
TP: total=0.1324 mops  50p=27 us  90p=33 us  95p=35 us  99p=47 us  99.9p=98 us  99.99p=129 us  
TP: total=0.1317 mops  50p=27 us  90p=33 us  95p=35 us  99p=51 us  99.9p=100 us  99.99p=135 us  
TP: total=0.1315 mops  50p=27 us  90p=33 us  95p=35 us  99p=48 us  99.9p=100 us  99.99p=138 us  
TP: total=0.1314 mops  50p=27 us  90p=33 us  95p=35 us  99p=56 us  99.9p=105 us  99.99p=140 us  
TP: total=0.1319 mops  50p=27 us  90p=33 us  95p=35 us  99p=52 us  99.9p=106 us  99.99p=132 us  
TP: total=0.1318 mops  50p=27 us  90p=33 us  95p=35 us  99p=53 us  99.9p=103 us  99.99p=159 us  
TP: total=0.1320 mops  50p=27 us  90p=33 us  95p=35 us  99p=52 us  99.9p=104 us  99.99p=140 us  
TP: total=0.1318 mops  50p=27 us  90p=33 us  95p=35 us  99p=52 us  99.9p=104 us  99.99p=143 us  
TP: total=0.1314 mops  50p=27 us  90p=33 us  95p=35 us  99p=56 us  99.9p=99 us  99.99p=129 us  
TP: total=0.1320 mops  50p=27 us  90p=33 us  95p=35 us  99p=50 us  99.9p=102 us  99.99p=135 us  
TP: total=0.1313 mops  50p=27 us  90p=33 us  95p=35 us  99p=57 us  99.9p=105 us  99.99p=147 us  
TP: total=0.1291 mops  50p=27 us  90p=34 us  95p=35 us  99p=67 us  99.9p=146 us  99.99p=186 us  
TP: total=0.1309 mops  50p=28 us  90p=34 us  95p=35 us  99p=56 us  99.9p=105 us  99.99p=136 us  
TP: total=0.1311 mops  50p=27 us  90p=33 us  95p=35 us  99p=56 us  99.9p=104 us  99.99p=152 us  
TP: total=0.1317 mops  50p=27 us  90p=33 us  95p=35 us  99p=54 us  99.9p=103 us  99.99p=141 us  
TP: total=0.1318 mops  50p=27 us  90p=33 us  95p=35 us  99p=50 us  99.9p=98 us  99.99p=131 us  
TP: total=0.1308 mops  50p=28 us  90p=34 us  95p=35 us  99p=57 us  99.9p=109 us  99.99p=158 us  
TP: total=0.1311 mops  50p=27 us  90p=33 us  95p=35 us  99p=56 us  99.9p=108 us  99.99p=138 us  
TP: total=0.1314 mops  50p=27 us  90p=33 us  95p=35 us  99p=55 us  99.9p=103 us  99.99p=149 us  
TP: total=0.1316 mops  50p=27 us  90p=33 us  95p=35 us  99p=54 us  99.9p=101 us  99.99p=149 us  
TP: total=0.1302 mops  50p=28 us  90p=34 us  95p=35 us  99p=59 us  99.9p=112 us  99.99p=154 us  
TP: total=0.1304 mops  50p=28 us  90p=34 us  95p=35 us  99p=61 us  99.9p=108 us  99.99p=145 us  
TP: total=0.1307 mops  50p=28 us  90p=34 us  95p=35 us  99p=56 us  99.9p=106 us  99.99p=152 us  
TP: total=0.1306 mops  50p=27 us  90p=34 us  95p=35 us  99p=61 us  99.9p=114 us  99.99p=159 us  
TP: total=0.1311 mops  50p=27 us  90p=33 us  95p=35 us  99p=56 us  99.9p=106 us  99.99p=142 us  
TP: total=0.1301 mops  50p=28 us  90p=34 us  95p=36 us  99p=61 us  99.9p=115 us  99.99p=149 us  
TP: total=0.1308 mops  50p=27 us  90p=34 us  95p=35 us  99p=57 us  99.9p=108 us  99.99p=145 us  
TP: total=0.1308 mops  50p=27 us  90p=34 us  95p=35 us  99p=56 us  99.9p=109 us  99.99p=152 us  
TP: total=0.1309 mops  50p=27 us  90p=34 us  95p=35 us  99p=60 us  99.9p=110 us  99.99p=145 us  
TP: total=0.1306 mops  50p=27 us  90p=34 us  95p=35 us  99p=60 us  99.9p=110 us  99.99p=140 us  
TP: total=0.1316 mops  50p=27 us  90p=33 us  95p=35 us  99p=53 us  99.9p=101 us  99.99p=136 us  
TP: total=0.1317 mops  50p=27 us  90p=33 us  95p=35 us  99p=54 us  99.9p=104 us  99.99p=150 us  
TP: total=0.1315 mops  50p=27 us  90p=33 us  95p=35 us  99p=57 us  99.9p=104 us  99.99p=138 us  
TP: total=0.1310 mops  50p=27 us  90p=33 us  95p=35 us  99p=58 us  99.9p=105 us  99.99p=143 us  
TP: total=0.1303 mops  50p=28 us  90p=34 us  95p=36 us  99p=62 us  99.9p=107 us  99.99p=141 us  
TP: total=0.1304 mops  50p=28 us  90p=34 us  95p=36 us  99p=60 us  99.9p=105 us  99.99p=144 us  
TP: total=0.1314 mops  50p=27 us  90p=33 us  95p=35 us  99p=58 us  99.9p=101 us  99.99p=130 us  
TP: total=0.1312 mops  50p=27 us  90p=33 us  95p=35 us  99p=55 us  99.9p=101 us  99.99p=136 us  
TP: total=0.1306 mops  50p=27 us  90p=34 us  95p=35 us  99p=61 us  99.9p=108 us  99.99p=139 us  
TP: total=0.1299 mops  50p=28 us  90p=34 us  95p=36 us  99p=61 us  99.9p=111 us  99.99p=157 us  
TP: total=0.1304 mops  50p=28 us  90p=34 us  95p=36 us  99p=63 us  99.9p=108 us  99.99p=151 us  
TP: total=0.1307 mops  50p=27 us  90p=34 us  95p=35 us  99p=62 us  99.9p=109 us  99.99p=151 us  
TP: total=0.1317 mops  50p=27 us  90p=33 us  95p=35 us  99p=53 us  99.9p=101 us  99.99p=139 us  
TP: total=0.1298 mops  50p=27 us  90p=34 us  95p=36 us  99p=68 us  99.9p=144 us  99.99p=175 us  
TP: total=0.1315 mops  50p=27 us  90p=33 us  95p=35 us  99p=59 us  99.9p=106 us  99.99p=144 us  
TP: total=0.1316 mops  50p=27 us  90p=33 us  95p=35 us  99p=55 us  99.9p=101 us  99.99p=135 us  
TP: total=0.1311 mops  50p=27 us  90p=33 us  95p=35 us  99p=60 us  99.9p=108 us  99.99p=154 us  
TP: total=0.1313 mops  50p=27 us  90p=33 us  95p=35 us  99p=57 us  99.9p=102 us  99.99p=142 us  
TP: total=0.1312 mops  50p=28 us  90p=33 us  95p=35 us  99p=58 us  99.9p=103 us  99.99p=138 us  
TP: total=0.1305 mops  50p=27 us  90p=34 us  95p=36 us  99p=64 us  99.9p=109 us  99.99p=143 us  
TP: total=0.1307 mops  50p=27 us  90p=34 us  95p=35 us  99p=62 us  99.9p=107 us  99.99p=154 us  
TP: total=0.1307 mops  50p=28 us  90p=34 us  95p=36 us  99p=62 us  99.9p=108 us  99.99p=145 us  
TP: total=0.1306 mops  50p=27 us  90p=34 us  95p=35 us  99p=62 us  99.9p=109 us  99.99p=147 us  
TP: total=0.1301 mops  50p=28 us  90p=34 us  95p=36 us  99p=63 us  99.9p=111 us  99.99p=151 us  
TP: total=0.1305 mops  50p=27 us  90p=34 us  95p=36 us  99p=61 us  99.9p=111 us  99.99p=156 us  
TP: total=0.1294 mops  50p=28 us  90p=34 us  95p=36 us  99p=65 us  99.9p=112 us  99.99p=156 us  
TP: total=0.1310 mops  50p=27 us  90p=34 us  95p=35 us  99p=59 us  99.9p=104 us  99.99p=131 us  
TP: total=0.1307 mops  50p=27 us  90p=34 us  95p=36 us  99p=62 us  99.9p=108 us  99.99p=141 us  
TP: total=0.1298 mops  50p=28 us  90p=34 us  95p=36 us  99p=65 us  99.9p=108 us  99.99p=138 us  
TP: total=0.1308 mops  50p=27 us  90p=34 us  95p=36 us  99p=62 us  99.9p=105 us  99.99p=142 us  
TP: total=0.1315 mops  50p=27 us  90p=33 us  95p=35 us  99p=57 us  99.9p=98 us  99.99p=128 us  
TP: total=0.1305 mops  50p=28 us  90p=34 us  95p=36 us  99p=61 us  99.9p=110 us  99.99p=144 us  
TP: total=0.1308 mops  50p=27 us  90p=34 us  95p=35 us  99p=61 us  99.9p=107 us  99.99p=144 us  
TP: total=0.1309 mops  50p=27 us  90p=34 us  95p=35 us  99p=61 us  99.9p=105 us  99.99p=139 us  
TP: total=0.1311 mops  50p=27 us  90p=34 us  95p=35 us  99p=58 us  99.9p=109 us  99.99p=140 us  
TP: total=0.1310 mops  50p=27 us  90p=34 us  95p=35 us  99p=58 us  99.9p=100 us  99.99p=137 us  
TP: total=0.1301 mops  50p=28 us  90p=34 us  95p=36 us  99p=65 us  99.9p=108 us  99.99p=149 us  
TP: total=0.1300 mops  50p=28 us  90p=34 us  95p=36 us  99p=63 us  99.9p=108 us  99.99p=149 us  
TP: total=0.1304 mops  50p=27 us  90p=34 us  95p=36 us  99p=63 us  99.9p=109 us  99.99p=150 us  
TP: total=0.1307 mops  50p=27 us  90p=34 us  95p=36 us  99p=62 us  99.9p=107 us  99.99p=145 us  
TP: total=0.1303 mops  50p=27 us  90p=34 us  95p=36 us  99p=65 us  99.9p=113 us  99.99p=146 us  
TP: total=0.1313 mops  50p=27 us  90p=34 us  95p=35 us  99p=58 us  99.9p=103 us  99.99p=132 us  
TP: total=0.1304 mops  50p=27 us  90p=34 us  95p=36 us  99p=66 us  99.9p=109 us  99.99p=141 us  
TP: total=0.1315 mops  50p=27 us  90p=33 us  95p=35 us  99p=59 us  99.9p=101 us  99.99p=148 us  
TP: total=0.1314 mops  50p=27 us  90p=33 us  95p=35 us  99p=59 us  99.9p=106 us  99.99p=144 us  
TP: total=0.1308 mops  50p=27 us  90p=34 us  95p=36 us  99p=61 us  99.9p=107 us  99.99p=151 us  
TP: total=0.1311 mops  50p=27 us  90p=33 us  95p=35 us  99p=59 us  99.9p=104 us  99.99p=151 us  
TP: total=0.1310 mops  50p=27 us  90p=33 us  95p=35 us  99p=60 us  99.9p=102 us  99.99p=129 us  
TP: total=0.1311 mops  50p=27 us  90p=33 us  95p=35 us  99p=58 us  99.9p=100 us  99.99p=132 us  
TP: total=0.1298 mops  50p=28 us  90p=34 us  95p=36 us  99p=64 us  99.9p=107 us  99.99p=146 us  
TP: total=0.1308 mops  50p=28 us  90p=34 us  95p=35 us  99p=59 us  99.9p=103 us  99.99p=139 us  
TP: total=0.1309 mops  50p=27 us  90p=34 us  95p=35 us  99p=61 us  99.9p=105 us  99.99p=135 us  
TP: total=0.1307 mops  50p=28 us  90p=34 us  95p=35 us  99p=60 us  99.9p=106 us  99.99p=133 us  
TP: total=0.1336 mops  50p=27 us  90p=33 us  95p=34 us  99p=47 us  99.9p=95 us  99.99p=126 us  
TP: total=0.1285 mops  50p=28 us  90p=35 us  95p=37 us  99p=65 us  99.9p=105 us  99.99p=135 us  
TP: total=0.1287 mops  50p=28 us  90p=35 us  95p=37 us  99p=65 us  99.9p=101 us  99.99p=139 us  
TP: total=0.1291 mops  50p=28 us  90p=35 us  95p=37 us  99p=62 us  99.9p=95 us  99.99p=125 us  
TP: total=0.1286 mops  50p=28 us  90p=35 us  95p=37 us  99p=63 us  99.9p=98 us  99.99p=125 us  
TP: total=0.1278 mops  50p=28 us  90p=35 us  95p=37 us  99p=67 us  99.9p=101 us  99.99p=132 us  
TP: total=0.1284 mops  50p=28 us  90p=35 us  95p=37 us  99p=65 us  99.9p=103 us  99.99p=140 us  
TP: total=0.1280 mops  50p=28 us  90p=35 us  95p=38 us  99p=67 us  99.9p=103 us  99.99p=127 us  
TP: total=0.1276 mops  50p=28 us  90p=35 us  95p=38 us  99p=70 us  99.9p=104 us  99.99p=131 us  
TP: total=0.1279 mops  50p=28 us  90p=35 us  95p=37 us  99p=67 us  99.9p=106 us  99.99p=141 us  
TP: total=0.1284 mops  50p=28 us  90p=35 us  95p=37 us  99p=66 us  99.9p=102 us  99.99p=133 us  
TP: total=0.1285 mops  50p=27 us  90p=35 us  95p=37 us  99p=66 us  99.9p=106 us  99.99p=138 us  
TP: total=0.1280 mops  50p=28 us  90p=35 us  95p=38 us  99p=67 us  99.9p=104 us  99.99p=134 us  
TP: total=0.1275 mops  50p=28 us  90p=35 us  95p=38 us  99p=69 us  99.9p=106 us  99.99p=145 us  
TP: total=0.1281 mops  50p=28 us  90p=35 us  95p=38 us  99p=67 us  99.9p=107 us  99.99p=137 us  
TP: total=0.1289 mops  50p=28 us  90p=34 us  95p=37 us  99p=63 us  99.9p=97 us  99.99p=124 us  
TP: total=0.1283 mops  50p=28 us  90p=35 us  95p=38 us  99p=67 us  99.9p=104 us  99.99p=129 us  
TP: total=0.1286 mops  50p=28 us  90p=35 us  95p=37 us  99p=65 us  99.9p=100 us  99.99p=133 us  
TP: total=0.1285 mops  50p=28 us  90p=35 us  95p=37 us  99p=66 us  99.9p=103 us  99.99p=136 us  
TP: total=0.1282 mops  50p=28 us  90p=35 us  95p=38 us  99p=67 us  99.9p=101 us  99.99p=130 us  
TP: total=0.1281 mops  50p=28 us  90p=35 us  95p=38 us  99p=67 us  99.9p=101 us  99.99p=131 us  
TP: total=0.1286 mops  50p=28 us  90p=35 us  95p=37 us  99p=65 us  99.9p=100 us  99.99p=126 us  
TP: total=0.1282 mops  50p=28 us  90p=35 us  95p=37 us  99p=66 us  99.9p=100 us  99.99p=130 us  
TP: total=0.1276 mops  50p=28 us  90p=35 us  95p=38 us  99p=69 us  99.9p=104 us  99.99p=133 us  
TP: total=0.1282 mops  50p=28 us  90p=35 us  95p=38 us  99p=66 us  99.9p=100 us  99.99p=128 us  
TP: total=0.1281 mops  50p=28 us  90p=35 us  95p=38 us  99p=67 us  99.9p=101 us  99.99p=126 us  
TP: total=0.1272 mops  50p=28 us  90p=35 us  95p=38 us  99p=70 us  99.9p=110 us  99.99p=145 us  
TP: total=0.1278 mops  50p=28 us  90p=35 us  95p=37 us  99p=68 us  99.9p=104 us  99.99p=135 us  
TP: total=0.1282 mops  50p=28 us  90p=35 us  95p=38 us  99p=67 us  99.9p=104 us  99.99p=132 us  
TP: total=0.1284 mops  50p=28 us  90p=35 us  95p=37 us  99p=66 us  99.9p=108 us  99.99p=139 us  
TP: total=0.1278 mops  50p=28 us  90p=35 us  95p=38 us  99p=68 us  99.9p=109 us  99.99p=137 us  
TP: total=0.1279 mops  50p=28 us  90p=35 us  95p=38 us  99p=69 us  99.9p=103 us  99.99p=137 us  
TP: total=0.1278 mops  50p=28 us  90p=35 us  95p=38 us  99p=70 us  99.9p=109 us  99.99p=133 us  
TP: total=0.1323 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=72 us  99.99p=113 us  
TP: total=0.1333 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1331 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=50 us  
TP: total=0.1332 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=47 us  
TP: total=0.1330 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1331 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1332 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1330 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1329 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1331 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1333 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=50 us  
TP: total=0.1330 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1329 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1330 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1330 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=48 us  
TP: total=0.1328 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1329 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1330 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1330 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1331 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1331 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1330 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1327 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1331 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=50 us  
TP: total=0.1330 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=47 us  
TP: total=0.1330 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1331 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1329 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=49 us  
TP: total=0.1332 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1332 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1333 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1332 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1329 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1330 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1328 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1332 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1330 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=64 us  
TP: total=0.1330 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=50 us  
TP: total=0.1331 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=53 us  
TP: total=0.1330 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=61 us  
TP: total=0.1333 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1333 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=52 us  
TP: total=0.1328 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1333 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=44 us  99.99p=84 us  
TP: total=0.1334 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=78 us  
TP: total=0.1333 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1334 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=44 us  99.99p=87 us  
TP: total=0.1333 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1333 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1330 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=73 us  
TP: total=0.1329 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=49 us  
TP: total=0.1331 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1331 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1330 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=49 us  
TP: total=0.1331 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1330 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1333 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1339 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=50 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=51 us  
TP: total=0.1344 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=51 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1336 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=45 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1678 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1336 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=54 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1336 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1336 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=50 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=49 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=84 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=45 us  99.99p=98 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=56 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1333 mops  50p=27 us  90p=34 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=104 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=57 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=64 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=50 us  
TP: total=0.1335 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=56 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1336 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=51 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=76 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=85 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1674 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=45 us  99.99p=91 us  
TP: total=0.1336 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=54 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=75 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=55 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=92 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=46 us  99.99p=109 us  
TP: total=0.1342 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=52 us  
TP: total=0.1343 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=44 us  99.99p=98 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=48 us  99.99p=111 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=107 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=46 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=97 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=65 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=53 us  99.99p=107 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=91 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=84 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=83 us  
TP: total=0.1336 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=105 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=61 us  99.99p=109 us  
TP: total=0.1335 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=44 us  99.99p=91 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=45 us  99.99p=86 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=54 us  99.99p=102 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=46 us  99.99p=98 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=44 us  99.99p=92 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=44 us  99.99p=85 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=43 us  99.99p=65 us  
TP: total=0.1336 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=50 us  99.99p=92 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=42 us  99.99p=92 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=103 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=35 us  99p=37 us  99.9p=42 us  99.99p=76 us  
TP: total=0.1671 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=94 us  
TP: total=0.1337 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=43 us  99.99p=97 us  
Final throughput = 0.1331 mops
Hist[22]=3
Hist[23]=9032
Hist[24]=1153620
Hist[25]=8310679
Hist[26]=13016744
Hist[27]=10362702
Hist[28]=6103821
Hist[29]=3358862
Hist[30]=3090236
Hist[31]=3963996
Hist[32]=4385163
Hist[33]=3712190
Hist[34]=2491068
Hist[35]=1422981
Hist[36]=761805
Hist[37]=435290
Hist[38]=275053
Hist[39]=178575
Hist[40]=112351
Hist[41]=70660
Hist[42]=45983
Hist[43]=33117
Hist[44]=25466
Hist[45]=21295
Hist[46]=18195
Hist[47]=16147
Hist[48]=15049
Hist[49]=13891
Hist[50]=13486
Hist[51]=12876
Hist[52]=12383
Hist[53]=12163
Hist[54]=11775
Hist[55]=11509
Hist[56]=11374
Hist[57]=11066
Hist[58]=10643
Hist[59]=10292
Hist[60]=10344
Hist[61]=10104
Hist[62]=9602
Hist[63]=9328
Hist[64]=9296
Hist[65]=8797
Hist[66]=8479
Hist[67]=8274
Hist[68]=8261
Hist[69]=7831
Hist[70]=7717
Hist[71]=7293
Hist[72]=6919
Hist[73]=6851
Hist[74]=6639
Hist[75]=6387
Hist[76]=6065
Hist[77]=5854
Hist[78]=5681
Hist[79]=5348
Hist[80]=5247
Hist[81]=4819
Hist[82]=4721
Hist[83]=4556
Hist[84]=4445
Hist[85]=4200
Hist[86]=3978
Hist[87]=3788
Hist[88]=3697
Hist[89]=3620
Hist[90]=3422
Hist[91]=3206
Hist[92]=3108
Hist[93]=2912
Hist[94]=2799
Hist[95]=2681
Hist[96]=2546
Hist[97]=2433
Hist[98]=2233
Hist[99]=2187
Hist[100]=2056
Hist[101]=1961
Hist[102]=1801
Hist[103]=1756
Hist[104]=1694
Hist[105]=1624
Hist[106]=1480
Hist[107]=1428
Hist[108]=1371
Hist[109]=1315
Hist[110]=1125
Hist[111]=1100
Hist[112]=1063
Hist[113]=1050
Hist[114]=979
Hist[115]=905
Hist[116]=849
Hist[117]=772
Hist[118]=761
Hist[119]=717
Hist[120]=682
Hist[121]=653
Hist[122]=649
Hist[123]=563
Hist[124]=523
Hist[125]=492
Hist[126]=466
Hist[127]=503
Hist[128]=416
Hist[129]=422
Hist[130]=452
Hist[131]=527
Hist[132]=677
Hist[133]=835
Hist[134]=686
Hist[135]=591
Hist[136]=554
Hist[137]=575
Hist[138]=565
Hist[139]=575
Hist[140]=585
Hist[141]=550
Hist[142]=465
Hist[143]=472
Hist[144]=537
Hist[145]=510
Hist[146]=414
Hist[147]=358
Hist[148]=295
Hist[149]=301
Hist[150]=292
Hist[151]=254
Hist[152]=234
Hist[153]=195
Hist[154]=170
Hist[155]=111
Hist[156]=116
Hist[157]=121
Hist[158]=85
Hist[159]=84
Hist[160]=80
Hist[161]=74
Hist[162]=57
Hist[163]=52
Hist[164]=50
Hist[165]=49
Hist[166]=46
Hist[167]=45
Hist[168]=33
Hist[169]=45
Hist[170]=39
Hist[171]=41
Hist[172]=38
Hist[173]=31
Hist[174]=22
Hist[175]=30
Hist[176]=25
Hist[177]=26
Hist[178]=30
Hist[179]=26
Hist[180]=22
Hist[181]=20
Hist[182]=13
Hist[183]=14
Hist[184]=17
Hist[185]=13
Hist[186]=14
Hist[187]=14
Hist[188]=9
Hist[189]=11
Hist[190]=17
Hist[191]=10
Hist[192]=8
Hist[193]=13
Hist[194]=5
Hist[195]=8
Hist[196]=9
Hist[197]=4
Hist[198]=6
Hist[199]=6
Hist[200]=6
Hist[201]=3
Hist[202]=6
Hist[203]=6
Hist[204]=5
Hist[205]=6
Hist[206]=2
Hist[207]=5
Hist[208]=6
Hist[209]=3
Hist[210]=2
Hist[211]=3
Hist[212]=2
Hist[213]=4
Hist[214]=3
Hist[215]=5
Hist[216]=1
Hist[217]=2
Hist[218]=2
Hist[219]=1
Hist[220]=4
Hist[221]=2
Hist[222]=1
Hist[223]=1
Hist[224]=1
Hist[225]=4
Hist[227]=1
Hist[229]=1
Hist[230]=1
Hist[231]=1
Hist[232]=3
Hist[233]=3
Hist[236]=2
Hist[237]=2
Hist[238]=4
Hist[239]=2
Hist[240]=2
Hist[243]=1
Hist[245]=1
Hist[248]=1
Hist[249]=1
Hist[254]=2
Hist[255]=1
Hist[256]=1
Hist[259]=1
Hist[265]=1
Hist[266]=1
Hist[270]=1
Hist[271]=1
Hist[2167]=1
Hist[4095]=197


==> numbers/results/bg_hemem_gups_pebs.txt <==
2000000000 updates per thread (8 threads)
field of 2^38 (274877906944) bytes
8 byte element size (34359738368 elements total)
Init took 78.7743 seconds
Region address: 0x7f1798a00000 - 0x7f5798a00000	 size: 274877906944
Elements per thread: 4294967296
Initialization time: 78.7748 seconds.
Timing.
Elapsed time: 559.8609 seconds.
GUPS =	0.0285785297


==> numbers/results/bg_mini_hemem_Isolated_flexkv.txt <==
Number of keys = 3924494 (size 60.00 GB)
Hot set size = 15.00 GB
[0] Waiting for connections...
[0] Waiting for connections done
[0] Preloading keys...
[1] Waiting for connections...
[1] Waiting for connections done
[1] Preloading keys...
[2] Waiting for connections...
[2] Waiting for connections done
[2] Preloading keys...
[3] Waiting for connections...
[3] Waiting for connections done
[3] Preloading keys...
[0] Preloaded keys...
[1] Preloaded keys...
[3] Preloaded keys...
[2] Preloaded keys...
Preloading completed
[2] Start running...
[3] Start running...
[1] Start running...
[0] Start running...
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1434 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1434 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1436 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1442 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1442 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1442 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1443 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1443 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1444 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1443 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1446 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1434 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1433 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1434 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1433 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1443 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1440 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1441 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1441 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1441 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1442 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1378 mops  50p=27 us  90p=32 us  95p=34 us  99p=38 us  99.9p=45 us  99.99p=50 us  
TP: total=0.1365 mops  50p=27 us  90p=33 us  95p=34 us  99p=38 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1440 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1435 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1433 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1435 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1441 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
Warmup complete
TP: total=0.1440 mops  50p=26 us  90p=28 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1436 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1795 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1435 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1440 mops  50p=26 us  90p=28 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1440 mops  50p=26 us  90p=28 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1436 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1434 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=37 us  99.99p=44 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=45 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1434 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=43 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1433 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1408 mops  50p=26 us  90p=29 us  95p=36 us  99p=46 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1393 mops  50p=26 us  90p=31 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1393 mops  50p=26 us  90p=31 us  95p=39 us  99p=51 us  99.9p=57 us  99.99p=61 us  
TP: total=0.1393 mops  50p=26 us  90p=31 us  95p=39 us  99p=51 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1403 mops  50p=26 us  90p=30 us  95p=38 us  99p=46 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1434 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1435 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=37 us  99.99p=43 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1793 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1433 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1434 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1433 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1433 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=49 us  99.9p=66 us  99.99p=72 us  
TP: total=0.1347 mops  50p=27 us  90p=31 us  95p=47 us  99p=63 us  99.9p=70 us  99.99p=73 us  
TP: total=0.1386 mops  50p=26 us  90p=31 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1386 mops  50p=26 us  90p=31 us  95p=40 us  99p=53 us  99.9p=57 us  99.99p=61 us  
TP: total=0.1386 mops  50p=26 us  90p=31 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=61 us  
TP: total=0.1386 mops  50p=26 us  90p=31 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1392 mops  50p=26 us  90p=31 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1392 mops  50p=26 us  90p=31 us  95p=40 us  99p=52 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1402 mops  50p=26 us  90p=30 us  95p=38 us  99p=46 us  99.9p=56 us  99.99p=59 us  
TP: total=0.1443 mops  50p=26 us  90p=28 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=43 us  
TP: total=0.1442 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1442 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1443 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1443 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1442 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1441 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1441 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1433 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1443 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1442 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1443 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1442 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=36 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1388 mops  50p=27 us  90p=29 us  95p=31 us  99p=61 us  99.9p=68 us  99.99p=72 us  
TP: total=0.1354 mops  50p=27 us  90p=31 us  95p=40 us  99p=62 us  99.9p=68 us  99.99p=73 us  
TP: total=0.1378 mops  50p=27 us  90p=31 us  95p=39 us  99p=53 us  99.9p=57 us  99.99p=61 us  
TP: total=0.1378 mops  50p=27 us  90p=31 us  95p=39 us  99p=53 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1381 mops  50p=27 us  90p=31 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=38 us  99p=48 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=44 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1433 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=36 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1358 mops  50p=27 us  90p=30 us  95p=35 us  99p=62 us  99.9p=69 us  99.99p=73 us  
TP: total=0.1371 mops  50p=27 us  90p=31 us  95p=39 us  99p=53 us  99.9p=64 us  99.99p=72 us  
TP: total=0.1379 mops  50p=27 us  90p=31 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=61 us  
TP: total=0.1379 mops  50p=27 us  90p=31 us  95p=39 us  99p=51 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1380 mops  50p=27 us  90p=31 us  95p=39 us  99p=51 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1380 mops  50p=27 us  90p=31 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1380 mops  50p=27 us  90p=31 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1381 mops  50p=27 us  90p=31 us  95p=39 us  99p=51 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=38 us  99p=46 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1433 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=42 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=49 us  99.9p=65 us  99.99p=72 us  
TP: total=0.1362 mops  50p=27 us  90p=30 us  95p=40 us  99p=63 us  99.9p=70 us  99.99p=73 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=43 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1789 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1439 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1441 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1433 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1789 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1432 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1440 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=36 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1437 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1436 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=38 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1435 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=34 us  99.99p=37 us  
Final throughput = 0.1436 mops
Hist[22]=10
Hist[23]=12984
Hist[24]=1280010
Hist[25]=9959563
Hist[26]=19548979
Hist[27]=19603979
Hist[28]=11200030
Hist[29]=4029258
Hist[30]=1233133
Hist[31]=607568
Hist[32]=462278
Hist[33]=316419
Hist[34]=151851
Hist[35]=58251
Hist[36]=32505
Hist[37]=29155
Hist[38]=38383
Hist[39]=45874
Hist[40]=45705
Hist[41]=28631
Hist[42]=13770
Hist[43]=8077
Hist[44]=6129
Hist[45]=4729
Hist[46]=3758
Hist[47]=3355
Hist[48]=3692
Hist[49]=5869
Hist[50]=5880
Hist[51]=5091
Hist[52]=5632
Hist[53]=8532
Hist[54]=9796
Hist[55]=6485
Hist[56]=3342
Hist[57]=2212
Hist[58]=1643
Hist[59]=1035
Hist[60]=747
Hist[61]=1349
Hist[62]=2555
Hist[63]=2485
Hist[64]=2057
Hist[65]=1208
Hist[66]=653
Hist[67]=368
Hist[68]=222
Hist[69]=221
Hist[70]=228
Hist[71]=210
Hist[72]=158
Hist[73]=102
Hist[74]=45
Hist[75]=11
Hist[76]=4
Hist[77]=1
Hist[78]=1
Hist[80]=1
Hist[83]=2
Hist[95]=1
Hist[108]=1
Hist[109]=1
Hist[114]=1
Hist[155]=1
Hist[165]=1
Hist[195]=1
Hist[1149]=1
Hist[1151]=1
Hist[1159]=1
Hist[1172]=1
Hist[1182]=1
Hist[1185]=1
Hist[1197]=1
Hist[1200]=1
Hist[1206]=1
Hist[1210]=1
Hist[1212]=1
Hist[1216]=1
Hist[1218]=1
Hist[1219]=1
Hist[1220]=1
Hist[1223]=1
Hist[1225]=1
Hist[1228]=1
Hist[1229]=1
Hist[1232]=1
Hist[1237]=1
Hist[1239]=3
Hist[1241]=2
Hist[1252]=1
Hist[1253]=1
Hist[1254]=2
Hist[1258]=1
Hist[1265]=1
Hist[1267]=1
Hist[1270]=1
Hist[1275]=1
Hist[1278]=1
Hist[1290]=1
Hist[1319]=1
Hist[1335]=1


==> numbers/results/bg_mini_hemem_gapbs.txt <==
Generate Time:       279.39796
Build Time:          747.30879
Graph has 268435455 nodes and 4236159837 undirected edges for degree: 15
    a                0.17376
source: 234980608
    b               27.11587
    p               12.50519
Trial Time:          40.11203
    a                0.17141
source: 74382325
    b               22.10916
    p               14.26086
Trial Time:          36.85954
    a                0.16981
source: 109761384
    b               28.55749
    p               15.76251
Trial Time:          44.82814
    a                0.18612
source: 248893667
    b               20.86931
    p               12.84176
Trial Time:          34.23965
    a                0.18495
source: 228378601
    b               21.91044
    p               12.79102
Trial Time:          35.22317
    a                0.18525
source: 29923755
    b               22.18918
    p               12.71253
Trial Time:          35.42914
    a                0.18345
source: 213859898
    b               27.46378
    p               16.48115
Trial Time:          44.47050
    a                0.18492
source: 208082441
    b               29.48538
    p               15.89093
Trial Time:          45.90316
    a                0.18798
source: 84198342
    b               24.05497
    p               13.13404
Trial Time:          37.71401
    a                0.18545
source: 65742715
    b               21.91085
    p               14.18507
Trial Time:          36.62484
    a                0.18483
source: 27942723
    b               21.44836
    p               13.52494
Trial Time:          35.49882
    a                0.18547
source: 112460004
    b               22.86080
    p               12.67422
Trial Time:          36.06254
    a                0.18531
source: 55995954
    b               28.57201
    p               16.30013
Trial Time:          45.39778
    a                0.18472
source: 95228258
    b               21.34664
    p               12.52920
Trial Time:          34.39757
    a                0.18415
source: 245142346
    b               28.97551
    p               15.36683
Trial Time:          44.86414
    a                0.18518
source: 12366559
    b               21.36285
    p               12.44606
Trial Time:          34.33435
    a                0.18130
source: 17901987
    b               23.93566
    p               13.05842
Trial Time:          37.51309
    a                0.18513
source: 265787709
    b               21.36365
    p               13.52373
Trial Time:          35.41354
    a                0.18529
source: 191997851
    b               29.44970
    p               15.80146
Trial Time:          45.77668
    a                0.18455
source: 123029895
    b               21.06599
    p               13.05651
Trial Time:          34.65353
    a                0.18538
source: 41736427
    b               27.84589
    p               14.57791
Trial Time:          42.93296
    a                0.17808
source: 12072081
    b               24.24778
    p               14.91575
Trial Time:          39.66490
    a                0.17768
source: 136385982
    b               24.60394
    p               13.04177
Trial Time:          38.14262
    a                0.17750
source: 119633401
    b               24.37511
    p               14.97732
Trial Time:          39.85537
    a                0.17905
source: 226769600
    b               21.60749
    p               11.81329
Trial Time:          33.91836
Average Time:        38.79322


==> numbers/results/bg_mini_hemem_gapbs_flexkv.txt <==
Number of keys = 3924494 (size 60.00 GB)
Hot set size = 15.00 GB
[1] Waiting for connections...
[1] Waiting for connections done
[1] Preloading keys...
[0] Waiting for connections...
[0] Waiting for connections done
[0] Preloading keys...
[2] Waiting for connections...
[2] Waiting for connections done
[2] Preloading keys...
[3] Waiting for connections...
[3] Waiting for connections done
[3] Preloading keys...
[0] Preloaded keys...
[1] Preloaded keys...
[2] Preloaded keys...
[3] Preloaded keys...
Preloading completed
[0] Start running...
[1] Start running...
[2] Start running...
[3] Start running...
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=45 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=46 us  
TP: total=0.1392 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=43 us  
TP: total=0.1393 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1393 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=42 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=46 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=43 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1333 mops  50p=28 us  90p=34 us  95p=36 us  99p=39 us  99.9p=45 us  99.99p=52 us  
TP: total=0.1320 mops  50p=28 us  90p=34 us  95p=36 us  99p=40 us  99.9p=44 us  99.99p=50 us  
TP: total=0.1314 mops  50p=28 us  90p=34 us  95p=36 us  99p=40 us  99.9p=44 us  99.99p=49 us  
TP: total=0.1332 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=44 us  99.99p=50 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=42 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=46 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=47 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=52 us  
TP: total=0.1392 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1393 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=51 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1392 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=48 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=43 us  
TP: total=0.1393 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=49 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1389 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=50 us  
TP: total=0.1392 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1393 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=44 us  
TP: total=0.1389 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=49 us  
TP: total=0.1392 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1393 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=48 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=47 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=45 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=44 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
Warmup complete
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=46 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=45 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1393 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1389 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=51 us  
TP: total=0.1389 mops  50p=28 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1389 mops  50p=28 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1390 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=47 us  
TP: total=0.1393 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=47 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=46 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=45 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1388 mops  50p=28 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1393 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1391 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=49 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=47 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1321 mops  50p=28 us  90p=34 us  95p=36 us  99p=41 us  99.9p=49 us  99.99p=56 us  
TP: total=0.1320 mops  50p=28 us  90p=34 us  95p=36 us  99p=40 us  99.9p=44 us  99.99p=49 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=43 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1392 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=45 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=44 us  
TP: total=0.1392 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1392 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=43 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=44 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=46 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=39 us  99.99p=57 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=42 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=49 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=43 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=42 us  99.99p=114 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=46 us  
TP: total=0.1385 mops  50p=27 us  90p=29 us  95p=31 us  99p=35 us  99.9p=118 us  99.99p=177 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=43 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=46 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1344 mops  50p=27 us  90p=32 us  95p=39 us  99p=54 us  99.9p=62 us  99.99p=70 us  
TP: total=0.1353 mops  50p=27 us  90p=32 us  95p=40 us  99p=54 us  99.9p=58 us  99.99p=61 us  
TP: total=0.1355 mops  50p=27 us  90p=32 us  95p=40 us  99p=54 us  99.9p=58 us  99.99p=62 us  
TP: total=0.1367 mops  50p=27 us  90p=31 us  95p=37 us  99p=51 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=43 us  
TP: total=0.1433 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=45 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=45 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1317 mops  50p=27 us  90p=31 us  95p=50 us  99p=64 us  99.9p=71 us  99.99p=75 us  
TP: total=0.1355 mops  50p=27 us  90p=32 us  95p=39 us  99p=54 us  99.9p=58 us  99.99p=61 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=31 us  99p=37 us  99.9p=66 us  99.99p=73 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=43 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1392 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=47 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=48 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=46 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=46 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1390 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=48 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=44 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=42 us  99.99p=56 us  
TP: total=0.1391 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=46 us  
TP: total=0.1391 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=43 us  
TP: total=0.1393 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1391 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=45 us  
TP: total=0.1388 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=48 us  
TP: total=0.1389 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=50 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1390 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1388 mops  50p=28 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1390 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1390 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=46 us  
TP: total=0.1392 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1393 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=47 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=44 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=45 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1392 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=46 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=41 us  99.99p=82 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=47 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=44 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1393 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1363 mops  50p=27 us  90p=30 us  95p=32 us  99p=63 us  99.9p=70 us  99.99p=74 us  
TP: total=0.1357 mops  50p=27 us  90p=30 us  95p=33 us  99p=63 us  99.9p=70 us  99.99p=74 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=43 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1304 mops  50p=28 us  90p=31 us  95p=50 us  99p=64 us  99.9p=71 us  99.99p=75 us  
TP: total=0.1344 mops  50p=27 us  90p=32 us  95p=40 us  99p=53 us  99.9p=58 us  99.99p=61 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=40 us  99p=53 us  99.9p=58 us  99.99p=62 us  
TP: total=0.1342 mops  50p=27 us  90p=32 us  95p=40 us  99p=53 us  99.9p=58 us  99.99p=61 us  
TP: total=0.1345 mops  50p=27 us  90p=32 us  95p=40 us  99p=53 us  99.9p=57 us  99.99p=61 us  
TP: total=0.1344 mops  50p=27 us  90p=32 us  95p=40 us  99p=53 us  99.9p=58 us  99.99p=61 us  
TP: total=0.1360 mops  50p=28 us  90p=30 us  95p=35 us  99p=45 us  99.9p=56 us  99.99p=60 us  
TP: total=0.1316 mops  50p=28 us  90p=31 us  95p=48 us  99p=63 us  99.9p=70 us  99.99p=74 us  
TP: total=0.1354 mops  50p=27 us  90p=32 us  95p=39 us  99p=53 us  99.9p=58 us  99.99p=61 us  
TP: total=0.1354 mops  50p=27 us  90p=31 us  95p=38 us  99p=51 us  99.9p=57 us  99.99p=63 us  
TP: total=0.1350 mops  50p=27 us  90p=32 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=61 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1392 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=42 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=46 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=45 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1392 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1392 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1391 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1385 mops  50p=28 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1393 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1392 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=42 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1392 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1393 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=44 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=45 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1357 mops  50p=27 us  90p=30 us  95p=32 us  99p=63 us  99.9p=70 us  99.99p=74 us  
TP: total=0.1345 mops  50p=27 us  90p=30 us  95p=33 us  99p=63 us  99.9p=71 us  99.99p=74 us  
TP: total=0.1358 mops  50p=27 us  90p=30 us  95p=32 us  99p=62 us  99.9p=69 us  99.99p=74 us  
TP: total=0.1393 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1373 mops  50p=27 us  90p=30 us  95p=32 us  99p=61 us  99.9p=69 us  99.99p=73 us  
TP: total=0.1335 mops  50p=27 us  90p=32 us  95p=42 us  99p=63 us  99.9p=70 us  99.99p=74 us  
TP: total=0.1363 mops  50p=27 us  90p=32 us  95p=40 us  99p=53 us  99.9p=58 us  99.99p=61 us  
TP: total=0.1365 mops  50p=27 us  90p=32 us  95p=40 us  99p=53 us  99.9p=58 us  99.99p=61 us  
TP: total=0.1370 mops  50p=27 us  90p=31 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=51 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=45 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=38 us  99.99p=62 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1393 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=50 us  
TP: total=0.1392 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1391 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=39 us  99.99p=62 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=43 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=45 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=42 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1393 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1392 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1390 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1373 mops  50p=27 us  90p=30 us  95p=32 us  99p=43 us  99.9p=56 us  99.99p=61 us  
TP: total=0.1393 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=47 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=46 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=45 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1393 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=42 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=43 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=44 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=45 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=63 us  99.99p=70 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1341 mops  50p=27 us  90p=30 us  95p=34 us  99p=64 us  99.9p=70 us  99.99p=75 us  
TP: total=0.1335 mops  50p=27 us  90p=32 us  95p=41 us  99p=62 us  99.9p=70 us  99.99p=74 us  
TP: total=0.1354 mops  50p=27 us  90p=32 us  95p=40 us  99p=54 us  99.9p=59 us  99.99p=61 us  
Final throughput = 0.1402 mops
Hist[22]=19
Hist[23]=1244
Hist[24]=248163
Hist[25]=4439145
Hist[26]=14674688
Hist[27]=19962785
Hist[28]=15233995
Hist[29]=7034174
Hist[30]=2394736
Hist[31]=1020818
Hist[32]=743213
Hist[33]=568565
Hist[34]=358499
Hist[35]=186246
Hist[36]=89328
Hist[37]=50205
Hist[38]=40265
Hist[39]=38762
Hist[40]=36447
Hist[41]=26793
Hist[42]=14158
Hist[43]=7824
Hist[44]=5505
Hist[45]=4757
Hist[46]=3956
Hist[47]=4059
Hist[48]=4327
Hist[49]=6791
Hist[50]=8572
Hist[51]=6910
Hist[52]=6500
Hist[53]=8394
Hist[54]=10180
Hist[55]=7674
Hist[56]=4165
Hist[57]=2903
Hist[58]=2292
Hist[59]=1805
Hist[60]=1744
Hist[61]=2461
Hist[62]=5366
Hist[63]=6649
Hist[64]=5042
Hist[65]=3204
Hist[66]=1786
Hist[67]=1110
Hist[68]=772
Hist[69]=571
Hist[70]=625
Hist[71]=560
Hist[72]=509
Hist[73]=323
Hist[74]=159
Hist[75]=84
Hist[76]=35
Hist[77]=18
Hist[78]=20
Hist[79]=17
Hist[80]=17
Hist[81]=8
Hist[82]=22
Hist[83]=4
Hist[84]=13
Hist[85]=6
Hist[86]=11
Hist[87]=9
Hist[88]=6
Hist[89]=7
Hist[90]=13
Hist[91]=11
Hist[92]=11
Hist[93]=8
Hist[94]=10
Hist[95]=6
Hist[96]=9
Hist[97]=11
Hist[98]=6
Hist[99]=4
Hist[100]=4
Hist[101]=7
Hist[102]=9
Hist[103]=6
Hist[104]=5
Hist[105]=8
Hist[106]=3
Hist[107]=6
Hist[108]=8
Hist[109]=9
Hist[110]=5
Hist[111]=4
Hist[112]=10
Hist[113]=6
Hist[114]=4
Hist[115]=6
Hist[116]=2
Hist[117]=6
Hist[118]=6
Hist[119]=5
Hist[120]=3
Hist[121]=2
Hist[122]=4
Hist[123]=5
Hist[124]=9
Hist[125]=10
Hist[126]=1
Hist[127]=7
Hist[128]=5
Hist[129]=6
Hist[130]=5
Hist[131]=4
Hist[132]=3
Hist[133]=8
Hist[134]=1
Hist[135]=4
Hist[136]=3
Hist[137]=6
Hist[138]=3
Hist[139]=2
Hist[141]=3
Hist[142]=3
Hist[143]=1
Hist[146]=2
Hist[147]=2
Hist[148]=6
Hist[149]=3
Hist[150]=1
Hist[152]=2
Hist[153]=3
Hist[154]=1
Hist[155]=2
Hist[156]=5
Hist[157]=7
Hist[158]=3
Hist[160]=2
Hist[161]=2
Hist[165]=3
Hist[166]=3
Hist[168]=1
Hist[169]=1
Hist[170]=1
Hist[172]=3
Hist[173]=2
Hist[176]=1
Hist[177]=2
Hist[179]=1
Hist[180]=1
Hist[184]=1
Hist[185]=1
Hist[187]=1
Hist[190]=1
Hist[191]=1
Hist[193]=1
Hist[197]=1
Hist[198]=1
Hist[199]=1
Hist[202]=1
Hist[205]=2
Hist[206]=1
Hist[210]=1
Hist[212]=1
Hist[217]=2
Hist[218]=2
Hist[220]=1
Hist[227]=1
Hist[230]=1
Hist[231]=1
Hist[233]=1
Hist[235]=1
Hist[246]=1
Hist[248]=1
Hist[253]=1
Hist[257]=1
Hist[258]=1
Hist[260]=1
Hist[268]=1
Hist[291]=1
Hist[296]=1
Hist[303]=1
Hist[336]=1
Hist[344]=1
Hist[379]=1
Hist[409]=1
Hist[669]=1
Hist[698]=1
Hist[744]=1
Hist[857]=1
Hist[1303]=1
Hist[1313]=1
Hist[1320]=1
Hist[1325]=1
Hist[1333]=1
Hist[1337]=1
Hist[1342]=1
Hist[1343]=2
Hist[1347]=2
Hist[1352]=1
Hist[1358]=1
Hist[1362]=2
Hist[1363]=1
Hist[1364]=2
Hist[1365]=1
Hist[1370]=1
Hist[1371]=1
Hist[1372]=1
Hist[1373]=1
Hist[1376]=1
Hist[1377]=1
Hist[1378]=2
Hist[1380]=2
Hist[1383]=1
Hist[1384]=2
Hist[1386]=2
Hist[1387]=1
Hist[1390]=1
Hist[1391]=1
Hist[1392]=1
Hist[1393]=2
Hist[1399]=1
Hist[1400]=2
Hist[1403]=2
Hist[1405]=1
Hist[1407]=1
Hist[1409]=2
Hist[1412]=2
Hist[1413]=1
Hist[1414]=2
Hist[1416]=1
Hist[1419]=2
Hist[1420]=2
Hist[1421]=1
Hist[1422]=1
Hist[1424]=2
Hist[1427]=1
Hist[1429]=3
Hist[1430]=1
Hist[1431]=2
Hist[1433]=1
Hist[1435]=2
Hist[1436]=2
Hist[1437]=3
Hist[1439]=3
Hist[1442]=2
Hist[1444]=1
Hist[1445]=1
Hist[1446]=1
Hist[1447]=2
Hist[1448]=2
Hist[1450]=1
Hist[1451]=2
Hist[1452]=1
Hist[1454]=1
Hist[1455]=1
Hist[1456]=2
Hist[1457]=1
Hist[1458]=1
Hist[1459]=1
Hist[1460]=3
Hist[1462]=1
Hist[1463]=2
Hist[1464]=1
Hist[1465]=2
Hist[1466]=1
Hist[1467]=3
Hist[1468]=3
Hist[1471]=1
Hist[1473]=1
Hist[1474]=3
Hist[1475]=2
Hist[1476]=2
Hist[1477]=1
Hist[1478]=2
Hist[1480]=1
Hist[1484]=2
Hist[1485]=1
Hist[1486]=2
Hist[1487]=1
Hist[1488]=3
Hist[1491]=1
Hist[1494]=6
Hist[1495]=3
Hist[1496]=1
Hist[1500]=4
Hist[1501]=1
Hist[1502]=3
Hist[1504]=1
Hist[1509]=3
Hist[1511]=2
Hist[1512]=1
Hist[1514]=3
Hist[1515]=1
Hist[1516]=1
Hist[1518]=3
Hist[1519]=4
Hist[1520]=1
Hist[1525]=3
Hist[1528]=1
Hist[1530]=1
Hist[1532]=1
Hist[1534]=2
Hist[1535]=2
Hist[1537]=1
Hist[1542]=1
Hist[1545]=1
Hist[1546]=1
Hist[1548]=1
Hist[1551]=1
Hist[1567]=1
Hist[1579]=1
Hist[1583]=1
Hist[1587]=1
Hist[1590]=1
Hist[1591]=1
Hist[1626]=1
Hist[1651]=1
Hist[1656]=1


==> numbers/results/bg_mini_hemem_gups_flexkv.txt <==
Number of keys = 3924494 (size 60.00 GB)
Hot set size = 15.00 GB
[1] Waiting for connections...
[3] Waiting for connections...
[3] Waiting for connections done
[3] Preloading keys...
[1] Waiting for connections done
[1] Preloading keys...
[2] Waiting for connections...
[2] Waiting for connections done
[2] Preloading keys...
[0] Waiting for connections...
[0] Waiting for connections done
[0] Preloading keys...
[3] Preloaded keys...
[2] Preloaded keys...
[0] Preloaded keys...
[1] Preloaded keys...
Preloading completed
[2] Start running...
[0] Start running...
[3] Start running...
[1] Start running...
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=42 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=44 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=42 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=42 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1771 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=42 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=42 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=42 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=42 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=42 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=42 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=43 us  
TP: total=0.1767 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=42 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=42 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=50 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=42 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=42 us  
Warmup complete
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=49 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=43 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=64 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=48 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=49 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=43 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=50 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=49 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=42 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=49 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=42 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=61 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=59 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=44 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=44 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=51 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=56 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=59 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=65 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=44 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=55 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=64 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=52 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=52 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=48 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=45 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=60 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=49 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=69 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=67 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=48 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=63 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=48 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=88 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=37 us  99.99p=73 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=37 us  99.99p=96 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=44 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=65 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=45 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=55 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=42 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=37 us  99.99p=65 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=45 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=37 us  99.99p=67 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=60 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=49 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=59 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=37 us  99.99p=73 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=60 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=78 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=94 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=71 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=43 us  99.99p=108 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=51 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=72 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=52 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=37 us  99.99p=76 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=70 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=39 us  99.99p=68 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=37 us  99.99p=82 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=37 us  99.99p=56 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=37 us  99.99p=59 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=37 us  99.99p=83 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=40 us  99.99p=86 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=47 us  99.99p=96 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=37 us  99.99p=82 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=50 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=38 us  99.99p=88 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=38 us  99.99p=75 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=43 us  99.99p=83 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=42 us  99.99p=93 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=68 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=37 us  99.99p=101 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=42 us  99.99p=86 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=94 us  
TP: total=0.1431 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=38 us  99.99p=65 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=38 us  99.99p=79 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=38 us  99.99p=77 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=38 us  99.99p=77 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=37 us  99.99p=58 us  
TP: total=0.1393 mops  50p=27 us  90p=31 us  95p=33 us  99p=40 us  99.9p=50 us  99.99p=82 us  
TP: total=0.1345 mops  50p=28 us  90p=33 us  95p=35 us  99p=39 us  99.9p=48 us  99.99p=100 us  
TP: total=0.1346 mops  50p=28 us  90p=33 us  95p=35 us  99p=38 us  99.9p=44 us  99.99p=77 us  
TP: total=0.1357 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=50 us  99.99p=92 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=38 us  99.99p=74 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=47 us  99.99p=96 us  
TP: total=0.1434 mops  50p=27 us  90p=28 us  95p=29 us  99p=33 us  99.9p=45 us  99.99p=83 us  
TP: total=0.1435 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=39 us  99.99p=91 us  
TP: total=0.1437 mops  50p=26 us  90p=28 us  95p=29 us  99p=32 us  99.9p=40 us  99.99p=93 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=79 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=37 us  99.99p=78 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=42 us  99.99p=91 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=38 us  99.99p=65 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=38 us  99.99p=68 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=38 us  99.99p=73 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=44 us  99.99p=86 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=47 us  99.99p=95 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=56 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=39 us  99.99p=85 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=43 us  99.99p=88 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=43 us  99.99p=94 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=73 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=61 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=37 us  99.99p=72 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=45 us  99.99p=95 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=53 us  99.99p=95 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=54 us  99.99p=104 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=66 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=46 us  99.99p=111 us  
TP: total=0.1433 mops  50p=27 us  90p=28 us  95p=29 us  99p=33 us  99.9p=48 us  99.99p=109 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=47 us  99.99p=97 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=56 us  99.99p=110 us  
TP: total=0.1442 mops  50p=26 us  90p=28 us  95p=29 us  99p=33 us  99.9p=39 us  99.99p=103 us  
TP: total=0.1443 mops  50p=26 us  90p=28 us  95p=29 us  99p=33 us  99.9p=38 us  99.99p=55 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=47 us  99.99p=92 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=46 us  99.99p=89 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=54 us  99.99p=96 us  
TP: total=0.1430 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=52 us  99.99p=100 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=44 us  99.99p=88 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=49 us  99.99p=88 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=47 us  99.99p=107 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=47 us  99.99p=88 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=45 us  99.99p=90 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=57 us  99.99p=99 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=57 us  99.99p=115 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=63 us  99.99p=113 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=64 us  99.99p=108 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=68 us  99.99p=130 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=64 us  99.99p=106 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=61 us  99.99p=127 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=42 us  99.99p=91 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=60 us  99.99p=113 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=53 us  99.99p=88 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=81 us  99.99p=135 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=55 us  99.99p=122 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=57 us  99.99p=99 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=59 us  99.99p=125 us  
TP: total=0.1432 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=61 us  99.99p=106 us  
TP: total=0.1438 mops  50p=27 us  90p=28 us  95p=29 us  99p=32 us  99.9p=41 us  99.99p=95 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=55 us  99.99p=113 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=55 us  99.99p=104 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=59 us  99.99p=110 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=67 us  99.99p=118 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=57 us  99.99p=115 us  
TP: total=0.1434 mops  50p=26 us  90p=28 us  95p=29 us  99p=33 us  99.9p=66 us  99.99p=109 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=78 us  99.99p=132 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=63 us  99.99p=105 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=54 us  99.99p=101 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=69 us  99.99p=115 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=42 us  99.9p=56 us  99.99p=95 us  
TP: total=0.1774 mops  50p=26 us  90p=28 us  95p=29 us  99p=33 us  99.9p=52 us  99.99p=105 us  
TP: total=0.1438 mops  50p=26 us  90p=28 us  95p=29 us  99p=34 us  99.9p=69 us  99.99p=118 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=63 us  99.99p=103 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=58 us  99.99p=98 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=59 us  99.99p=110 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=66 us  99.99p=107 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=62 us  99.99p=109 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=57 us  99.99p=91 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=50 us  99.99p=102 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=52 us  99.99p=87 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=64 us  99.99p=108 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=62 us  99.99p=108 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=56 us  99.99p=94 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=65 us  99.99p=112 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=57 us  99.99p=115 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=57 us  99.99p=90 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=57 us  99.99p=93 us  
TP: total=0.1436 mops  50p=26 us  90p=28 us  95p=29 us  99p=33 us  99.9p=60 us  99.99p=107 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=58 us  99.99p=103 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=55 us  99.99p=96 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=64 us  99.99p=106 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=74 us  99.99p=123 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=53 us  99.99p=98 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=62 us  99.99p=105 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=69 us  99.99p=104 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=58 us  99.99p=114 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=52 us  99.99p=86 us  
TP: total=0.1429 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=63 us  99.99p=101 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=63 us  99.99p=98 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=59 us  99.99p=102 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=63 us  99.99p=113 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=63 us  99.99p=103 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=63 us  99.99p=102 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=70 us  99.99p=107 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=80 us  99.99p=121 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=59 us  99.99p=95 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=70 us  99.99p=117 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=63 us  99.99p=96 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=69 us  99.99p=123 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=53 us  99.99p=101 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=62 us  99.99p=101 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=62 us  99.99p=101 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=66 us  99.99p=95 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=63 us  99.99p=103 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=59 us  99.99p=104 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=74 us  99.99p=118 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=72 us  99.99p=122 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=57 us  99.99p=100 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=70 us  99.99p=105 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=67 us  99.99p=96 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=67 us  99.99p=101 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=63 us  99.99p=93 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=35 us  99.9p=71 us  99.99p=108 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=35 us  99.9p=74 us  99.99p=110 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=62 us  99.99p=104 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=63 us  99.99p=97 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=67 us  99.99p=102 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=72 us  99.99p=119 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=67 us  99.99p=105 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=68 us  99.99p=104 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=58 us  99.99p=92 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=68 us  99.99p=105 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=64 us  99.99p=105 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=66 us  99.99p=108 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=58 us  99.99p=87 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=67 us  99.99p=107 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=70 us  99.99p=104 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=59 us  99.99p=91 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=64 us  99.99p=100 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=64 us  99.99p=93 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=35 us  99.9p=66 us  99.99p=92 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=61 us  99.99p=105 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=35 us  99.9p=70 us  99.99p=101 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=35 us  99.9p=75 us  99.99p=113 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=35 us  99.9p=76 us  99.99p=118 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=35 us  99.9p=76 us  99.99p=113 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=63 us  99.99p=101 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=65 us  99.99p=105 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=65 us  99.99p=110 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=35 us  99.9p=69 us  99.99p=113 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=66 us  99.99p=96 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=35 us  99.9p=68 us  99.99p=107 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=65 us  99.99p=105 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=36 us  99.9p=77 us  99.99p=108 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=66 us  99.99p=110 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=35 us  99.9p=74 us  99.99p=112 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=70 us  99.99p=108 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=36 us  99.9p=74 us  99.99p=112 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=62 us  99.99p=97 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=35 us  99.9p=72 us  99.99p=110 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=35 us  99.9p=77 us  99.99p=117 us  
TP: total=0.1757 mops  50p=27 us  90p=29 us  95p=30 us  99p=36 us  99.9p=84 us  99.99p=115 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=35 us  99.9p=76 us  99.99p=127 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=72 us  99.99p=104 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=35 us  99.9p=75 us  99.99p=117 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=36 us  99.9p=78 us  99.99p=120 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=30 us  99p=35 us  99.9p=74 us  99.99p=109 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=31 us  99p=40 us  99.9p=72 us  99.99p=116 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=36 us  99.9p=69 us  99.99p=99 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=35 us  99.9p=77 us  99.99p=124 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=38 us  99.9p=81 us  99.99p=119 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=38 us  99.9p=89 us  99.99p=123 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=37 us  99.9p=89 us  99.99p=128 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=36 us  99.9p=82 us  99.99p=122 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=36 us  99.9p=88 us  99.99p=124 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=35 us  99.9p=80 us  99.99p=118 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=36 us  99.9p=74 us  99.99p=114 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=71 us  99.99p=105 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=72 us  99.99p=104 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=64 us  99.99p=97 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=37 us  99.9p=79 us  99.99p=117 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=35 us  99.9p=80 us  99.99p=111 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=47 us  99.99p=77 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=36 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=44 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=36 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=52 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=44 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=46 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=55 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=42 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=51 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=49 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=50 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=47 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=50 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=46 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=67 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=82 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=94 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=52 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=49 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=50 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=54 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=60 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=42 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=67 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=52 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=38 us  99.99p=73 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=55 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=38 us  99.99p=66 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=84 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=38 us  99.99p=63 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=39 us  99.99p=86 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=38 us  99.99p=55 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=39 us  99.99p=79 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=61 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=80 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=38 us  99.99p=68 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=38 us  99.99p=84 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=40 us  99.99p=86 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=38 us  99.99p=64 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=43 us  99.99p=88 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=69 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=38 us  99.99p=76 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=42 us  99.99p=68 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=39 us  99.99p=63 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=53 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=45 us  99.99p=70 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=42 us  99.99p=82 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=38 us  99.99p=67 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=39 us  99.99p=60 us  
TP: total=0.1428 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=36 us  99.99p=57 us  
TP: total=0.1425 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=41 us  99.99p=91 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=38 us  99.99p=59 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=40 us  99.99p=81 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=43 us  99.99p=93 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=38 us  99.99p=59 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=40 us  99.99p=69 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=38 us  99.99p=77 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=40 us  99.99p=71 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=40 us  99.99p=78 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=46 us  99.99p=97 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=42 us  99.99p=75 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=43 us  99.99p=72 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=39 us  99.99p=67 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=42 us  99.99p=88 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=41 us  99.99p=82 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=43 us  99.99p=84 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=41 us  99.99p=67 us  
TP: total=0.1773 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=47 us  99.99p=90 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=38 us  99.9p=66 us  99.99p=91 us  
TP: total=0.1337 mops  50p=27 us  90p=31 us  95p=48 us  99p=63 us  99.9p=70 us  99.99p=77 us  
TP: total=0.1375 mops  50p=27 us  90p=31 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1377 mops  50p=27 us  90p=31 us  95p=39 us  99p=52 us  99.9p=57 us  99.99p=61 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=38 us  99p=48 us  99.9p=57 us  99.99p=60 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=48 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=46 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=41 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=38 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=37 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=35 us  99.99p=39 us  
TP: total=0.1426 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1427 mops  50p=27 us  90p=29 us  95p=29 us  99p=32 us  99.9p=35 us  99.99p=40 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=29 us  99p=33 us  99.9p=36 us  99.99p=39 us  
Final throughput = 0.1423 mops
Hist[21]=1
Hist[22]=11
Hist[23]=6342
Hist[24]=806206
Hist[25]=7855369
Hist[26]=17793961
Hist[27]=19769969
Hist[28]=12960494
Hist[29]=5285842
Hist[30]=1622115
Hist[31]=647989
Hist[32]=493495
Hist[33]=394321
Hist[34]=242884
Hist[35]=107834
Hist[36]=47080
Hist[37]=27845
Hist[38]=20750
Hist[39]=16077
Hist[40]=13645
Hist[41]=9890
Hist[42]=7523
Hist[43]=6120
Hist[44]=5403
Hist[45]=4747
Hist[46]=4440
Hist[47]=4184
Hist[48]=4270
Hist[49]=4446
Hist[50]=4214
Hist[51]=3830
Hist[52]=3635
Hist[53]=3906
Hist[54]=3774
Hist[55]=3208
Hist[56]=2673
Hist[57]=2416
Hist[58]=2154
Hist[59]=2000
Hist[60]=1822
Hist[61]=2031
Hist[62]=2199
Hist[63]=1965
Hist[64]=1746
Hist[65]=1606
Hist[66]=1333
Hist[67]=1263
Hist[68]=1126
Hist[69]=1109
Hist[70]=1025
Hist[71]=985
Hist[72]=938
Hist[73]=864
Hist[74]=877
Hist[75]=777
Hist[76]=768
Hist[77]=686
Hist[78]=743
Hist[79]=659
Hist[80]=625
Hist[81]=590
Hist[82]=611
Hist[83]=544
Hist[84]=550
Hist[85]=513
Hist[86]=501
Hist[87]=484
Hist[88]=473
Hist[89]=484
Hist[90]=432
Hist[91]=398
Hist[92]=416
Hist[93]=381
Hist[94]=381
Hist[95]=347
Hist[96]=326
Hist[97]=313
Hist[98]=297
Hist[99]=238
Hist[100]=248
Hist[101]=227
Hist[102]=234
Hist[103]=231
Hist[104]=207
Hist[105]=177
Hist[106]=162
Hist[107]=162
Hist[108]=178
Hist[109]=163
Hist[110]=147
Hist[111]=132
Hist[112]=126
Hist[113]=141
Hist[114]=134
Hist[115]=103
Hist[116]=102
Hist[117]=100
Hist[118]=90
Hist[119]=97
Hist[120]=71
Hist[121]=77
Hist[122]=60
Hist[123]=72
Hist[124]=69
Hist[125]=62
Hist[126]=60
Hist[127]=59
Hist[128]=55
Hist[129]=44
Hist[130]=43
Hist[131]=33
Hist[132]=36
Hist[133]=34
Hist[134]=41
Hist[135]=39
Hist[136]=25
Hist[137]=28
Hist[138]=24
Hist[139]=19
Hist[140]=30
Hist[141]=32
Hist[142]=15
Hist[143]=17
Hist[144]=15
Hist[145]=13
Hist[146]=18
Hist[147]=9
Hist[148]=19
Hist[149]=18
Hist[150]=25
Hist[151]=15
Hist[152]=16
Hist[153]=15
Hist[154]=10
Hist[155]=7
Hist[156]=8
Hist[157]=6
Hist[158]=8
Hist[159]=6
Hist[160]=5
Hist[161]=2
Hist[162]=6
Hist[163]=5
Hist[164]=5
Hist[165]=4
Hist[167]=4
Hist[168]=2
Hist[170]=2
Hist[171]=4
Hist[172]=5
Hist[173]=4
Hist[174]=4
Hist[175]=2
Hist[176]=3
Hist[177]=1
Hist[178]=2
Hist[179]=1
Hist[180]=1
Hist[181]=1
Hist[183]=2
Hist[184]=2
Hist[185]=1
Hist[187]=1
Hist[188]=1
Hist[189]=1
Hist[192]=2
Hist[196]=1
Hist[197]=2
Hist[198]=1
Hist[199]=2
Hist[200]=1
Hist[203]=1
Hist[206]=2
Hist[219]=1
Hist[265]=1
Hist[1255]=1
Hist[1256]=1
Hist[1258]=1
Hist[1266]=1
Hist[1267]=1
Hist[1269]=2
Hist[1270]=1
Hist[1272]=2
Hist[1273]=1
Hist[1275]=2
Hist[1276]=1
Hist[1277]=2
Hist[1278]=2
Hist[1281]=2
Hist[1283]=1
Hist[1284]=1
Hist[1286]=6
Hist[1288]=1
Hist[1289]=3
Hist[1290]=1
Hist[1291]=1
Hist[1292]=1
Hist[1293]=3
Hist[1294]=1
Hist[1295]=2
Hist[1296]=2
Hist[1297]=3
Hist[1298]=2
Hist[1300]=1
Hist[1301]=2
Hist[1302]=1
Hist[1303]=1
Hist[1304]=1
Hist[1305]=3
Hist[1306]=2
Hist[1308]=3
Hist[1309]=2
Hist[1310]=3
Hist[1311]=4
Hist[1312]=1
Hist[1313]=1
Hist[1314]=2
Hist[1315]=1
Hist[1316]=3
Hist[1317]=2
Hist[1318]=2
Hist[1320]=1
Hist[1321]=2
Hist[1322]=1
Hist[1323]=4
Hist[1325]=1
Hist[1326]=2
Hist[1327]=3
Hist[1328]=3
Hist[1329]=2
Hist[1330]=2
Hist[1331]=1
Hist[1332]=1
Hist[1333]=1
Hist[1334]=1
Hist[1335]=4
Hist[1336]=2
Hist[1337]=2
Hist[1338]=3
Hist[1339]=1
Hist[1340]=8
Hist[1341]=5
Hist[1342]=2
Hist[1343]=2
Hist[1344]=1
Hist[1345]=3
Hist[1346]=1
Hist[1349]=1
Hist[1350]=2
Hist[1352]=3
Hist[1353]=1
Hist[1356]=1
Hist[1357]=1
Hist[1358]=2
Hist[1359]=1
Hist[1360]=1
Hist[1361]=2
Hist[1362]=2
Hist[1363]=4
Hist[1364]=1
Hist[1367]=1
Hist[1369]=1
Hist[1370]=1
Hist[1371]=2
Hist[1372]=1
Hist[1373]=1
Hist[1377]=1
Hist[1378]=1
Hist[1381]=1
Hist[1387]=1
Hist[1390]=1
Hist[1391]=1
Hist[1397]=2
Hist[1407]=1
Hist[1416]=1
Hist[1427]=1
Hist[1430]=1
Hist[1442]=1
Hist[1471]=1
Hist[1503]=1


==> numbers/results/bg_test_hemem_Isolated_flexkv.txt <==
Number of keys = 19622474 (size 300.00 GB)
Hot set size = 75.00 GB
[0] Waiting for connections...
[0] Waiting for connections done
[0] Preloading keys...
[1] Waiting for connections...
[1] Waiting for connections done
[1] Preloading keys...
[3] Waiting for connections...
[3] Waiting for connections done
[3] Preloading keys...
[2] Waiting for connections...
[2] Waiting for connections done
[2] Preloading keys...
[3] Preloaded keys...
[2] Preloaded keys...
[1] Preloaded keys...
[0] Preloaded keys...
Preloading completed
[2] Start running...
[1] Start running...
[3] Start running...
[0] Start running...
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=43 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=44 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=136 us  99.99p=149 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=136 us  99.99p=148 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=138 us  99.99p=148 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1376 mops  50p=27 us  90p=30 us  95p=35 us  99p=42 us  99.9p=56 us  99.99p=61 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=31 us  99p=37 us  99.9p=45 us  99.99p=58 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=136 us  99.99p=148 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
Warmup complete
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=46 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1769 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1762 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1767 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=139 us  99.99p=148 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=136 us  99.99p=148 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=138 us  99.99p=148 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=136 us  99.99p=145 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=137 us  99.99p=147 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=139 us  99.99p=149 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=38 us  99.99p=43 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1764 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=135 us  99.99p=147 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=136 us  99.99p=146 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=43 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=39 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1396 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=135 us  99.99p=145 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1397 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=135 us  99.99p=147 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1758 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1418 mops  50p=26 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=31 us  99p=35 us  99.9p=140 us  99.99p=149 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=46 us  99.99p=103 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=42 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=41 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1392 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=137 us  99.99p=147 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=42 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=138 us  99.99p=149 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=31 us  99p=34 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=38 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=31 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1361 mops  50p=27 us  90p=30 us  95p=31 us  99p=36 us  99.9p=143 us  99.99p=150 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=136 us  99.99p=148 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=41 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1403 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1386 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=138 us  99.99p=149 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=37 us  99.99p=40 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=40 us  
TP: total=0.1391 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=137 us  99.99p=149 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=36 us  99.99p=39 us  
Final throughput = 0.1415 mops
Hist[22]=7
Hist[23]=5926
Hist[24]=1084963
Hist[25]=9379521
Hist[26]=17786284
Hist[27]=16794407
Hist[28]=10852730
Hist[29]=5818841
Hist[30]=2969044
Hist[31]=1370330
Hist[32]=768000
Hist[33]=440990
Hist[34]=229630
Hist[35]=124216
Hist[36]=67019
Hist[37]=32135
Hist[38]=14579
Hist[39]=7069
Hist[40]=4033
Hist[41]=2205
Hist[42]=1401
Hist[43]=717
Hist[44]=382
Hist[45]=217
Hist[46]=99
Hist[47]=75
Hist[48]=52
Hist[49]=32
Hist[50]=35
Hist[51]=20
Hist[52]=27
Hist[53]=18
Hist[54]=9
Hist[55]=11
Hist[56]=13
Hist[57]=5
Hist[58]=9
Hist[59]=5
Hist[60]=5
Hist[61]=3
Hist[62]=3
Hist[63]=1
Hist[64]=5
Hist[65]=3
Hist[66]=3
Hist[67]=3
Hist[68]=2
Hist[69]=2
Hist[73]=1
Hist[77]=1
Hist[79]=3
Hist[80]=1
Hist[81]=2
Hist[83]=1
Hist[86]=2
Hist[91]=2
Hist[93]=1
Hist[95]=1
Hist[96]=1
Hist[100]=1
Hist[101]=2
Hist[102]=3
Hist[103]=2
Hist[104]=4
Hist[105]=1
Hist[106]=2
Hist[107]=1
Hist[108]=1
Hist[110]=2
Hist[111]=1
Hist[112]=1
Hist[113]=1
Hist[115]=1
Hist[117]=1
Hist[118]=1
Hist[119]=1
Hist[120]=2
Hist[121]=1
Hist[122]=1
Hist[125]=1
Hist[126]=1
Hist[128]=13
Hist[129]=63
Hist[130]=161
Hist[131]=288
Hist[132]=643
Hist[133]=1005
Hist[134]=832
Hist[135]=590
Hist[136]=471
Hist[137]=446
Hist[138]=366
Hist[139]=343
Hist[140]=350
Hist[141]=299
Hist[142]=198
Hist[143]=142
Hist[144]=146
Hist[145]=146
Hist[146]=123
Hist[147]=107
Hist[148]=56
Hist[149]=57
Hist[150]=43
Hist[151]=25
Hist[152]=30
Hist[153]=24
Hist[154]=22
Hist[155]=11
Hist[156]=5
Hist[157]=4
Hist[171]=1
Hist[181]=1
Hist[187]=1
Hist[201]=1
Hist[256]=1
Hist[368]=1
Hist[399]=1
Hist[485]=1
Hist[605]=1
Hist[1029]=1
Hist[1257]=1
Hist[3149]=1
Hist[4095]=91


==> numbers/results/bg_test_hemem_gapbs.txt <==
Generate Time:       350.55133
Build Time:          1289.60233
Graph has 268435455 nodes and 4236159837 undirected edges for degree: 15
    a                0.37385
source: 234980608
    b               82.49115
    p               35.50912
Trial Time:          119.20444
    a                0.36742
source: 74382325


==> numbers/results/bg_test_hemem_gapbs_flexkv.txt <==
Number of keys = 19622474 (size 300.00 GB)
Hot set size = 75.00 GB
[1] Waiting for connections...
[1] Waiting for connections done
[1] Preloading keys...
[2] Waiting for connections...
[2] Waiting for connections done
[2] Preloading keys...
[0] Waiting for connections...
[0] Waiting for connections done
[0] Preloading keys...
[3] Waiting for connections...
[3] Waiting for connections done
[3] Preloading keys...
[2] Preloaded keys...
[3] Preloaded keys...
[0] Preloaded keys...
[1] Preloaded keys...
Preloading completed
[3] Start running...
[2] Start running...
[0] Start running...
[1] Start running...
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=41 us  99.99p=127 us  
TP: total=0.1410 mops  50p=26 us  90p=30 us  95p=32 us  99p=34 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1410 mops  50p=27 us  90p=30 us  95p=32 us  99p=34 us  99.9p=38 us  99.99p=43 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1225 mops  50p=27 us  90p=31 us  95p=34 us  99p=141 us  99.9p=151 us  99.99p=157 us  
TP: total=0.1265 mops  50p=27 us  90p=31 us  95p=33 us  99p=139 us  99.9p=151 us  99.99p=155 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=49 us  
TP: total=0.1402 mops  50p=26 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=53 us  
TP: total=0.1414 mops  50p=26 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=48 us  
TP: total=0.1415 mops  50p=26 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=42 us  
TP: total=0.1400 mops  50p=26 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=61 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=60 us  
TP: total=0.1400 mops  50p=26 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=61 us  
TP: total=0.1412 mops  50p=26 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1414 mops  50p=26 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=48 us  
TP: total=0.1415 mops  50p=26 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1415 mops  50p=26 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1409 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1389 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=50 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=47 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=56 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=71 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=41 us  99.99p=72 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1410 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=48 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1393 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=49 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=59 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=47 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1410 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=56 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=52 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=48 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=57 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=57 us  
TP: total=0.1369 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=41 us  99.99p=81 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=63 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=47 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=53 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=49 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1390 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1195 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=153 us  99.99p=157 us  
TP: total=0.1195 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=152 us  99.99p=159 us  
TP: total=0.1197 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=152 us  99.99p=157 us  
TP: total=0.1195 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=152 us  99.99p=157 us  
TP: total=0.1196 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=152 us  99.99p=157 us  
TP: total=0.1195 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=152 us  99.99p=157 us  
TP: total=0.1197 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=152 us  99.99p=157 us  
TP: total=0.1195 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=152 us  99.99p=157 us  
TP: total=0.1197 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=152 us  99.99p=157 us  
TP: total=0.1190 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=152 us  99.99p=157 us  
TP: total=0.1196 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=152 us  99.99p=157 us  
TP: total=0.1194 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=152 us  99.99p=157 us  
TP: total=0.1198 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=152 us  99.99p=157 us  
TP: total=0.1267 mops  50p=27 us  90p=31 us  95p=34 us  99p=139 us  99.9p=150 us  99.99p=156 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=50 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=53 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=51 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1315 mops  50p=27 us  90p=31 us  95p=33 us  99p=136 us  99.9p=149 us  99.99p=155 us  
TP: total=0.1207 mops  50p=27 us  90p=31 us  95p=35 us  99p=142 us  99.9p=152 us  99.99p=156 us  
TP: total=0.1201 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=152 us  99.99p=156 us  
TP: total=0.1248 mops  50p=27 us  90p=31 us  95p=34 us  99p=140 us  99.9p=151 us  99.99p=155 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=51 us  
TP: total=0.1413 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=42 us  
TP: total=0.1410 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=66 us  
Warmup complete
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1409 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1409 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1409 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=56 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1747 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=47 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=49 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=61 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=50 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=57 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=48 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1311 mops  50p=27 us  90p=31 us  95p=33 us  99p=136 us  99.9p=149 us  99.99p=155 us  
TP: total=0.1382 mops  50p=27 us  90p=31 us  95p=32 us  99p=36 us  99.9p=138 us  99.99p=152 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=47 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=50 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=66 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=65 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=49 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1391 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=49 us  
TP: total=0.1390 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=71 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=48 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=57 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=57 us  
TP: total=0.1339 mops  50p=27 us  90p=31 us  95p=33 us  99p=130 us  99.9p=147 us  99.99p=155 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1392 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=62 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=53 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=58 us  
TP: total=0.1358 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=76 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=60 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=56 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=74 us  
TP: total=0.1363 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=44 us  99.99p=102 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=50 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=50 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=55 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=59 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=56 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=55 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=47 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=49 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=54 us  
TP: total=0.1310 mops  50p=27 us  90p=31 us  95p=33 us  99p=136 us  99.9p=149 us  99.99p=155 us  
TP: total=0.1198 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=152 us  99.99p=157 us  
TP: total=0.1277 mops  50p=27 us  90p=31 us  95p=34 us  99p=138 us  99.9p=150 us  99.99p=156 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=66 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=47 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=49 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=50 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1305 mops  50p=27 us  90p=31 us  95p=33 us  99p=137 us  99.9p=149 us  99.99p=154 us  
TP: total=0.1375 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=139 us  99.99p=150 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=48 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1385 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=49 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=50 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=57 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=48 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=55 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=34 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=42 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1749 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=47 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=49 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=87 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=59 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=60 us  
TP: total=0.1358 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=41 us  99.99p=104 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=42 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1309 mops  50p=27 us  90p=31 us  95p=33 us  99p=136 us  99.9p=149 us  99.99p=155 us  
TP: total=0.1200 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=153 us  99.99p=157 us  
TP: total=0.1194 mops  50p=27 us  90p=32 us  95p=36 us  99p=143 us  99.9p=153 us  99.99p=157 us  
TP: total=0.1192 mops  50p=27 us  90p=32 us  95p=36 us  99p=143 us  99.9p=152 us  99.99p=156 us  
TP: total=0.1243 mops  50p=27 us  90p=32 us  95p=34 us  99p=141 us  99.9p=152 us  99.99p=158 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=49 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1745 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=69 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=51 us  
TP: total=0.1409 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=50 us  
TP: total=0.1409 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=42 us  
TP: total=0.1410 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1410 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=51 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=49 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=50 us  
TP: total=0.1409 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=32 us  99p=36 us  99.9p=141 us  99.99p=151 us  
TP: total=0.1316 mops  50p=27 us  90p=31 us  95p=33 us  99p=136 us  99.9p=150 us  99.99p=156 us  
TP: total=0.1200 mops  50p=27 us  90p=32 us  95p=36 us  99p=143 us  99.9p=153 us  99.99p=159 us  
TP: total=0.1203 mops  50p=27 us  90p=32 us  95p=36 us  99p=143 us  99.9p=153 us  99.99p=157 us  
TP: total=0.1278 mops  50p=27 us  90p=31 us  95p=33 us  99p=139 us  99.9p=151 us  99.99p=157 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=52 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=48 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=41 us  99.99p=69 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=48 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1305 mops  50p=27 us  90p=31 us  95p=33 us  99p=137 us  99.9p=149 us  99.99p=155 us  
TP: total=0.1198 mops  50p=27 us  90p=32 us  95p=35 us  99p=141 us  99.9p=152 us  99.99p=157 us  
TP: total=0.1180 mops  50p=27 us  90p=32 us  95p=36 us  99p=141 us  99.9p=151 us  99.99p=157 us  
TP: total=0.1194 mops  50p=27 us  90p=32 us  95p=36 us  99p=141 us  99.9p=151 us  99.99p=156 us  
TP: total=0.1190 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=152 us  99.99p=157 us  
TP: total=0.1191 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=151 us  99.99p=156 us  
TP: total=0.1192 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=152 us  99.99p=158 us  
TP: total=0.1193 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=151 us  99.99p=157 us  
TP: total=0.1268 mops  50p=27 us  90p=31 us  95p=34 us  99p=138 us  99.9p=150 us  99.99p=155 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=48 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=42 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=47 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=56 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=42 us  
TP: total=0.1411 mops  50p=26 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=50 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=36 us  99.9p=42 us  99.99p=140 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=42 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=47 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=50 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=55 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=42 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1303 mops  50p=27 us  90p=31 us  95p=33 us  99p=137 us  99.9p=150 us  99.99p=155 us  
TP: total=0.1366 mops  50p=27 us  90p=31 us  95p=32 us  99p=37 us  99.9p=143 us  99.99p=153 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1754 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=49 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=63 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=78 us  
TP: total=0.1367 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=61 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=56 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=50 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=68 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=56 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=41 us  99.99p=57 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=55 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=65 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=67 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=54 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1409 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=56 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=61 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=42 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1301 mops  50p=27 us  90p=31 us  95p=33 us  99p=137 us  99.9p=149 us  99.99p=155 us  
TP: total=0.1201 mops  50p=27 us  90p=32 us  95p=36 us  99p=143 us  99.9p=152 us  99.99p=157 us  
TP: total=0.1198 mops  50p=27 us  90p=32 us  95p=36 us  99p=143 us  99.9p=153 us  99.99p=158 us  
TP: total=0.1201 mops  50p=27 us  90p=32 us  95p=36 us  99p=143 us  99.9p=153 us  99.99p=157 us  
TP: total=0.1198 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=152 us  99.99p=157 us  
TP: total=0.1196 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=152 us  99.99p=158 us  
TP: total=0.1277 mops  50p=27 us  90p=31 us  95p=34 us  99p=139 us  99.9p=151 us  99.99p=156 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1394 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=57 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=50 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=52 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=50 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=49 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=63 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=48 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=59 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=66 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1409 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1296 mops  50p=27 us  90p=31 us  95p=33 us  99p=137 us  99.9p=149 us  99.99p=155 us  
TP: total=0.1199 mops  50p=27 us  90p=32 us  95p=36 us  99p=142 us  99.9p=152 us  99.99p=157 us  
TP: total=0.1319 mops  50p=27 us  90p=31 us  95p=33 us  99p=135 us  99.9p=148 us  99.99p=155 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=32 us  99p=34 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=50 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=60 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=41 us  99.99p=55 us  
TP: total=0.1382 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=51 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=50 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=47 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1298 mops  50p=27 us  90p=31 us  95p=33 us  99p=138 us  99.9p=149 us  99.99p=155 us  
TP: total=0.1389 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=134 us  99.99p=148 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=47 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=55 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=48 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=48 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=47 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=47 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=48 us  
TP: total=0.1384 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=50 us  
TP: total=0.1370 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=55 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=54 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=79 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=42 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=51 us  
TP: total=0.1409 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=47 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1409 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=42 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=49 us  
TP: total=0.1386 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=65 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1759 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=47 us  
TP: total=0.1409 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1208 mops  50p=27 us  90p=32 us  95p=35 us  99p=142 us  99.9p=152 us  99.99p=156 us  
TP: total=0.1302 mops  50p=27 us  90p=31 us  95p=33 us  99p=135 us  99.9p=148 us  99.99p=155 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=52 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
Final throughput = 0.1394 mops
Hist[22]=9
Hist[23]=10283
Hist[24]=1339347
Hist[25]=10518718
Hist[26]=17873018
Hist[27]=15557437
Hist[28]=9014070
Hist[29]=3818798
Hist[30]=2192923
Hist[31]=2025219
Hist[32]=1714282
Hist[33]=1120617
Hist[34]=606938
Hist[35]=317159
Hist[36]=183303
Hist[37]=115754
Hist[38]=70208
Hist[39]=40071
Hist[40]=22854
Hist[41]=13269
Hist[42]=8234
Hist[43]=4807
Hist[44]=2790
Hist[45]=1628
Hist[46]=1038
Hist[47]=758
Hist[48]=528
Hist[49]=458
Hist[50]=415
Hist[51]=355
Hist[52]=342
Hist[53]=278
Hist[54]=233
Hist[55]=256
Hist[56]=190
Hist[57]=168
Hist[58]=128
Hist[59]=129
Hist[60]=109
Hist[61]=99
Hist[62]=82
Hist[63]=74
Hist[64]=78
Hist[65]=71
Hist[66]=69
Hist[67]=67
Hist[68]=66
Hist[69]=46
Hist[70]=53
Hist[71]=36
Hist[72]=53
Hist[73]=49
Hist[74]=47
Hist[75]=34
Hist[76]=46
Hist[77]=32
Hist[78]=46
Hist[79]=35
Hist[80]=33
Hist[81]=18
Hist[82]=30
Hist[83]=24
Hist[84]=28
Hist[85]=18
Hist[86]=24
Hist[87]=25
Hist[88]=21
Hist[89]=15
Hist[90]=18
Hist[91]=15
Hist[92]=13
Hist[93]=25
Hist[94]=17
Hist[95]=13
Hist[96]=10
Hist[97]=12
Hist[98]=9
Hist[99]=10
Hist[100]=6
Hist[101]=4
Hist[102]=10
Hist[103]=5
Hist[104]=3
Hist[105]=3
Hist[106]=3
Hist[107]=6
Hist[108]=2
Hist[109]=5
Hist[110]=3
Hist[111]=4
Hist[112]=7
Hist[113]=3
Hist[114]=2
Hist[115]=3
Hist[116]=3
Hist[117]=4
Hist[118]=4
Hist[119]=3
Hist[121]=1
Hist[122]=1
Hist[123]=3
Hist[124]=2
Hist[125]=8
Hist[126]=16
Hist[127]=34
Hist[128]=151
Hist[129]=632
Hist[130]=2161
Hist[131]=4044
Hist[132]=7697
Hist[133]=15912
Hist[134]=19224
Hist[135]=13880
Hist[136]=8078
Hist[137]=7038
Hist[138]=8523
Hist[139]=9047
Hist[140]=8775
Hist[141]=7793
Hist[142]=5665
Hist[143]=4382
Hist[144]=4255
Hist[145]=4548
Hist[146]=4478
Hist[147]=3702
Hist[148]=2644
Hist[149]=1844
Hist[150]=1638
Hist[151]=1454
Hist[152]=1319
Hist[153]=1136
Hist[154]=777
Hist[155]=536
Hist[156]=269
Hist[157]=174
Hist[158]=108
Hist[159]=68
Hist[160]=44
Hist[161]=16
Hist[162]=16
Hist[163]=3
Hist[164]=3
Hist[165]=4
Hist[166]=2
Hist[167]=1
Hist[168]=2
Hist[171]=2
Hist[174]=2
Hist[178]=2
Hist[191]=1
Hist[238]=1
Hist[247]=1
Hist[263]=1
Hist[384]=1
Hist[399]=1
Hist[430]=1
Hist[435]=1
Hist[482]=1
Hist[646]=1
Hist[668]=1
Hist[781]=1
Hist[864]=1
Hist[1106]=1
Hist[1203]=1
Hist[1228]=1
Hist[1280]=1
Hist[1356]=1
Hist[1393]=1
Hist[1696]=1
Hist[1885]=1
Hist[1970]=1
Hist[2073]=1
Hist[2144]=1
Hist[2250]=1
Hist[2269]=1
Hist[2387]=1
Hist[2478]=1
Hist[2580]=1
Hist[2659]=1
Hist[2690]=1
Hist[2858]=1
Hist[2952]=1
Hist[3004]=1
Hist[3148]=1
Hist[3202]=1
Hist[3338]=1
Hist[3402]=1
Hist[3467]=1
Hist[3536]=1
Hist[3711]=1
Hist[3829]=1
Hist[3924]=1
Hist[4054]=1
Hist[4095]=537


==> numbers/results/bg_test_hemem_gups_flexkv.txt <==
Number of keys = 19622474 (size 300.00 GB)
Hot set size = 75.00 GB
[0] Waiting for connections...
[2] Waiting for connections...
[0] Waiting for connections done
[0] Preloading keys...
[2] Waiting for connections done
[1] Waiting for connections...
[3] Waiting for connections...
[2] Preloading keys...
[1] Waiting for connections done
[1] Preloading keys...
[3] Waiting for connections done
[3] Preloading keys...
[0] Preloaded keys...
[1] Preloaded keys...
[2] Preloaded keys...
[3] Preloaded keys...
Preloading completed
[1] Start running...
[0] Start running...
[3] Start running...
[2] Start running...
TP: total=0.1342 mops  50p=28 us  90p=32 us  95p=34 us  99p=38 us  99.9p=44 us  99.99p=65 us  
TP: total=0.1394 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1400 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1399 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1403 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1334 mops  50p=27 us  90p=31 us  95p=34 us  99p=132 us  99.9p=147 us  99.99p=155 us  
TP: total=0.1203 mops  50p=27 us  90p=32 us  95p=37 us  99p=141 us  99.9p=151 us  99.99p=156 us  
TP: total=0.1550 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=152 us  99.99p=157 us  
TP: total=0.1202 mops  50p=27 us  90p=32 us  95p=37 us  99p=141 us  99.9p=152 us  99.99p=156 us  
TP: total=0.1367 mops  50p=27 us  90p=31 us  95p=33 us  99p=38 us  99.9p=143 us  99.99p=153 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=55 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1400 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=51 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=48 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=33 us  99p=35 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1394 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=48 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=49 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=49 us  
TP: total=0.1396 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1759 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=87 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1406 mops  50p=26 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1402 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1396 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1393 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1399 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1396 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1401 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=48 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1396 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1390 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1396 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=48 us  
TP: total=0.1340 mops  50p=27 us  90p=31 us  95p=33 us  99p=133 us  99.9p=147 us  99.99p=154 us  
TP: total=0.1192 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=152 us  99.99p=159 us  
TP: total=0.1194 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=151 us  99.99p=157 us  
TP: total=0.1195 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=151 us  99.99p=157 us  
TP: total=0.1196 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=151 us  99.99p=157 us  
TP: total=0.1195 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=151 us  99.99p=158 us  
TP: total=0.1200 mops  50p=27 us  90p=32 us  95p=37 us  99p=141 us  99.9p=151 us  99.99p=157 us  
TP: total=0.1192 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=151 us  99.99p=156 us  
TP: total=0.1194 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=151 us  99.99p=157 us  
TP: total=0.1195 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=151 us  99.99p=157 us  
TP: total=0.1195 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=152 us  99.99p=157 us  
TP: total=0.1196 mops  50p=27 us  90p=32 us  95p=37 us  99p=141 us  99.9p=152 us  99.99p=159 us  
TP: total=0.1195 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=151 us  99.99p=157 us  
TP: total=0.1199 mops  50p=27 us  90p=32 us  95p=37 us  99p=141 us  99.9p=151 us  99.99p=156 us  
TP: total=0.1195 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=151 us  99.99p=157 us  
TP: total=0.1193 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=151 us  99.99p=157 us  
TP: total=0.1339 mops  50p=27 us  90p=31 us  95p=34 us  99p=45 us  99.9p=145 us  99.99p=154 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=54 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=50 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=52 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1336 mops  50p=27 us  90p=31 us  95p=33 us  99p=133 us  99.9p=147 us  99.99p=154 us  
TP: total=0.1195 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=152 us  99.99p=158 us  
TP: total=0.1198 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=152 us  99.99p=157 us  
TP: total=0.1371 mops  50p=27 us  90p=31 us  95p=33 us  99p=37 us  99.9p=136 us  99.99p=147 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1396 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=32 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=57 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=56 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
Warmup complete
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1396 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1338 mops  50p=27 us  90p=31 us  95p=33 us  99p=133 us  99.9p=147 us  99.99p=154 us  
TP: total=0.1384 mops  50p=27 us  90p=31 us  95p=33 us  99p=37 us  99.9p=137 us  99.99p=151 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1399 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=48 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=49 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=55 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=48 us  
TP: total=0.1408 mops  50p=26 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=48 us  
TP: total=0.1399 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1400 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1336 mops  50p=27 us  90p=31 us  95p=33 us  99p=133 us  99.9p=147 us  99.99p=153 us  
TP: total=0.1196 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=151 us  99.99p=157 us  
TP: total=0.1201 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=151 us  99.99p=156 us  
TP: total=0.1275 mops  50p=27 us  90p=32 us  95p=34 us  99p=138 us  99.9p=149 us  99.99p=156 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1409 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1407 mops  50p=26 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=60 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=55 us  
TP: total=0.1400 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1409 mops  50p=26 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=54 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1401 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=50 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1392 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1394 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=72 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1396 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1396 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=54 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1396 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1391 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1396 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1385 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=56 us  
TP: total=0.1396 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1391 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=53 us  
TP: total=0.1375 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=69 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1392 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1383 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=54 us  
TP: total=0.1387 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=77 us  
TP: total=0.1394 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1392 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1394 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1399 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=55 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=86 us  
TP: total=0.1393 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=51 us  
TP: total=0.1394 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=94 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=54 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1389 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=52 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=49 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=50 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=52 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1399 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=50 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=55 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1396 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=50 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1396 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=60 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=56 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=55 us  
TP: total=0.1393 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1393 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1396 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1324 mops  50p=27 us  90p=31 us  95p=33 us  99p=134 us  99.9p=148 us  99.99p=155 us  
TP: total=0.1197 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=151 us  99.99p=158 us  
TP: total=0.1362 mops  50p=27 us  90p=31 us  95p=33 us  99p=38 us  99.9p=143 us  99.99p=150 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=57 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1399 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=54 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1400 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1400 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1400 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1330 mops  50p=27 us  90p=31 us  95p=34 us  99p=133 us  99.9p=147 us  99.99p=155 us  
TP: total=0.1344 mops  50p=27 us  90p=31 us  95p=33 us  99p=43 us  99.9p=147 us  99.99p=154 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=49 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=52 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1400 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1393 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=58 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=53 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=53 us  
TP: total=0.1400 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1399 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=44 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1401 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=51 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1393 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1326 mops  50p=27 us  90p=31 us  95p=34 us  99p=133 us  99.9p=147 us  99.99p=155 us  
TP: total=0.1330 mops  50p=27 us  90p=31 us  95p=34 us  99p=132 us  99.9p=146 us  99.99p=155 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1407 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=55 us  
TP: total=0.1391 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1400 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1406 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=53 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1408 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=49 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1338 mops  50p=27 us  90p=31 us  95p=33 us  99p=133 us  99.9p=147 us  99.99p=155 us  
TP: total=0.1199 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=152 us  99.99p=156 us  
TP: total=0.1199 mops  50p=27 us  90p=32 us  95p=37 us  99p=141 us  99.9p=152 us  99.99p=157 us  
TP: total=0.1200 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=152 us  99.99p=158 us  
TP: total=0.1197 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=152 us  99.99p=159 us  
TP: total=0.1200 mops  50p=27 us  90p=32 us  95p=37 us  99p=141 us  99.9p=151 us  99.99p=157 us  
TP: total=0.1264 mops  50p=27 us  90p=32 us  95p=35 us  99p=138 us  99.9p=149 us  99.99p=158 us  
TP: total=0.1396 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=48 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=57 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=58 us  
TP: total=0.1391 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=62 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1394 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=100 us  
TP: total=0.1394 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=100 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=104 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1389 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=57 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=48 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=57 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=113 us  
TP: total=0.1390 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=47 us  99.99p=127 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1393 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1394 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1387 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=53 us  
TP: total=0.1381 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=43 us  99.99p=60 us  
TP: total=0.1394 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1390 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=51 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1378 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=44 us  99.99p=76 us  
TP: total=0.1383 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=45 us  99.99p=143 us  
TP: total=0.1391 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1396 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=76 us  
TP: total=0.1385 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=59 us  
TP: total=0.1396 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=60 us  
TP: total=0.1401 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=110 us  
TP: total=0.1393 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=80 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=43 us  99.99p=115 us  
TP: total=0.1388 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=45 us  99.99p=115 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=68 us  
TP: total=0.1386 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=91 us  
TP: total=0.1399 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=75 us  
TP: total=0.1385 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=44 us  99.99p=125 us  
TP: total=0.1392 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1391 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=64 us  
TP: total=0.1390 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=59 us  
TP: total=0.1389 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=45 us  99.99p=97 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=97 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=62 us  
TP: total=0.1388 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=97 us  
TP: total=0.1388 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=45 us  99.99p=119 us  
TP: total=0.1375 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=55 us  99.99p=104 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1385 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=46 us  99.99p=100 us  
TP: total=0.1356 mops  50p=27 us  90p=31 us  95p=33 us  99p=38 us  99.9p=144 us  99.99p=154 us  
TP: total=0.1388 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=44 us  99.99p=79 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=92 us  
TP: total=0.1385 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=43 us  99.99p=108 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1369 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=63 us  
TP: total=0.1382 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=75 us  
TP: total=0.1363 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=45 us  99.99p=136 us  
TP: total=0.1391 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1385 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=61 us  
TP: total=0.1385 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1379 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=55 us  99.99p=117 us  
TP: total=0.1375 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=44 us  99.99p=101 us  
TP: total=0.1394 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=43 us  99.99p=126 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1391 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1399 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=48 us  
TP: total=0.1394 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1393 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1391 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1394 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1393 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1392 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1393 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=55 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=32 us  99p=34 us  99.9p=39 us  99.99p=85 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=32 us  99p=36 us  99.9p=41 us  99.99p=59 us  
TP: total=0.1389 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1390 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1389 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1390 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=62 us  
TP: total=0.1371 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=101 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=57 us  
TP: total=0.1392 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=56 us  
TP: total=0.1394 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1393 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1393 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=55 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=60 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=55 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=61 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1393 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=54 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=55 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=55 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=56 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1394 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1394 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=62 us  
TP: total=0.1392 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1389 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=59 us  
TP: total=0.1393 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=51 us  
TP: total=0.1393 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=55 us  
TP: total=0.1392 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1317 mops  50p=27 us  90p=31 us  95p=33 us  99p=135 us  99.9p=148 us  99.99p=156 us  
TP: total=0.1190 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=152 us  99.99p=156 us  
TP: total=0.1265 mops  50p=27 us  90p=32 us  95p=34 us  99p=139 us  99.9p=151 us  99.99p=156 us  
TP: total=0.1390 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1394 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1396 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1394 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1391 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1396 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1402 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=48 us  
TP: total=0.1400 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1393 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=53 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1393 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=60 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1394 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=60 us  
TP: total=0.1399 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=45 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1380 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=57 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1378 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=84 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=60 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=65 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=71 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=62 us  
TP: total=0.1383 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1333 mops  50p=27 us  90p=31 us  95p=33 us  99p=133 us  99.9p=147 us  99.99p=154 us  
TP: total=0.1188 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=152 us  99.99p=158 us  
TP: total=0.1193 mops  50p=27 us  90p=32 us  95p=37 us  99p=142 us  99.9p=152 us  99.99p=156 us  
TP: total=0.1280 mops  50p=27 us  90p=32 us  95p=34 us  99p=138 us  99.9p=149 us  99.99p=154 us  
TP: total=0.1378 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=61 us  
TP: total=0.1392 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1404 mops  50p=27 us  90p=30 us  95p=32 us  99p=36 us  99.9p=41 us  99.99p=55 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1379 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1376 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=87 us  
TP: total=0.1402 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=78 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1322 mops  50p=27 us  90p=31 us  95p=33 us  99p=134 us  99.9p=148 us  99.99p=154 us  
TP: total=0.1284 mops  50p=27 us  90p=31 us  95p=34 us  99p=134 us  99.9p=148 us  99.99p=156 us  
TP: total=0.1390 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1380 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=49 us  
TP: total=0.1380 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=63 us  
TP: total=0.1376 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=60 us  
TP: total=0.1356 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=73 us  
TP: total=0.1366 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=54 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=48 us  
TP: total=0.1391 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=48 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=93 us  
TP: total=0.1390 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=44 us  99.99p=90 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=49 us  
TP: total=0.1374 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=55 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1352 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=45 us  99.99p=116 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=54 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1347 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=82 us  
TP: total=0.1371 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=55 us  
TP: total=0.1340 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=43 us  99.99p=69 us  
TP: total=0.1382 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=44 us  99.99p=110 us  
TP: total=0.1295 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=51 us  99.99p=112 us  
TP: total=0.1399 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=65 us  
TP: total=0.1310 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=55 us  
TP: total=0.1394 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=86 us  
TP: total=0.1375 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=90 us  
TP: total=0.1367 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=75 us  
TP: total=0.1360 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=63 us  
TP: total=0.1356 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=70 us  
TP: total=0.1391 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=109 us  
TP: total=0.1357 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=80 us  
TP: total=0.1396 mops  50p=27 us  90p=31 us  95p=33 us  99p=35 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1376 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=59 us  
TP: total=0.1392 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=76 us  
TP: total=0.1331 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=46 us  99.99p=96 us  
TP: total=0.1391 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=65 us  
TP: total=0.1399 mops  50p=27 us  90p=30 us  95p=33 us  99p=35 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1399 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1396 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=54 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=36 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=50 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=51 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1394 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=49 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=35 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=35 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1394 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1401 mops  50p=27 us  90p=30 us  95p=33 us  99p=35 us  99.9p=40 us  99.99p=48 us  
TP: total=0.1397 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=52 us  
TP: total=0.1397 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1395 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=62 us  
TP: total=0.1396 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=48 us  
TP: total=0.1398 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=54 us  
TP: total=0.1399 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1392 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1400 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1400 mops  50p=27 us  90p=30 us  95p=33 us  99p=35 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1398 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1402 mops  50p=27 us  90p=30 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=46 us  
Final throughput = 0.1390 mops
Hist[22]=6
Hist[23]=14132
Hist[24]=1522548
Hist[25]=10453678
Hist[26]=17912193
Hist[27]=15722750
Hist[28]=9031180
Hist[29]=3635429
Hist[30]=1675855
Hist[31]=1466177
Hist[32]=1572697
Hist[33]=1366426
Hist[34]=941009
Hist[35]=554695
Hist[36]=311111
Hist[37]=177982
Hist[38]=106555
Hist[39]=66505
Hist[40]=42579
Hist[41]=26283
Hist[42]=16445
Hist[43]=9998
Hist[44]=6257
Hist[45]=3832
Hist[46]=2493
Hist[47]=1594
Hist[48]=1262
Hist[49]=958
Hist[50]=839
Hist[51]=716
Hist[52]=572
Hist[53]=555
Hist[54]=498
Hist[55]=430
Hist[56]=401
Hist[57]=418
Hist[58]=365
Hist[59]=367
Hist[60]=291
Hist[61]=291
Hist[62]=313
Hist[63]=252
Hist[64]=250
Hist[65]=229
Hist[66]=190
Hist[67]=159
Hist[68]=144
Hist[69]=131
Hist[70]=115
Hist[71]=114
Hist[72]=113
Hist[73]=125
Hist[74]=89
Hist[75]=91
Hist[76]=97
Hist[77]=101
Hist[78]=71
Hist[79]=70
Hist[80]=70
Hist[81]=58
Hist[82]=70
Hist[83]=76
Hist[84]=78
Hist[85]=58
Hist[86]=84
Hist[87]=53
Hist[88]=54
Hist[89]=59
Hist[90]=62
Hist[91]=63
Hist[92]=49
Hist[93]=42
Hist[94]=42
Hist[95]=36
Hist[96]=32
Hist[97]=41
Hist[98]=13
Hist[99]=28
Hist[100]=32
Hist[101]=45
Hist[102]=36
Hist[103]=27
Hist[104]=29
Hist[105]=21
Hist[106]=20
Hist[107]=22
Hist[108]=23
Hist[109]=23
Hist[110]=26
Hist[111]=24
Hist[112]=12
Hist[113]=19
Hist[114]=20
Hist[115]=24
Hist[116]=19
Hist[117]=18
Hist[118]=8
Hist[119]=16
Hist[120]=15
Hist[121]=16
Hist[122]=11
Hist[123]=19
Hist[124]=11
Hist[125]=18
Hist[126]=29
Hist[127]=37
Hist[128]=108
Hist[129]=489
Hist[130]=1365
Hist[131]=2834
Hist[132]=6279
Hist[133]=11053
Hist[134]=10923
Hist[135]=7559
Hist[136]=5036
Hist[137]=4637
Hist[138]=4678
Hist[139]=4970
Hist[140]=5211
Hist[141]=4500
Hist[142]=3576
Hist[143]=2817
Hist[144]=2521
Hist[145]=2514
Hist[146]=2416
Hist[147]=2000
Hist[148]=1430
Hist[149]=1069
Hist[150]=899
Hist[151]=735
Hist[152]=698
Hist[153]=509
Hist[154]=383
Hist[155]=237
Hist[156]=156
Hist[157]=94
Hist[158]=51
Hist[159]=41
Hist[160]=30
Hist[161]=12
Hist[162]=9
Hist[163]=11
Hist[164]=5
Hist[165]=4
Hist[166]=3
Hist[167]=1
Hist[168]=4
Hist[169]=4
Hist[170]=5
Hist[171]=3
Hist[172]=3
Hist[173]=1
Hist[174]=3
Hist[175]=4
Hist[177]=2
Hist[178]=2
Hist[179]=2
Hist[181]=2
Hist[183]=1
Hist[184]=1
Hist[185]=2
Hist[186]=1
Hist[188]=1
Hist[189]=1
Hist[191]=1
Hist[192]=2
Hist[197]=1
Hist[198]=1
Hist[199]=1
Hist[200]=2
Hist[205]=1
Hist[208]=1
Hist[209]=2
Hist[214]=1
Hist[215]=1
Hist[217]=1
Hist[219]=1
Hist[221]=1
Hist[229]=1
Hist[242]=1
Hist[253]=1
Hist[258]=1
Hist[262]=1
Hist[267]=1
Hist[272]=1
Hist[293]=1
Hist[599]=1
Hist[645]=1
Hist[883]=1
Hist[1014]=1
Hist[1116]=1
Hist[1141]=1
Hist[1167]=1
Hist[1168]=1
Hist[1170]=1
Hist[1172]=1
Hist[1431]=1
Hist[1993]=2
Hist[2561]=1
Hist[2653]=1
Hist[3091]=1
Hist[3131]=1
Hist[3289]=1
Hist[3505]=1
Hist[3657]=1
Hist[3773]=1
Hist[4011]=1
Hist[4095]=419


==> numbers/results/bg_test_hemem_gups_pebs.txt <==
2000000000 updates per thread (8 threads)
field of 2^38 (274877906944) bytes
8 byte element size (34359738368 elements total)
Init took 90.6225 seconds
Region address: 0x7f06e0a00000 - 0x7f46e0a00000	 size: 274877906944
Elements per thread: 4294967296
Initialization time: 90.6230 seconds.
Timing.
Elapsed time: 645.0832 seconds.
GUPS =	0.0248030041


==> numbers/results/eval_qtmem_Isolated_flexkv.txt <==
Number of keys = 19622474 (size 300.00 GB)
Hot set size = 75.00 GB
[1] Waiting for connections...
[1] Waiting for connections done
[1] Preloading keys...
[0] Waiting for connections...
[0] Waiting for connections done
[0] Preloading keys...
[2] Waiting for connections...
[2] Waiting for connections done
[2] Preloading keys...
[3] Waiting for connections...
[3] Waiting for connections done
[3] Preloading keys...
[3] Preloaded keys...
[0] Preloaded keys...
[1] Preloaded keys...
[2] Preloaded keys...
Preloading completed
[1] Start running...
[0] Start running...
[2] Start running...
[3] Start running...
TP: total=0.1286 mops  50p=27 us  90p=31 us  95p=59 us  99p=71 us  99.9p=84 us  99.99p=106 us  
TP: total=0.1384 mops  50p=27 us  90p=29 us  95p=31 us  99p=59 us  99.9p=71 us  99.99p=90 us  
TP: total=0.1335 mops  50p=27 us  90p=30 us  95p=35 us  99p=64 us  99.9p=76 us  99.99p=93 us  
TP: total=0.1315 mops  50p=27 us  90p=30 us  95p=59 us  99p=66 us  99.9p=79 us  99.99p=125 us  
TP: total=0.1302 mops  50p=27 us  90p=31 us  95p=59 us  99p=66 us  99.9p=85 us  99.99p=109 us  
TP: total=0.1299 mops  50p=27 us  90p=31 us  95p=59 us  99p=70 us  99.9p=84 us  99.99p=102 us  
TP: total=0.1318 mops  50p=27 us  90p=32 us  95p=36 us  99p=65 us  99.9p=86 us  99.99p=112 us  
TP: total=0.1354 mops  50p=28 us  90p=32 us  95p=34 us  99p=37 us  99.9p=44 us  99.99p=115 us  
TP: total=0.1337 mops  50p=28 us  90p=33 us  95p=35 us  99p=46 us  99.9p=60 us  99.99p=111 us  
TP: total=0.1382 mops  50p=27 us  90p=31 us  95p=32 us  99p=36 us  99.9p=43 us  99.99p=110 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=55 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=70 us  99.99p=93 us  
TP: total=0.1382 mops  50p=27 us  90p=29 us  95p=31 us  99p=60 us  99.9p=72 us  99.99p=87 us  
TP: total=0.1348 mops  50p=27 us  90p=30 us  95p=32 us  99p=62 us  99.9p=73 us  99.99p=95 us  
TP: total=0.1374 mops  50p=27 us  90p=29 us  95p=31 us  99p=60 us  99.9p=74 us  99.99p=114 us  
TP: total=0.1323 mops  50p=27 us  90p=30 us  95p=57 us  99p=64 us  99.9p=75 us  99.99p=100 us  
TP: total=0.1347 mops  50p=27 us  90p=30 us  95p=32 us  99p=63 us  99.9p=75 us  99.99p=90 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=90 us  
TP: total=0.1384 mops  50p=27 us  90p=29 us  95p=31 us  99p=61 us  99.9p=74 us  99.99p=93 us  
TP: total=0.1319 mops  50p=27 us  90p=30 us  95p=59 us  99p=65 us  99.9p=76 us  99.99p=95 us  
TP: total=0.1304 mops  50p=27 us  90p=31 us  95p=59 us  99p=71 us  99.9p=84 us  99.99p=97 us  
TP: total=0.1308 mops  50p=27 us  90p=31 us  95p=59 us  99p=65 us  99.9p=76 us  99.99p=97 us  
TP: total=0.1337 mops  50p=27 us  90p=30 us  95p=33 us  99p=63 us  99.9p=75 us  99.99p=96 us  
TP: total=0.1413 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=81 us  
TP: total=0.1377 mops  50p=27 us  90p=29 us  95p=31 us  99p=61 us  99.9p=74 us  99.99p=95 us  
TP: total=0.1320 mops  50p=27 us  90p=30 us  95p=58 us  99p=65 us  99.9p=75 us  99.99p=94 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=66 us  99.99p=89 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=37 us  99.99p=88 us  
TP: total=0.1387 mops  50p=27 us  90p=29 us  95p=30 us  99p=61 us  99.9p=73 us  99.99p=87 us  
TP: total=0.1310 mops  50p=27 us  90p=31 us  95p=59 us  99p=65 us  99.9p=76 us  99.99p=90 us  
TP: total=0.1344 mops  50p=27 us  90p=30 us  95p=33 us  99p=63 us  99.9p=75 us  99.99p=92 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=91 us  
TP: total=0.1386 mops  50p=27 us  90p=29 us  95p=30 us  99p=61 us  99.9p=74 us  99.99p=93 us  
TP: total=0.1321 mops  50p=27 us  90p=30 us  95p=59 us  99p=65 us  99.9p=76 us  99.99p=93 us  
TP: total=0.1349 mops  50p=27 us  90p=30 us  95p=33 us  99p=63 us  99.9p=75 us  99.99p=95 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=69 us  99.99p=91 us  
TP: total=0.1403 mops  50p=27 us  90p=30 us  95p=31 us  99p=35 us  99.9p=40 us  99.99p=111 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=113 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=84 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=30 us  99p=31 us  99.9p=35 us  99.99p=56 us  
TP: total=0.1389 mops  50p=27 us  90p=29 us  95p=30 us  99p=61 us  99.9p=75 us  99.99p=96 us  
TP: total=0.1319 mops  50p=27 us  90p=30 us  95p=59 us  99p=65 us  99.9p=75 us  99.99p=94 us  
TP: total=0.1301 mops  50p=27 us  90p=32 us  95p=59 us  99p=74 us  99.9p=85 us  99.99p=107 us  
TP: total=0.1377 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=43 us  99.99p=115 us  
TP: total=0.1756 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=49 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=81 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=79 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=90 us  
TP: total=0.1373 mops  50p=27 us  90p=29 us  95p=31 us  99p=62 us  99.9p=80 us  99.99p=114 us  
TP: total=0.1311 mops  50p=27 us  90p=31 us  95p=59 us  99p=65 us  99.9p=76 us  99.99p=96 us  
TP: total=0.1308 mops  50p=27 us  90p=31 us  95p=59 us  99p=68 us  99.9p=82 us  99.99p=101 us  
TP: total=0.1308 mops  50p=27 us  90p=31 us  95p=59 us  99p=65 us  99.9p=76 us  99.99p=99 us  
TP: total=0.1294 mops  50p=27 us  90p=31 us  95p=59 us  99p=71 us  99.9p=82 us  99.99p=96 us  
TP: total=0.1314 mops  50p=27 us  90p=30 us  95p=59 us  99p=65 us  99.9p=76 us  99.99p=97 us  
TP: total=0.1338 mops  50p=27 us  90p=30 us  95p=34 us  99p=64 us  99.9p=75 us  99.99p=86 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=68 us  99.99p=87 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=65 us  99.99p=90 us  
TP: total=0.1392 mops  50p=27 us  90p=29 us  95p=30 us  99p=60 us  99.9p=72 us  99.99p=93 us  
TP: total=0.1338 mops  50p=27 us  90p=30 us  95p=34 us  99p=63 us  99.9p=75 us  99.99p=91 us  
TP: total=0.1380 mops  50p=27 us  90p=30 us  95p=31 us  99p=60 us  99.9p=74 us  99.99p=118 us  
TP: total=0.1341 mops  50p=27 us  90p=30 us  95p=34 us  99p=63 us  99.9p=75 us  99.99p=89 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=37 us  99.99p=97 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=91 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=84 us  
TP: total=0.1391 mops  50p=27 us  90p=29 us  95p=30 us  99p=60 us  99.9p=74 us  99.99p=100 us  
TP: total=0.1317 mops  50p=27 us  90p=30 us  95p=59 us  99p=65 us  99.9p=75 us  99.99p=102 us  
TP: total=0.1314 mops  50p=27 us  90p=31 us  95p=59 us  99p=65 us  99.9p=76 us  99.99p=94 us  
TP: total=0.1302 mops  50p=27 us  90p=31 us  95p=59 us  99p=70 us  99.9p=82 us  99.99p=99 us  
TP: total=0.1342 mops  50p=27 us  90p=30 us  95p=34 us  99p=64 us  99.9p=75 us  99.99p=90 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=46 us  
TP: total=0.1398 mops  50p=27 us  90p=29 us  95p=30 us  99p=60 us  99.9p=73 us  99.99p=96 us  
TP: total=0.1335 mops  50p=27 us  90p=30 us  95p=57 us  99p=64 us  99.9p=75 us  99.99p=93 us  
TP: total=0.1367 mops  50p=27 us  90p=30 us  95p=31 us  99p=62 us  99.9p=75 us  99.99p=95 us  
TP: total=0.1319 mops  50p=27 us  90p=30 us  95p=59 us  99p=65 us  99.9p=76 us  99.99p=92 us  
TP: total=0.1314 mops  50p=27 us  90p=31 us  95p=59 us  99p=65 us  99.9p=76 us  99.99p=95 us  
TP: total=0.1341 mops  50p=27 us  90p=30 us  95p=34 us  99p=64 us  99.9p=75 us  99.99p=86 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=30 us  99p=59 us  99.9p=73 us  99.99p=122 us  
TP: total=0.1340 mops  50p=27 us  90p=30 us  95p=36 us  99p=63 us  99.9p=74 us  99.99p=88 us  
TP: total=0.1390 mops  50p=27 us  90p=29 us  95p=30 us  99p=59 us  99.9p=71 us  99.99p=103 us  
TP: total=0.1315 mops  50p=27 us  90p=30 us  95p=59 us  99p=64 us  99.9p=75 us  99.99p=93 us  
TP: total=0.1305 mops  50p=27 us  90p=31 us  95p=59 us  99p=65 us  99.9p=76 us  99.99p=95 us  
TP: total=0.1341 mops  50p=27 us  90p=30 us  95p=35 us  99p=63 us  99.9p=75 us  99.99p=92 us  
TP: total=0.1313 mops  50p=27 us  90p=31 us  95p=59 us  99p=65 us  99.9p=76 us  99.99p=97 us  
TP: total=0.1336 mops  50p=27 us  90p=30 us  95p=34 us  99p=64 us  99.9p=76 us  99.99p=97 us  
TP: total=0.1334 mops  50p=27 us  90p=30 us  95p=54 us  99p=63 us  99.9p=75 us  99.99p=90 us  
TP: total=0.1394 mops  50p=27 us  90p=29 us  95p=31 us  99p=59 us  99.9p=72 us  99.99p=92 us  
TP: total=0.1340 mops  50p=27 us  90p=30 us  95p=39 us  99p=64 us  99.9p=75 us  99.99p=89 us  
TP: total=0.1381 mops  50p=27 us  90p=30 us  95p=31 us  99p=64 us  99.9p=83 us  99.99p=116 us  
TP: total=0.1313 mops  50p=27 us  90p=31 us  95p=59 us  99p=65 us  99.9p=76 us  99.99p=99 us  
TP: total=0.1311 mops  50p=27 us  90p=31 us  95p=59 us  99p=64 us  99.9p=75 us  99.99p=101 us  
TP: total=0.1309 mops  50p=27 us  90p=31 us  95p=59 us  99p=70 us  99.9p=81 us  99.99p=95 us  
TP: total=0.1319 mops  50p=27 us  90p=30 us  95p=59 us  99p=64 us  99.9p=75 us  99.99p=92 us  
TP: total=0.1300 mops  50p=27 us  90p=31 us  95p=59 us  99p=66 us  99.9p=82 us  99.99p=99 us  
TP: total=0.1335 mops  50p=27 us  90p=30 us  95p=53 us  99p=63 us  99.9p=74 us  99.99p=109 us  
TP: total=0.1395 mops  50p=27 us  90p=29 us  95p=30 us  99p=59 us  99.9p=70 us  99.99p=114 us  
TP: total=0.1316 mops  50p=27 us  90p=30 us  95p=58 us  99p=64 us  99.9p=74 us  99.99p=91 us  
TP: total=0.1311 mops  50p=27 us  90p=31 us  95p=58 us  99p=66 us  99.9p=81 us  99.99p=102 us  
TP: total=0.1387 mops  50p=27 us  90p=30 us  95p=32 us  99p=36 us  99.9p=40 us  99.99p=89 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=60 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=45 us  
TP: total=0.1395 mops  50p=27 us  90p=30 us  95p=31 us  99p=38 us  99.9p=48 us  99.99p=98 us  
TP: total=0.1358 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=46 us  99.99p=112 us  
TP: total=0.1369 mops  50p=27 us  90p=31 us  95p=33 us  99p=37 us  99.9p=43 us  99.99p=107 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=30 us  99p=59 us  99.9p=72 us  99.99p=95 us  
TP: total=0.1316 mops  50p=27 us  90p=31 us  95p=59 us  99p=65 us  99.9p=76 us  99.99p=104 us  
TP: total=0.1315 mops  50p=27 us  90p=31 us  95p=59 us  99p=65 us  99.9p=76 us  99.99p=96 us  
TP: total=0.1327 mops  50p=27 us  90p=30 us  95p=56 us  99p=64 us  99.9p=75 us  99.99p=89 us  
TP: total=0.1416 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=37 us  99.99p=88 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=57 us  99.9p=71 us  99.99p=92 us  
TP: total=0.1337 mops  50p=27 us  90p=30 us  95p=57 us  99p=63 us  99.9p=74 us  99.99p=88 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=66 us  99.99p=91 us  
TP: total=0.1427 mops  50p=26 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=79 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=89 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=94 us  
TP: total=0.1426 mops  50p=26 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=70 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=58 us  99.9p=68 us  99.99p=88 us  
TP: total=0.1318 mops  50p=27 us  90p=31 us  95p=58 us  99p=64 us  99.9p=75 us  99.99p=93 us  
TP: total=0.1321 mops  50p=27 us  90p=30 us  95p=58 us  99p=64 us  99.9p=74 us  99.99p=96 us  
TP: total=0.1318 mops  50p=27 us  90p=31 us  95p=58 us  99p=64 us  99.9p=75 us  99.99p=92 us  
Warmup complete
TP: total=0.1334 mops  50p=27 us  90p=30 us  95p=56 us  99p=63 us  99.9p=74 us  99.99p=91 us  
TP: total=0.1427 mops  50p=26 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=90 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=89 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=60 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=81 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=90 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=97 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=31 us  99p=36 us  99.9p=87 us  99.99p=111 us  
TP: total=0.1370 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=42 us  99.99p=118 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=59 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=30 us  99p=31 us  99.9p=35 us  99.99p=72 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=52 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=50 us  
TP: total=0.1401 mops  50p=27 us  90p=29 us  95p=30 us  99p=37 us  99.9p=72 us  99.99p=89 us  
TP: total=0.1315 mops  50p=27 us  90p=31 us  95p=59 us  99p=69 us  99.9p=82 us  99.99p=104 us  
TP: total=0.1387 mops  50p=27 us  90p=31 us  95p=32 us  99p=36 us  99.9p=40 us  99.99p=114 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=83 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=67 us  99.99p=94 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=48 us  
TP: total=0.1405 mops  50p=27 us  90p=30 us  95p=31 us  99p=38 us  99.9p=47 us  99.99p=79 us  
TP: total=0.1391 mops  50p=27 us  90p=30 us  95p=32 us  99p=36 us  99.9p=45 us  99.99p=111 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=84 us  
TP: total=0.1400 mops  50p=27 us  90p=29 us  95p=30 us  99p=35 us  99.9p=75 us  99.99p=93 us  
TP: total=0.1359 mops  50p=27 us  90p=30 us  95p=32 us  99p=62 us  99.9p=74 us  99.99p=96 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=97 us  
TP: total=0.1424 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=47 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=49 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=66 us  99.99p=97 us  
TP: total=0.1354 mops  50p=27 us  90p=30 us  95p=32 us  99p=62 us  99.9p=73 us  99.99p=100 us  
TP: total=0.1388 mops  50p=27 us  90p=29 us  95p=30 us  99p=59 us  99.9p=67 us  99.99p=83 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=45 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=30 us  99p=31 us  99.9p=36 us  99.99p=87 us  
TP: total=0.1406 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=69 us  99.99p=92 us  
TP: total=0.1311 mops  50p=27 us  90p=31 us  95p=59 us  99p=70 us  99.9p=82 us  99.99p=101 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=68 us  99.99p=85 us  
TP: total=0.1311 mops  50p=27 us  90p=31 us  95p=59 us  99p=65 us  99.9p=76 us  99.99p=95 us  
TP: total=0.1320 mops  50p=27 us  90p=31 us  95p=58 us  99p=64 us  99.9p=76 us  99.99p=89 us  
TP: total=0.1402 mops  50p=27 us  90p=29 us  95p=30 us  99p=34 us  99.9p=66 us  99.99p=102 us  
TP: total=0.1355 mops  50p=27 us  90p=30 us  95p=32 us  99p=64 us  99.9p=82 us  99.99p=112 us  
TP: total=0.1370 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=44 us  99.99p=113 us  
TP: total=0.1768 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=72 us  99.99p=85 us  
TP: total=0.1326 mops  50p=27 us  90p=30 us  95p=58 us  99p=65 us  99.9p=76 us  99.99p=92 us  
TP: total=0.1409 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=68 us  99.99p=92 us  
TP: total=0.1315 mops  50p=27 us  90p=31 us  95p=59 us  99p=64 us  99.9p=75 us  99.99p=95 us  
TP: total=0.1305 mops  50p=27 us  90p=31 us  95p=58 us  99p=64 us  99.9p=76 us  99.99p=106 us  
TP: total=0.1361 mops  50p=27 us  90p=30 us  95p=32 us  99p=61 us  99.9p=71 us  99.99p=90 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=68 us  99.99p=93 us  
TP: total=0.1408 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=75 us  99.99p=100 us  
TP: total=0.1310 mops  50p=27 us  90p=31 us  95p=59 us  99p=71 us  99.9p=82 us  99.99p=107 us  
TP: total=0.1360 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=43 us  99.99p=112 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=72 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=81 us  
TP: total=0.1424 mops  50p=26 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=86 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=72 us  99.99p=93 us  
TP: total=0.1321 mops  50p=27 us  90p=30 us  95p=58 us  99p=65 us  99.9p=76 us  99.99p=100 us  
TP: total=0.1399 mops  50p=27 us  90p=29 us  95p=31 us  99p=34 us  99.9p=72 us  99.99p=94 us  
TP: total=0.1311 mops  50p=27 us  90p=31 us  95p=59 us  99p=66 us  99.9p=78 us  99.99p=100 us  
TP: total=0.1321 mops  50p=27 us  90p=30 us  95p=59 us  99p=64 us  99.9p=76 us  99.99p=91 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=86 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=88 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=89 us  
TP: total=0.1330 mops  50p=27 us  90p=30 us  95p=58 us  99p=64 us  99.9p=76 us  99.99p=91 us  
TP: total=0.1316 mops  50p=27 us  90p=31 us  95p=59 us  99p=65 us  99.9p=76 us  99.99p=91 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=80 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=66 us  99.99p=93 us  
TP: total=0.1316 mops  50p=27 us  90p=30 us  95p=59 us  99p=65 us  99.9p=77 us  99.99p=92 us  
TP: total=0.1312 mops  50p=27 us  90p=31 us  95p=59 us  99p=65 us  99.9p=76 us  99.99p=88 us  
TP: total=0.1312 mops  50p=27 us  90p=31 us  95p=59 us  99p=66 us  99.9p=76 us  99.99p=92 us  
TP: total=0.1304 mops  50p=27 us  90p=31 us  95p=59 us  99p=70 us  99.9p=82 us  99.99p=105 us  
TP: total=0.1298 mops  50p=27 us  90p=31 us  95p=59 us  99p=65 us  99.9p=77 us  99.99p=90 us  
TP: total=0.1314 mops  50p=27 us  90p=31 us  95p=58 us  99p=64 us  99.9p=75 us  99.99p=98 us  
TP: total=0.1301 mops  50p=27 us  90p=31 us  95p=58 us  99p=64 us  99.9p=74 us  99.99p=93 us  
TP: total=0.1302 mops  50p=27 us  90p=31 us  95p=59 us  99p=68 us  99.9p=80 us  99.99p=97 us  
TP: total=0.1314 mops  50p=27 us  90p=31 us  95p=59 us  99p=66 us  99.9p=78 us  99.99p=98 us  
TP: total=0.1348 mops  50p=27 us  90p=30 us  95p=32 us  99p=62 us  99.9p=74 us  99.99p=88 us  
TP: total=0.1314 mops  50p=27 us  90p=31 us  95p=58 us  99p=64 us  99.9p=74 us  99.99p=91 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=55 us  
TP: total=0.1327 mops  50p=27 us  90p=30 us  95p=58 us  99p=65 us  99.9p=77 us  99.99p=94 us  
TP: total=0.1412 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=62 us  99.99p=92 us  
TP: total=0.1311 mops  50p=27 us  90p=31 us  95p=59 us  99p=65 us  99.9p=77 us  99.99p=91 us  
TP: total=0.1313 mops  50p=27 us  90p=31 us  95p=59 us  99p=65 us  99.9p=77 us  99.99p=105 us  
TP: total=0.1297 mops  50p=27 us  90p=31 us  95p=59 us  99p=65 us  99.9p=80 us  99.99p=101 us  
TP: total=0.1350 mops  50p=27 us  90p=32 us  95p=34 us  99p=38 us  99.9p=79 us  99.99p=114 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=55 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=58 us  
TP: total=0.1414 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=55 us  
TP: total=0.1417 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=67 us  
TP: total=0.1389 mops  50p=27 us  90p=30 us  95p=32 us  99p=36 us  99.9p=40 us  99.99p=110 us  
TP: total=0.1422 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=39 us  99.99p=58 us  
TP: total=0.1358 mops  50p=27 us  90p=32 us  95p=34 us  99p=38 us  99.9p=48 us  99.99p=111 us  
TP: total=0.1383 mops  50p=27 us  90p=31 us  95p=32 us  99p=36 us  99.9p=41 us  99.99p=111 us  
TP: total=0.1419 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=37 us  99.99p=85 us  
TP: total=0.1319 mops  50p=27 us  90p=30 us  95p=59 us  99p=65 us  99.9p=76 us  99.99p=89 us  
TP: total=0.1322 mops  50p=27 us  90p=30 us  95p=58 us  99p=63 us  99.9p=76 us  99.99p=96 us  
TP: total=0.1312 mops  50p=27 us  90p=31 us  95p=58 us  99p=64 us  99.9p=74 us  99.99p=90 us  
TP: total=0.1404 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=59 us  99.99p=87 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=85 us  
TP: total=0.1296 mops  50p=27 us  90p=33 us  95p=37 us  99p=75 us  99.9p=92 us  99.99p=113 us  
TP: total=0.1423 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=60 us  99.99p=95 us  
TP: total=0.1421 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=95 us  
TP: total=0.1323 mops  50p=27 us  90p=30 us  95p=58 us  99p=64 us  99.9p=77 us  99.99p=91 us  
TP: total=0.1383 mops  50p=27 us  90p=30 us  95p=31 us  99p=59 us  99.9p=70 us  99.99p=87 us  
TP: total=0.1658 mops  50p=27 us  90p=30 us  95p=58 us  99p=64 us  99.9p=75 us  99.99p=94 us  
TP: total=0.1420 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=57 us  99.99p=96 us  
TP: total=0.1317 mops  50p=27 us  90p=31 us  95p=58 us  99p=64 us  99.9p=75 us  99.99p=115 us  
TP: total=0.1405 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=61 us  99.99p=95 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=93 us  
TP: total=0.1410 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=63 us  99.99p=89 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=61 us  
TP: total=0.1317 mops  50p=27 us  90p=30 us  95p=59 us  99p=66 us  99.9p=77 us  99.99p=95 us  
TP: total=0.1407 mops  50p=27 us  90p=29 us  95p=30 us  99p=33 us  99.9p=60 us  99.99p=85 us  
TP: total=0.1335 mops  50p=27 us  90p=30 us  95p=57 us  99p=65 us  99.9p=76 us  99.99p=90 us  
TP: total=0.1326 mops  50p=27 us  90p=30 us  95p=59 us  99p=65 us  99.9p=76 us  99.99p=93 us  
TP: total=0.1366 mops  50p=27 us  90p=31 us  95p=32 us  99p=60 us  99.9p=84 us  99.99p=115 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=64 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=54 us  
TP: total=0.1361 mops  50p=27 us  90p=32 us  95p=34 us  99p=44 us  99.9p=50 us  99.99p=113 us  
TP: total=0.1415 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=56 us  
TP: total=0.1418 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=47 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=36 us  99.99p=55 us  
TP: total=0.1411 mops  50p=27 us  90p=29 us  95p=30 us  99p=32 us  99.9p=35 us  99.99p=55 us  
Final throughput = 0.1394 mops
Hist[22]=13
Hist[23]=5121
Hist[24]=388254
Hist[25]=2591870
Hist[26]=4463039
Hist[27]=3912049
Hist[28]=2274680
Hist[29]=1256165
Hist[30]=695231
Hist[31]=338866
Hist[32]=166778
Hist[33]=85184
Hist[34]=46422
Hist[35]=27699
Hist[36]=17300
Hist[37]=10675
Hist[38]=6728
Hist[39]=4333
Hist[40]=3001
Hist[41]=2105
Hist[42]=1541
Hist[43]=1245
Hist[44]=1093
Hist[45]=933
Hist[46]=697
Hist[47]=601
Hist[48]=474
Hist[49]=271
Hist[50]=194
Hist[51]=157
Hist[52]=120
Hist[53]=177
Hist[54]=650
Hist[55]=2935
Hist[56]=8453
Hist[57]=16092
Hist[58]=36128
Hist[59]=62548
Hist[60]=57459
Hist[61]=40567
Hist[62]=26720
Hist[63]=19444
Hist[64]=15551
Hist[65]=11428
Hist[66]=7244
Hist[67]=4675
Hist[68]=3520
Hist[69]=3110
Hist[70]=3373
Hist[71]=4063
Hist[72]=4570
Hist[73]=4640
Hist[74]=4190
Hist[75]=3464
Hist[76]=2698
Hist[77]=2129
Hist[78]=1548
Hist[79]=1154
Hist[80]=832
Hist[81]=563
Hist[82]=442
Hist[83]=375
Hist[84]=277
Hist[85]=256
Hist[86]=214
Hist[87]=247
Hist[88]=214
Hist[89]=218
Hist[90]=190
Hist[91]=133
Hist[92]=142
Hist[93]=102
Hist[94]=100
Hist[95]=74
Hist[96]=63
Hist[97]=62
Hist[98]=29
Hist[99]=26
Hist[100]=30
Hist[101]=20
Hist[102]=22
Hist[103]=19
Hist[104]=11
Hist[105]=8
Hist[106]=5
Hist[107]=8
Hist[108]=14
Hist[109]=9
Hist[110]=9
Hist[111]=19
Hist[112]=14
Hist[113]=18
Hist[114]=23
Hist[115]=19
Hist[116]=17
Hist[117]=28
Hist[118]=19
Hist[119]=20
Hist[120]=12
Hist[121]=12
Hist[122]=11
Hist[123]=17
Hist[124]=25
Hist[125]=48
Hist[126]=71
Hist[127]=81
Hist[128]=113
Hist[129]=157
Hist[130]=166
Hist[131]=151
Hist[132]=156
Hist[133]=92
Hist[134]=83
Hist[135]=60
Hist[136]=18
Hist[137]=17
Hist[138]=10
Hist[139]=2
Hist[140]=7
Hist[141]=5
Hist[142]=2
Hist[143]=1
Hist[144]=1
Hist[146]=3
Hist[147]=3
Hist[149]=1
Hist[150]=5
Hist[151]=3
Hist[152]=1
Hist[153]=1
Hist[157]=2
Hist[164]=1
Hist[166]=1
Hist[178]=1
Hist[266]=1


==> numbers/results/eval_qtmem_gapbs.txt <==
process id = 139681
Generate Time:       279.46652
Build Time:          243.89836
Graph has 268435455 nodes and 4236159837 undirected edges for degree: 15
    a                0.16458
source: 234980608
    b               42.20414
    p               19.42658
Trial Time:          62.37471
    a                0.10182
source: 74382325
    b               36.31929
    p               18.45080
Trial Time:          55.12020
    a                0.10148
source: 109761384
    b               60.36888
    p               36.36190
Trial Time:          97.05293
    a                0.53099
source: 248893667
    b              122.68599
    p               23.86877
Trial Time:          147.62355
    a                0.09725
source: 228378601
    b               47.43024
    p               21.17237
Trial Time:          69.93298
    a                1.27315
source: 29923755
    b               44.82716
    p               21.56057
Trial Time:          68.31794
    a                0.39449
source: 213859898


==> numbers/results/eval_qtmem_gapbs_flexkv.txt <==
Number of keys = 19622474 (size 300.00 GB)
Hot set size = 75.00 GB
[0] Waiting for connections...
[0] Waiting for connections done
[0] Preloading keys...
[1] Waiting for connections...
[1] Waiting for connections done
[1] Preloading keys...
[2] Waiting for connections...
[2] Waiting for connections done
[2] Preloading keys...
[3] Waiting for connections...
[3] Waiting for connections done
[3] Preloading keys...
[2] Preloaded keys...
[3] Preloaded keys...
[1] Preloaded keys...
[0] Preloaded keys...
Preloading completed
[0] Start running...
[3] Start running...
[2] Start running...
[1] Start running...
TP: total=0.1180 mops  50p=29 us  90p=36 us  95p=70 us  99p=83 us  99.9p=92 us  99.99p=103 us  
TP: total=0.1252 mops  50p=28 us  90p=34 us  95p=37 us  99p=79 us  99.9p=89 us  99.99p=97 us  
TP: total=0.1297 mops  50p=28 us  90p=34 us  95p=36 us  99p=48 us  99.9p=57 us  99.99p=63 us  
TP: total=0.1329 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=48 us  
TP: total=0.1317 mops  50p=28 us  90p=33 us  95p=35 us  99p=41 us  99.9p=54 us  99.99p=62 us  
TP: total=0.1319 mops  50p=28 us  90p=33 us  95p=35 us  99p=41 us  99.9p=52 us  99.99p=59 us  
TP: total=0.1292 mops  50p=28 us  90p=33 us  95p=35 us  99p=75 us  99.9p=87 us  99.99p=95 us  
TP: total=0.1203 mops  50p=28 us  90p=35 us  95p=69 us  99p=83 us  99.9p=91 us  99.99p=98 us  
TP: total=0.1203 mops  50p=29 us  90p=38 us  95p=45 us  99p=81 us  99.9p=95 us  99.99p=113 us  
TP: total=0.1257 mops  50p=30 us  90p=36 us  95p=39 us  99p=45 us  99.9p=51 us  99.99p=60 us  
TP: total=0.1285 mops  50p=29 us  90p=35 us  95p=38 us  99p=43 us  99.9p=49 us  99.99p=55 us  
TP: total=0.1223 mops  50p=31 us  90p=38 us  95p=41 us  99p=46 us  99.9p=53 us  99.99p=61 us  
TP: total=0.1258 mops  50p=30 us  90p=36 us  95p=39 us  99p=45 us  99.9p=53 us  99.99p=66 us  
TP: total=0.1334 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=53 us  
TP: total=0.1258 mops  50p=28 us  90p=34 us  95p=37 us  99p=80 us  99.9p=89 us  99.99p=99 us  
TP: total=0.1231 mops  50p=28 us  90p=34 us  95p=45 us  99p=82 us  99.9p=91 us  99.99p=99 us  
TP: total=0.1331 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1332 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1333 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=56 us  
TP: total=0.1332 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=76 us  
TP: total=0.1336 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=49 us  
TP: total=0.1282 mops  50p=29 us  90p=35 us  95p=38 us  99p=46 us  99.9p=56 us  99.99p=65 us  
TP: total=0.1294 mops  50p=29 us  90p=34 us  95p=37 us  99p=43 us  99.9p=49 us  99.99p=83 us  
TP: total=0.1341 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=58 us  
TP: total=0.1344 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=47 us  
TP: total=0.1337 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=49 us  99.99p=89 us  
TP: total=0.1314 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=49 us  99.99p=89 us  
TP: total=0.1291 mops  50p=28 us  90p=35 us  95p=36 us  99p=42 us  99.9p=84 us  99.99p=97 us  
TP: total=0.1266 mops  50p=28 us  90p=36 us  95p=38 us  99p=47 us  99.9p=82 us  99.99p=97 us  
TP: total=0.1282 mops  50p=28 us  90p=35 us  95p=37 us  99p=74 us  99.9p=87 us  99.99p=95 us  
TP: total=0.1271 mops  50p=28 us  90p=32 us  95p=36 us  99p=79 us  99.9p=88 us  99.99p=95 us  
TP: total=0.1361 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=42 us  99.99p=86 us  
TP: total=0.1368 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=48 us  
TP: total=0.1356 mops  50p=28 us  90p=31 us  95p=32 us  99p=36 us  99.9p=82 us  99.99p=92 us  
TP: total=0.1364 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1363 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=44 us  
TP: total=0.1365 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1341 mops  50p=28 us  90p=31 us  95p=33 us  99p=40 us  99.9p=108 us  99.99p=181 us  
TP: total=0.1363 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=78 us  
TP: total=0.1364 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=49 us  
TP: total=0.1360 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1362 mops  50p=28 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=76 us  
TP: total=0.1311 mops  50p=28 us  90p=32 us  95p=34 us  99p=75 us  99.9p=86 us  99.99p=94 us  
TP: total=0.1223 mops  50p=28 us  90p=34 us  95p=68 us  99p=82 us  99.9p=90 us  99.99p=96 us  
TP: total=0.1249 mops  50p=28 us  90p=34 us  95p=38 us  99p=80 us  99.9p=89 us  99.99p=98 us  
TP: total=0.1331 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=55 us  
TP: total=0.1299 mops  50p=28 us  90p=33 us  95p=34 us  99p=75 us  99.9p=87 us  99.99p=95 us  
TP: total=0.1348 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=61 us  
TP: total=0.1314 mops  50p=28 us  90p=32 us  95p=34 us  99p=73 us  99.9p=87 us  99.99p=94 us  
TP: total=0.1213 mops  50p=28 us  90p=34 us  95p=69 us  99p=82 us  99.9p=91 us  99.99p=96 us  
TP: total=0.0873 mops  50p=29 us  90p=67 us  95p=188 us  99p=251 us  99.9p=318 us  99.99p=381 us  
TP: total=0.0850 mops  50p=29 us  90p=102 us  95p=126 us  99p=170 us  99.9p=224 us  99.99p=289 us  
TP: total=0.1103 mops  50p=30 us  90p=44 us  95p=74 us  99p=120 us  99.9p=169 us  99.99p=220 us  
TP: total=0.1238 mops  50p=30 us  90p=38 us  95p=41 us  99p=46 us  99.9p=54 us  99.99p=72 us  
TP: total=0.1310 mops  50p=28 us  90p=34 us  95p=35 us  99p=38 us  99.9p=44 us  99.99p=64 us  
TP: total=0.1312 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=81 us  99.99p=93 us  
TP: total=0.1274 mops  50p=28 us  90p=34 us  95p=36 us  99p=78 us  99.9p=95 us  99.99p=114 us  
TP: total=0.1193 mops  50p=28 us  90p=36 us  95p=70 us  99p=84 us  99.9p=98 us  99.99p=114 us  
TP: total=0.1193 mops  50p=28 us  90p=36 us  95p=70 us  99p=83 us  99.9p=92 us  99.99p=98 us  
TP: total=0.1191 mops  50p=28 us  90p=36 us  95p=70 us  99p=83 us  99.9p=92 us  99.99p=102 us  
TP: total=0.1192 mops  50p=28 us  90p=36 us  95p=70 us  99p=83 us  99.9p=91 us  99.99p=98 us  
TP: total=0.1197 mops  50p=28 us  90p=35 us  95p=70 us  99p=83 us  99.9p=92 us  99.99p=99 us  
TP: total=0.1197 mops  50p=28 us  90p=35 us  95p=70 us  99p=83 us  99.9p=92 us  99.99p=100 us  
TP: total=0.1193 mops  50p=28 us  90p=35 us  95p=70 us  99p=84 us  99.9p=93 us  99.99p=107 us  
TP: total=0.1183 mops  50p=29 us  90p=36 us  95p=71 us  99p=85 us  99.9p=102 us  99.99p=117 us  
TP: total=0.1192 mops  50p=28 us  90p=35 us  95p=70 us  99p=84 us  99.9p=91 us  99.99p=97 us  
TP: total=0.1197 mops  50p=28 us  90p=35 us  95p=70 us  99p=83 us  99.9p=92 us  99.99p=98 us  
TP: total=0.1211 mops  50p=28 us  90p=35 us  95p=68 us  99p=83 us  99.9p=91 us  99.99p=97 us  
TP: total=0.1261 mops  50p=28 us  90p=34 us  95p=36 us  99p=80 us  99.9p=90 us  99.99p=97 us  
TP: total=0.1328 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=80 us  99.99p=92 us  
TP: total=0.1329 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=79 us  99.99p=93 us  
TP: total=0.1288 mops  50p=28 us  90p=33 us  95p=35 us  99p=77 us  99.9p=93 us  99.99p=111 us  
TP: total=0.1192 mops  50p=28 us  90p=35 us  95p=70 us  99p=84 us  99.9p=100 us  99.99p=134 us  
TP: total=0.1230 mops  50p=28 us  90p=34 us  95p=39 us  99p=81 us  99.9p=90 us  99.99p=100 us  
TP: total=0.1321 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=91 us  99.99p=111 us  
TP: total=0.1333 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=55 us  
TP: total=0.1336 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=107 us  
TP: total=0.1117 mops  50p=28 us  90p=38 us  95p=80 us  99p=143 us  99.9p=209 us  99.99p=253 us  
TP: total=0.1336 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=46 us  99.99p=89 us  
TP: total=0.1322 mops  50p=28 us  90p=33 us  95p=34 us  99p=39 us  99.9p=85 us  99.99p=96 us  
TP: total=0.1338 mops  50p=28 us  90p=32 us  95p=34 us  99p=37 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1338 mops  50p=28 us  90p=33 us  95p=34 us  99p=36 us  99.9p=41 us  99.99p=50 us  
TP: total=0.1340 mops  50p=28 us  90p=32 us  95p=34 us  99p=36 us  99.9p=41 us  99.99p=103 us  
TP: total=0.1343 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=94 us  
TP: total=0.1334 mops  50p=28 us  90p=32 us  95p=34 us  99p=37 us  99.9p=82 us  99.99p=101 us  
TP: total=0.1302 mops  50p=28 us  90p=33 us  95p=34 us  99p=74 us  99.9p=88 us  99.99p=96 us  
TP: total=0.1239 mops  50p=28 us  90p=34 us  95p=40 us  99p=80 us  99.9p=90 us  99.99p=102 us  
TP: total=0.1337 mops  50p=28 us  90p=32 us  95p=34 us  99p=37 us  99.9p=44 us  99.99p=90 us  
TP: total=0.1342 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=43 us  99.99p=90 us  
TP: total=0.1309 mops  50p=28 us  90p=33 us  95p=36 us  99p=42 us  99.9p=91 us  99.99p=109 us  
TP: total=0.1316 mops  50p=28 us  90p=33 us  95p=35 us  99p=41 us  99.9p=47 us  99.99p=96 us  
TP: total=0.1670 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=91 us  
TP: total=0.1308 mops  50p=28 us  90p=33 us  95p=34 us  99p=74 us  99.9p=87 us  99.99p=96 us  
TP: total=0.1212 mops  50p=28 us  90p=34 us  95p=69 us  99p=83 us  99.9p=92 us  99.99p=128 us  
TP: total=0.1214 mops  50p=28 us  90p=34 us  95p=69 us  99p=83 us  99.9p=92 us  99.99p=127 us  
TP: total=0.1208 mops  50p=28 us  90p=34 us  95p=69 us  99p=83 us  99.9p=91 us  99.99p=117 us  
TP: total=0.1218 mops  50p=28 us  90p=34 us  95p=68 us  99p=82 us  99.9p=90 us  99.99p=104 us  
TP: total=0.1318 mops  50p=28 us  90p=32 us  95p=33 us  99p=71 us  99.9p=88 us  99.99p=97 us  
TP: total=0.0288 mops  50p=106 us  90p=303 us  95p=387 us  99p=595 us  99.9p=822 us  99.99p=1039 us  
TP: total=0.1136 mops  50p=28 us  90p=35 us  95p=38 us  99p=185 us  99.9p=297 us  99.99p=408 us  
TP: total=0.1318 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=44 us  99.99p=94 us  
TP: total=0.1316 mops  50p=28 us  90p=34 us  95p=35 us  99p=39 us  99.9p=48 us  99.99p=94 us  
TP: total=0.1365 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=107 us  
TP: total=0.1365 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=89 us  
TP: total=0.1335 mops  50p=27 us  90p=31 us  95p=33 us  99p=69 us  99.9p=85 us  99.99p=96 us  
TP: total=0.1256 mops  50p=28 us  90p=33 us  95p=65 us  99p=80 us  99.9p=90 us  99.99p=96 us  
TP: total=0.1274 mops  50p=28 us  90p=32 us  95p=35 us  99p=80 us  99.9p=89 us  99.99p=105 us  
TP: total=0.1357 mops  50p=28 us  90p=31 us  95p=32 us  99p=36 us  99.9p=76 us  99.99p=90 us  
TP: total=0.1354 mops  50p=28 us  90p=31 us  95p=32 us  99p=36 us  99.9p=80 us  99.99p=92 us  
TP: total=0.1364 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=47 us  
TP: total=0.1355 mops  50p=28 us  90p=31 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1333 mops  50p=28 us  90p=32 us  95p=33 us  99p=68 us  99.9p=85 us  99.99p=94 us  
TP: total=0.1246 mops  50p=28 us  90p=33 us  95p=64 us  99p=80 us  99.9p=90 us  99.99p=102 us  
TP: total=0.1310 mops  50p=28 us  90p=33 us  95p=34 us  99p=70 us  99.9p=88 us  99.99p=97 us  
TP: total=0.1233 mops  50p=28 us  90p=34 us  95p=64 us  99p=82 us  99.9p=91 us  99.99p=104 us  
TP: total=0.1345 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=44 us  
TP: total=0.1353 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=45 us  
TP: total=0.1347 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1322 mops  50p=28 us  90p=32 us  95p=33 us  99p=70 us  99.9p=86 us  99.99p=96 us  
Warmup complete
TP: total=0.1242 mops  50p=28 us  90p=33 us  95p=66 us  99p=82 us  99.9p=91 us  99.99p=109 us  
TP: total=0.0707 mops  50p=29 us  90p=137 us  95p=240 us  99p=377 us  99.9p=539 us  99.99p=682 us  
TP: total=0.0509 mops  50p=30 us  90p=226 us  95p=278 us  99p=388 us  99.9p=522 us  99.99p=696 us  
TP: total=0.0686 mops  50p=31 us  90p=133 us  95p=173 us  99p=236 us  99.9p=317 us  99.99p=445 us  
TP: total=0.1177 mops  50p=28 us  90p=37 us  95p=67 us  99p=102 us  99.9p=148 us  99.99p=195 us  
TP: total=0.1224 mops  50p=28 us  90p=34 us  95p=67 us  99p=82 us  99.9p=91 us  99.99p=97 us  
TP: total=0.1333 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=44 us  99.99p=90 us  
TP: total=0.1317 mops  50p=28 us  90p=33 us  95p=34 us  99p=68 us  99.9p=86 us  99.99p=92 us  
TP: total=0.1247 mops  50p=28 us  90p=34 us  95p=38 us  99p=81 us  99.9p=91 us  99.99p=130 us  
TP: total=0.1339 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=94 us  
TP: total=0.1339 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=105 us  
TP: total=0.1330 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=84 us  99.99p=102 us  
TP: total=0.1345 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=98 us  
TP: total=0.1324 mops  50p=28 us  90p=33 us  95p=35 us  99p=40 us  99.9p=52 us  99.99p=80 us  
TP: total=0.1349 mops  50p=27 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=123 us  
TP: total=0.1334 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=130 us  
TP: total=0.1339 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=105 us  
TP: total=0.1341 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=102 us  
TP: total=0.1337 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=104 us  
TP: total=0.1334 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=47 us  99.99p=98 us  
TP: total=0.1310 mops  50p=28 us  90p=33 us  95p=34 us  99p=66 us  99.9p=85 us  99.99p=102 us  
TP: total=0.1337 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=73 us  99.99p=89 us  
TP: total=0.1345 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=49 us  
TP: total=0.1347 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=59 us  
TP: total=0.1344 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=43 us  99.99p=84 us  
TP: total=0.1346 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=57 us  
TP: total=0.1328 mops  50p=28 us  90p=32 us  95p=34 us  99p=39 us  99.9p=85 us  99.99p=94 us  
TP: total=0.1278 mops  50p=28 us  90p=33 us  95p=35 us  99p=79 us  99.9p=89 us  99.99p=110 us  
TP: total=0.1136 mops  50p=28 us  90p=37 us  95p=78 us  99p=138 us  99.9p=196 us  99.99p=244 us  
TP: total=0.1340 mops  50p=28 us  90p=32 us  95p=34 us  99p=36 us  99.9p=41 us  99.99p=108 us  
TP: total=0.1345 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=128 us  
TP: total=0.1329 mops  50p=28 us  90p=32 us  95p=34 us  99p=40 us  99.9p=85 us  99.99p=94 us  
TP: total=0.1218 mops  50p=28 us  90p=34 us  95p=69 us  99p=82 us  99.9p=91 us  99.99p=98 us  
TP: total=0.1217 mops  50p=28 us  90p=34 us  95p=69 us  99p=82 us  99.9p=91 us  99.99p=98 us  
TP: total=0.1301 mops  50p=28 us  90p=33 us  95p=34 us  99p=75 us  99.9p=88 us  99.99p=96 us  
TP: total=0.1319 mops  50p=28 us  90p=33 us  95p=34 us  99p=67 us  99.9p=84 us  99.99p=96 us  
TP: total=0.1333 mops  50p=28 us  90p=32 us  95p=34 us  99p=40 us  99.9p=82 us  99.99p=91 us  
TP: total=0.1296 mops  50p=28 us  90p=34 us  95p=37 us  99p=46 us  99.9p=81 us  99.99p=96 us  
TP: total=0.1333 mops  50p=28 us  90p=32 us  95p=33 us  99p=38 us  99.9p=84 us  99.99p=94 us  
TP: total=0.1288 mops  50p=28 us  90p=33 us  95p=35 us  99p=78 us  99.9p=88 us  99.99p=95 us  
TP: total=0.1628 mops  50p=27 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=50 us  
TP: total=0.1348 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1350 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1337 mops  50p=28 us  90p=32 us  95p=33 us  99p=38 us  99.9p=84 us  99.99p=93 us  
TP: total=0.1233 mops  50p=28 us  90p=34 us  95p=67 us  99p=81 us  99.9p=90 us  99.99p=95 us  
TP: total=0.1344 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1354 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=86 us  
TP: total=0.1087 mops  50p=28 us  90p=37 us  95p=102 us  99p=156 us  99.9p=218 us  99.99p=284 us  
TP: total=0.1304 mops  50p=28 us  90p=35 us  95p=37 us  99p=43 us  99.9p=66 us  99.99p=83 us  
TP: total=0.1274 mops  50p=28 us  90p=36 us  95p=39 us  99p=56 us  99.9p=86 us  99.99p=105 us  
TP: total=0.1258 mops  50p=28 us  90p=37 us  95p=40 us  99p=69 us  99.9p=87 us  99.99p=99 us  
TP: total=0.1241 mops  50p=28 us  90p=33 us  95p=68 us  99p=82 us  99.9p=94 us  99.99p=107 us  
TP: total=0.1306 mops  50p=28 us  90p=34 us  95p=37 us  99p=41 us  99.9p=48 us  99.99p=76 us  
TP: total=0.1373 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=57 us  
TP: total=0.1374 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=51 us  
TP: total=0.1371 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1366 mops  50p=27 us  90p=31 us  95p=32 us  99p=35 us  99.9p=40 us  99.99p=56 us  
TP: total=0.1359 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=48 us  99.99p=66 us  
TP: total=0.1357 mops  50p=27 us  90p=32 us  95p=33 us  99p=36 us  99.9p=43 us  99.99p=89 us  
TP: total=0.1352 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=44 us  99.99p=93 us  
TP: total=0.1335 mops  50p=27 us  90p=33 us  95p=35 us  99p=38 us  99.9p=79 us  99.99p=93 us  
TP: total=0.1315 mops  50p=28 us  90p=34 us  95p=36 us  99p=42 us  99.9p=82 us  99.99p=94 us  
TP: total=0.1229 mops  50p=30 us  90p=38 us  95p=41 us  99p=47 us  99.9p=58 us  99.99p=87 us  
TP: total=0.1287 mops  50p=29 us  90p=35 us  95p=38 us  99p=43 us  99.9p=48 us  99.99p=55 us  
TP: total=0.1359 mops  50p=27 us  90p=32 us  95p=33 us  99p=36 us  99.9p=41 us  99.99p=51 us  
TP: total=0.1355 mops  50p=28 us  90p=32 us  95p=33 us  99p=35 us  99.9p=39 us  99.99p=43 us  
TP: total=0.1358 mops  50p=27 us  90p=32 us  95p=33 us  99p=35 us  99.9p=39 us  99.99p=50 us  
TP: total=0.1355 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=39 us  99.99p=46 us  
TP: total=0.1353 mops  50p=27 us  90p=32 us  95p=33 us  99p=36 us  99.9p=75 us  99.99p=92 us  
TP: total=0.0775 mops  50p=29 us  90p=143 us  95p=175 us  99p=222 us  99.9p=280 us  99.99p=400 us  
TP: total=0.0966 mops  50p=29 us  90p=58 us  95p=109 us  99p=226 us  99.9p=310 us  99.99p=546 us  
TP: total=0.0195 mops  50p=182 us  90p=342 us  95p=405 us  99p=529 us  99.9p=632 us  99.99p=758 us  
TP: total=0.0820 mops  50p=29 us  90p=78 us  95p=159 us  99p=346 us  99.9p=492 us  99.99p=599 us  
TP: total=0.1228 mops  50p=30 us  90p=38 us  95p=41 us  99p=47 us  99.9p=53 us  99.99p=60 us  
TP: total=0.1330 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=42 us  99.99p=50 us  
TP: total=0.1199 mops  50p=29 us  90p=36 us  95p=66 us  99p=84 us  99.9p=100 us  99.99p=117 us  
TP: total=0.1200 mops  50p=28 us  90p=35 us  95p=69 us  99p=83 us  99.9p=92 us  99.99p=121 us  
TP: total=0.1324 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=98 us  
TP: total=0.1326 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=117 us  
TP: total=0.1331 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=94 us  
TP: total=0.1334 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=65 us  
TP: total=0.1332 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=52 us  
TP: total=0.1329 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=47 us  99.99p=93 us  
TP: total=0.1322 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=83 us  99.99p=96 us  
TP: total=0.1327 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=81 us  99.99p=128 us  
TP: total=0.1331 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=95 us  
TP: total=0.1334 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=43 us  99.99p=93 us  
TP: total=0.1201 mops  50p=28 us  90p=35 us  95p=69 us  99p=83 us  99.9p=92 us  99.99p=101 us  
TP: total=0.1337 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=91 us  
TP: total=0.1236 mops  50p=28 us  90p=34 us  95p=40 us  99p=82 us  99.9p=91 us  99.99p=131 us  
TP: total=0.1329 mops  50p=28 us  90p=33 us  95p=34 us  99p=38 us  99.9p=81 us  99.99p=92 us  
TP: total=0.1338 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=44 us  99.99p=113 us  
TP: total=0.1339 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=112 us  
TP: total=0.1341 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=40 us  99.99p=109 us  
TP: total=0.1336 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=101 us  
TP: total=0.1338 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=114 us  
TP: total=0.1338 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=40 us  99.99p=87 us  
TP: total=0.1079 mops  50p=31 us  90p=44 us  95p=73 us  99p=118 us  99.9p=160 us  99.99p=198 us  
TP: total=0.1329 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=47 us  
TP: total=0.1334 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1330 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1338 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=46 us  
TP: total=0.1335 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=41 us  99.99p=47 us  
TP: total=0.1311 mops  50p=28 us  90p=34 us  95p=35 us  99p=43 us  99.9p=55 us  99.99p=86 us  
TP: total=0.1337 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1337 mops  50p=28 us  90p=33 us  95p=34 us  99p=37 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1236 mops  50p=30 us  90p=38 us  95p=40 us  99p=45 us  99.9p=52 us  99.99p=58 us  
TP: total=0.1338 mops  50p=28 us  90p=32 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=58 us  
TP: total=0.1347 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=46 us  
TP: total=0.1350 mops  50p=27 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=47 us  
TP: total=0.1347 mops  50p=28 us  90p=32 us  95p=33 us  99p=36 us  99.9p=40 us  99.99p=45 us  
TP: total=0.1236 mops  50p=28 us  90p=34 us  95p=66 us  99p=81 us  99.9p=90 us  99.99p=96 us  
TP: total=0.1216 mops  50p=28 us  90p=34 us  95p=69 us  99p=82 us  99.9p=90 us  99.99p=96 us  
TP: total=0.1217 mops  50p=28 us  90p=34 us  95p=68 us  99p=81 us  99.9p=90 us  99.99p=95 us  
TP: total=0.1222 mops  50p=28 us  90p=34 us  95p=68 us  99p=81 us  99.9p=89 us  99.99p=94 us  
TP: total=0.1230 mops  50p=30 us  90p=37 us  95p=40 us  99p=48 us  99.9p=98 us  99.99p=111 us  
TP: total=0.1347 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=79 us  99.99p=94 us  
TP: total=0.1083 mops  50p=28 us  90p=34 us  95p=113 us  99p=177 us  99.9p=233 us  99.99p=292 us  
TP: total=0.1218 mops  50p=28 us  90p=37 us  95p=41 us  99p=98 us  99.9p=203 us  99.99p=482 us  
TP: total=0.1662 mops  50p=27 us  90p=33 us  95p=34 us  99p=37 us  99.9p=42 us  99.99p=51 us  
TP: total=0.1214 mops  50p=28 us  90p=35 us  95p=68 us  99p=83 us  99.9p=91 us  99.99p=98 us  
Final throughput = 0.1283 mops
Hist[21]=1
Hist[22]=11
Hist[23]=553
Hist[24]=125452
Hist[25]=1362396
Hist[26]=2901163
Hist[27]=2754236
Hist[28]=1765605
Hist[29]=1048686
Hist[30]=1051323
Hist[31]=1192607
Hist[32]=1042319
Hist[33]=699733
Hist[34]=405669
Hist[35]=231401
Hist[36]=140307
Hist[37]=94075
Hist[38]=65285
Hist[39]=45090
Hist[40]=31308
Hist[41]=21744
Hist[42]=15515
Hist[43]=11239
Hist[44]=8498
Hist[45]=6397
Hist[46]=5052
Hist[47]=4091
Hist[48]=3401
Hist[49]=2639
Hist[50]=2426
Hist[51]=2174
Hist[52]=1885
Hist[53]=1673
Hist[54]=1593
Hist[55]=1553
Hist[56]=1367
Hist[57]=1342
Hist[58]=1280
Hist[59]=1200
Hist[60]=1130
Hist[61]=1336
Hist[62]=1545
Hist[63]=2095
Hist[64]=3235
Hist[65]=4713
Hist[66]=5813
Hist[67]=8303
Hist[68]=12178
Hist[69]=12315
Hist[70]=8984
Hist[71]=6781
Hist[72]=6955
Hist[73]=8047
Hist[74]=8211
Hist[75]=7629
Hist[76]=7274
Hist[77]=7360
Hist[78]=7650
Hist[79]=7884
Hist[80]=8153
Hist[81]=7572
Hist[82]=6487
Hist[83]=5346
Hist[84]=4608
Hist[85]=4289
Hist[86]=3793
Hist[87]=3259
Hist[88]=2726
Hist[89]=2190
Hist[90]=1981
Hist[91]=1714
Hist[92]=1572
Hist[93]=1400
Hist[94]=1288
Hist[95]=1068
Hist[96]=1020
Hist[97]=947
Hist[98]=885
Hist[99]=921
Hist[100]=888
Hist[101]=848
Hist[102]=826
Hist[103]=830
Hist[104]=863
Hist[105]=816
Hist[106]=865
Hist[107]=811
Hist[108]=758
Hist[109]=749
Hist[110]=778
Hist[111]=744
Hist[112]=754
Hist[113]=777
Hist[114]=770
Hist[115]=738
Hist[116]=737
Hist[117]=680
Hist[118]=744
Hist[119]=750
Hist[120]=728
Hist[121]=683
Hist[122]=726
Hist[123]=749
Hist[124]=752
Hist[125]=705
Hist[126]=757
Hist[127]=743
Hist[128]=705
Hist[129]=728
Hist[130]=740
Hist[131]=709
Hist[132]=705
Hist[133]=722
Hist[134]=748
Hist[135]=671
Hist[136]=672
Hist[137]=693
Hist[138]=680
Hist[139]=673
Hist[140]=669
Hist[141]=640
Hist[142]=699
Hist[143]=708
Hist[144]=666
Hist[145]=688
Hist[146]=668
Hist[147]=654
Hist[148]=672
Hist[149]=626
Hist[150]=640
Hist[151]=631
Hist[152]=608
Hist[153]=656
Hist[154]=624
Hist[155]=647
Hist[156]=645
Hist[157]=607
Hist[158]=587
Hist[159]=588
Hist[160]=569
Hist[161]=584
Hist[162]=562
Hist[163]=592
Hist[164]=549
Hist[165]=587
Hist[166]=563
Hist[167]=532
Hist[168]=541
Hist[169]=581
Hist[170]=526
Hist[171]=554
Hist[172]=522
Hist[173]=525
Hist[174]=517
Hist[175]=492
Hist[176]=511
Hist[177]=491
Hist[178]=505
Hist[179]=488
Hist[180]=492
Hist[181]=494
Hist[182]=446
Hist[183]=460
Hist[184]=454
Hist[185]=477
Hist[186]=476
Hist[187]=457
Hist[188]=416
Hist[189]=472
Hist[190]=431
Hist[191]=430
Hist[192]=449
Hist[193]=412
Hist[194]=406
Hist[195]=383
Hist[196]=410
Hist[197]=427
Hist[198]=395
Hist[199]=407
Hist[200]=389
Hist[201]=408
Hist[202]=397
Hist[203]=381
Hist[204]=353
Hist[205]=350
Hist[206]=337
Hist[207]=358
Hist[208]=364
Hist[209]=365
Hist[210]=340
Hist[211]=334
Hist[212]=323
Hist[213]=299
Hist[214]=310
Hist[215]=306
Hist[216]=292
Hist[217]=320
Hist[218]=339
Hist[219]=325
Hist[220]=278
Hist[221]=281
Hist[222]=295
Hist[223]=269
Hist[224]=271
Hist[225]=313
Hist[226]=252
Hist[227]=237
Hist[228]=297
Hist[229]=222
Hist[230]=256
Hist[231]=242
Hist[232]=216
Hist[233]=239
Hist[234]=239
Hist[235]=231
Hist[236]=215
Hist[237]=234
Hist[238]=217
Hist[239]=213
Hist[240]=197
Hist[241]=195
Hist[242]=228
Hist[243]=217
Hist[244]=201
Hist[245]=190
Hist[246]=202
Hist[247]=218
Hist[248]=216
Hist[249]=203
Hist[250]=190
Hist[251]=196
Hist[252]=190
Hist[253]=204
Hist[254]=163
Hist[255]=188
Hist[256]=178
Hist[257]=178
Hist[258]=152
Hist[259]=162
Hist[260]=152
Hist[261]=153
Hist[262]=161
Hist[263]=172
Hist[264]=163
Hist[265]=178
Hist[266]=153
Hist[267]=182
Hist[268]=138
Hist[269]=139
Hist[270]=155
Hist[271]=147
Hist[272]=160
Hist[273]=149
Hist[274]=135
Hist[275]=144
Hist[276]=142
Hist[277]=116
Hist[278]=135
Hist[279]=124
Hist[280]=156
Hist[281]=128
Hist[282]=150
Hist[283]=97
Hist[284]=109
Hist[285]=126
Hist[286]=114
Hist[287]=119
Hist[288]=126
Hist[289]=110
Hist[290]=124
Hist[291]=106
Hist[292]=113
Hist[293]=116
Hist[294]=98
Hist[295]=113
Hist[296]=119
Hist[297]=108
Hist[298]=117
Hist[299]=104
Hist[300]=102
Hist[301]=99
Hist[302]=98
Hist[303]=115
Hist[304]=110
Hist[305]=105
Hist[306]=108
Hist[307]=83
Hist[308]=114
Hist[309]=83
Hist[310]=89
Hist[311]=96
Hist[312]=88
Hist[313]=99
Hist[314]=60
Hist[315]=99
Hist[316]=90
Hist[317]=96
Hist[318]=86
Hist[319]=74
Hist[320]=89
Hist[321]=73
Hist[322]=84
Hist[323]=71
Hist[324]=69
Hist[325]=72
Hist[326]=87
Hist[327]=87
Hist[328]=81
Hist[329]=81
Hist[330]=83
Hist[331]=83
Hist[332]=81
Hist[333]=78
Hist[334]=65
Hist[335]=65
Hist[336]=57
Hist[337]=71
Hist[338]=55
Hist[339]=61
Hist[340]=65
Hist[341]=72
Hist[342]=61
Hist[343]=56
Hist[344]=50
Hist[345]=58
Hist[346]=64
Hist[347]=56
Hist[348]=62
Hist[349]=63
Hist[350]=57
Hist[351]=69
Hist[352]=53
Hist[353]=56
Hist[354]=59
Hist[355]=48
Hist[356]=55
Hist[357]=47
Hist[358]=57
Hist[359]=46
Hist[360]=57
Hist[361]=49
Hist[362]=50
Hist[363]=43
Hist[364]=45
Hist[365]=55
Hist[366]=35
Hist[367]=47
Hist[368]=46
Hist[369]=42
Hist[370]=49
Hist[371]=46
Hist[372]=44
Hist[373]=41
Hist[374]=55
Hist[375]=51
Hist[376]=38
Hist[377]=41
Hist[378]=44
Hist[379]=40
Hist[380]=36
Hist[381]=39
Hist[382]=32
Hist[383]=42
Hist[384]=53
Hist[385]=37
Hist[386]=57
Hist[387]=44
Hist[388]=41
Hist[389]=33
Hist[390]=24
Hist[391]=27
Hist[392]=38
Hist[393]=28
Hist[394]=42
Hist[395]=34
Hist[396]=33
Hist[397]=37
Hist[398]=31
Hist[399]=29
Hist[400]=37
Hist[401]=22
Hist[402]=42
Hist[403]=42
Hist[404]=29
Hist[405]=29
Hist[406]=28
Hist[407]=27
Hist[408]=27
Hist[409]=25
Hist[410]=26
Hist[411]=32
Hist[412]=30
Hist[413]=36
Hist[414]=36
Hist[415]=35
Hist[416]=27
Hist[417]=23
Hist[418]=27
Hist[419]=24
Hist[420]=27
Hist[421]=21
Hist[422]=34
Hist[423]=28
Hist[424]=25
Hist[425]=21
Hist[426]=29
Hist[427]=22
Hist[428]=26
Hist[429]=22
Hist[430]=14
Hist[431]=22
Hist[432]=21
Hist[433]=27
Hist[434]=25
Hist[435]=10
Hist[436]=16
Hist[437]=18
Hist[438]=16
Hist[439]=11
Hist[440]=27
Hist[441]=19
Hist[442]=20
Hist[443]=23
Hist[444]=7
Hist[445]=21
Hist[446]=21
Hist[447]=19
Hist[448]=19
Hist[449]=20
Hist[450]=19
Hist[451]=20
Hist[452]=15
Hist[453]=18
Hist[454]=17
Hist[455]=20
Hist[456]=13
Hist[457]=14
Hist[458]=16
Hist[459]=12
Hist[460]=15
Hist[461]=19
Hist[462]=12
Hist[463]=11
Hist[464]=14
Hist[465]=5
Hist[466]=11
Hist[467]=13
Hist[468]=9
Hist[469]=8
Hist[470]=11
Hist[471]=8
Hist[472]=14
Hist[473]=13
Hist[474]=8
Hist[475]=11
Hist[476]=13
Hist[477]=6
Hist[478]=6
Hist[479]=15
Hist[480]=11
Hist[481]=13
Hist[482]=14
Hist[483]=15
Hist[484]=12
Hist[485]=12
Hist[486]=7
Hist[487]=8
Hist[488]=10
Hist[489]=10
Hist[490]=8
Hist[491]=8
Hist[492]=9
Hist[493]=9
Hist[494]=13
Hist[495]=15
Hist[496]=4
Hist[497]=6
Hist[498]=6
Hist[499]=8
Hist[500]=8
Hist[501]=11
Hist[502]=9
Hist[503]=12
Hist[504]=3
Hist[505]=9
Hist[506]=8
Hist[507]=14
Hist[508]=6
Hist[509]=4
Hist[510]=14
Hist[511]=7
Hist[512]=8
Hist[513]=11
Hist[514]=8
Hist[515]=9
Hist[516]=7
Hist[517]=9
Hist[518]=6
Hist[519]=8
Hist[520]=2
Hist[521]=9
Hist[522]=5
Hist[523]=6
Hist[524]=5
Hist[525]=6
Hist[526]=7
Hist[527]=5
Hist[528]=7
Hist[529]=6
Hist[530]=7
Hist[531]=8
Hist[532]=6
Hist[533]=5
Hist[534]=6
Hist[535]=3
Hist[536]=8
Hist[537]=4
Hist[538]=5
Hist[539]=5
Hist[540]=3
Hist[541]=5
Hist[542]=3
Hist[543]=4
Hist[544]=8
Hist[545]=5
Hist[546]=6
Hist[547]=4
Hist[549]=7
Hist[550]=5
Hist[551]=8
Hist[552]=1
Hist[553]=4
Hist[554]=2
Hist[555]=3
Hist[556]=3
Hist[557]=4
Hist[558]=2
Hist[559]=5
Hist[560]=3
Hist[561]=1
Hist[562]=8
Hist[563]=4
Hist[564]=2
Hist[565]=2
Hist[566]=4
Hist[567]=2
Hist[568]=3
Hist[569]=4
Hist[570]=7
Hist[571]=5
Hist[572]=3
Hist[574]=3
Hist[575]=5
Hist[577]=4
Hist[578]=3
Hist[579]=4
Hist[580]=2
Hist[581]=3
Hist[582]=4
Hist[583]=3
Hist[584]=3
Hist[585]=9
Hist[586]=3
Hist[587]=3
Hist[588]=6
Hist[589]=4
Hist[590]=2
Hist[591]=1
Hist[592]=2
Hist[593]=4
Hist[594]=4
Hist[596]=5
Hist[597]=3
Hist[598]=1
Hist[599]=3
Hist[600]=2
Hist[602]=5
Hist[603]=3
Hist[604]=5
Hist[606]=3
Hist[608]=2
Hist[610]=2
Hist[611]=1
Hist[615]=2
Hist[618]=5
Hist[619]=2
Hist[620]=6
Hist[621]=2
Hist[622]=2
Hist[623]=2
Hist[625]=5
Hist[626]=1
Hist[627]=1
Hist[628]=1
Hist[629]=1
Hist[630]=2
Hist[631]=2
Hist[632]=2
Hist[634]=1
Hist[635]=2
Hist[638]=5
Hist[640]=3
Hist[643]=1
Hist[644]=2
Hist[645]=3
Hist[647]=2
Hist[648]=1
Hist[653]=1
Hist[656]=1
Hist[657]=1
Hist[658]=1
Hist[662]=1
Hist[663]=1
Hist[665]=2
Hist[666]=1
Hist[667]=1
Hist[668]=1
Hist[674]=1
Hist[675]=1
Hist[679]=3
Hist[682]=1
Hist[688]=1
Hist[691]=1
Hist[694]=1
Hist[695]=1
Hist[696]=1
Hist[697]=1
Hist[698]=1
Hist[699]=2
Hist[702]=1
Hist[704]=1
Hist[705]=1
Hist[708]=1
Hist[715]=1
Hist[725]=1
Hist[727]=1
Hist[729]=1
Hist[734]=2
Hist[738]=1
Hist[739]=1
Hist[741]=1
Hist[745]=1
Hist[746]=1
Hist[747]=1
Hist[749]=1
Hist[750]=1
Hist[753]=1
Hist[754]=1
Hist[757]=1
Hist[758]=2
Hist[763]=1
Hist[779]=1
Hist[784]=1
Hist[785]=1
Hist[786]=2
Hist[789]=1
Hist[798]=2
Hist[812]=1
Hist[813]=1
Hist[815]=1
Hist[821]=1
Hist[832]=1
Hist[836]=1
Hist[855]=1
Hist[860]=1
Hist[882]=1
Hist[949]=1
Hist[957]=1
Hist[986]=1
Hist[988]=1
Hist[1009]=1
Hist[1535]=1
Hist[1559]=1


==> numbers/results/eval_qtmem_gups_flexkv.txt <==
Number of keys = 19622474 (size 300.00 GB)
Hot set size = 75.00 GB
[0] Waiting for connections...
[0] Waiting for connections done
[0] Preloading keys...
[2] Waiting for connections...
[2] Waiting for connections done
[2] Preloading keys...
[1] Waiting for connections...
[1] Waiting for connections done
[1] Preloading keys...
[3] Waiting for connections...
[3] Waiting for connections done
[3] Preloading keys...
[0] Preloaded keys...
[3] Preloaded keys...
[2] Preloaded keys...
[1] Preloaded keys...
Preloading completed
[1] Start running...
[2] Start running...
[3] Start running...
[0] Start running...
TP: total=0.1264 mops  50p=28 us  90p=34 us  95p=39 us  99p=78 us  99.9p=89 us  99.99p=113 us  
TP: total=0.1263 mops  50p=27 us  90p=34 us  95p=65 us  99p=80 us  99.9p=89 us  99.99p=98 us  
TP: total=0.1340 mops  50p=27 us  90p=33 us  95p=34 us  99p=68 us  99.9p=84 us  99.99p=94 us  
TP: total=0.1285 mops  50p=27 us  90p=33 us  95p=37 us  99p=79 us  99.9p=88 us  99.99p=94 us  
TP: total=0.1363 mops  50p=27 us  90p=32 us  95p=34 us  99p=39 us  99.9p=91 us  99.99p=106 us  
TP: total=0.1294 mops  50p=28 us  90p=35 us  95p=38 us  99p=46 us  99.9p=65 us  99.99p=91 us  
TP: total=0.1354 mops  50p=27 us  90p=32 us  95p=34 us  99p=43 us  99.9p=84 us  99.99p=93 us  
TP: total=0.1283 mops  50p=27 us  90p=33 us  95p=38 us  99p=79 us  99.9p=92 us  99.99p=111 us  
TP: total=0.1303 mops  50p=27 us  90p=33 us  95p=36 us  99p=77 us  99.9p=89 us  99.99p=112 us  
TP: total=0.1247 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=90 us  99.99p=104 us  
TP: total=0.1243 mops  50p=27 us  90p=35 us  95p=68 us  99p=82 us  99.9p=96 us  99.99p=110 us  
TP: total=0.1289 mops  50p=28 us  90p=35 us  95p=38 us  99p=43 us  99.9p=52 us  99.99p=78 us  
TP: total=0.1374 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=46 us  99.99p=84 us  
TP: total=0.1374 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=45 us  99.99p=76 us  
TP: total=0.1367 mops  50p=27 us  90p=32 us  95p=34 us  99p=39 us  99.9p=72 us  99.99p=94 us  
TP: total=0.1378 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=47 us  99.99p=103 us  
TP: total=0.1380 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=45 us  99.99p=67 us  
TP: total=0.1379 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=47 us  99.99p=101 us  
TP: total=0.1378 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=47 us  99.99p=104 us  
TP: total=0.1378 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=46 us  99.99p=78 us  
TP: total=0.1071 mops  50p=27 us  90p=61 us  95p=94 us  99p=134 us  99.9p=184 us  99.99p=245 us  
TP: total=0.1367 mops  50p=27 us  90p=32 us  95p=34 us  99p=38 us  99.9p=82 us  99.99p=97 us  
TP: total=0.1041 mops  50p=28 us  90p=66 us  95p=96 us  99p=140 us  99.9p=219 us  99.99p=311 us  
TP: total=0.1292 mops  50p=28 us  90p=35 us  95p=38 us  99p=44 us  99.9p=53 us  99.99p=71 us  
TP: total=0.1152 mops  50p=27 us  90p=39 us  95p=80 us  99p=128 us  99.9p=183 us  99.99p=249 us  
TP: total=0.1257 mops  50p=27 us  90p=34 us  95p=39 us  99p=112 us  99.9p=174 us  99.99p=217 us  
TP: total=0.1294 mops  50p=28 us  90p=35 us  95p=38 us  99p=43 us  99.9p=53 us  99.99p=78 us  
TP: total=0.1375 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=46 us  99.99p=86 us  
TP: total=0.1270 mops  50p=27 us  90p=34 us  95p=65 us  99p=80 us  99.9p=89 us  99.99p=104 us  
TP: total=0.1357 mops  50p=27 us  90p=32 us  95p=34 us  99p=42 us  99.9p=82 us  99.99p=95 us  
TP: total=0.1258 mops  50p=27 us  90p=34 us  95p=67 us  99p=80 us  99.9p=90 us  99.99p=99 us  
TP: total=0.1371 mops  50p=27 us  90p=32 us  95p=34 us  99p=38 us  99.9p=78 us  99.99p=92 us  
TP: total=0.1361 mops  50p=27 us  90p=32 us  95p=34 us  99p=39 us  99.9p=88 us  99.99p=107 us  
TP: total=0.1289 mops  50p=28 us  90p=35 us  95p=38 us  99p=46 us  99.9p=83 us  99.99p=91 us  
TP: total=0.1365 mops  50p=27 us  90p=32 us  95p=34 us  99p=38 us  99.9p=79 us  99.99p=92 us  
TP: total=0.1363 mops  50p=27 us  90p=32 us  95p=34 us  99p=38 us  99.9p=82 us  99.99p=94 us  
TP: total=0.1244 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=90 us  99.99p=107 us  
TP: total=0.1338 mops  50p=27 us  90p=32 us  95p=35 us  99p=70 us  99.9p=85 us  99.99p=93 us  
TP: total=0.1379 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=64 us  99.99p=86 us  
TP: total=0.1379 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=44 us  99.99p=76 us  
TP: total=0.1380 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=44 us  99.99p=74 us  
TP: total=0.1276 mops  50p=27 us  90p=34 us  95p=41 us  99p=79 us  99.9p=90 us  99.99p=108 us  
TP: total=0.1246 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=90 us  99.99p=99 us  
TP: total=0.1248 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=89 us  99.99p=102 us  
TP: total=0.1354 mops  50p=27 us  90p=32 us  95p=34 us  99p=39 us  99.9p=81 us  99.99p=92 us  
TP: total=0.1266 mops  50p=27 us  90p=34 us  95p=66 us  99p=80 us  99.9p=90 us  99.99p=104 us  
TP: total=0.1357 mops  50p=27 us  90p=33 us  95p=34 us  99p=40 us  99.9p=76 us  99.99p=94 us  
TP: total=0.1258 mops  50p=29 us  90p=36 us  95p=39 us  99p=70 us  99.9p=88 us  99.99p=109 us  
TP: total=0.1258 mops  50p=27 us  90p=34 us  95p=67 us  99p=80 us  99.9p=91 us  99.99p=106 us  
TP: total=0.1373 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=77 us  99.99p=92 us  
TP: total=0.1382 mops  50p=27 us  90p=32 us  95p=33 us  99p=36 us  99.9p=45 us  99.99p=73 us  
TP: total=0.1381 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=44 us  99.99p=71 us  
TP: total=0.1381 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=46 us  99.99p=78 us  
TP: total=0.1379 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=45 us  99.99p=81 us  
TP: total=0.1364 mops  50p=27 us  90p=32 us  95p=34 us  99p=40 us  99.9p=88 us  99.99p=104 us  
TP: total=0.1249 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=90 us  99.99p=98 us  
TP: total=0.1256 mops  50p=27 us  90p=34 us  95p=67 us  99p=80 us  99.9p=89 us  99.99p=104 us  
TP: total=0.1140 mops  50p=27 us  90p=40 us  95p=81 us  99p=132 us  99.9p=196 us  99.99p=273 us  
TP: total=0.1282 mops  50p=27 us  90p=33 us  95p=37 us  99p=103 us  99.9p=170 us  99.99p=254 us  
TP: total=0.1373 mops  50p=27 us  90p=32 us  95p=34 us  99p=38 us  99.9p=80 us  99.99p=92 us  
TP: total=0.1277 mops  50p=27 us  90p=34 us  95p=65 us  99p=79 us  99.9p=89 us  99.99p=95 us  
TP: total=0.1364 mops  50p=27 us  90p=32 us  95p=34 us  99p=39 us  99.9p=92 us  99.99p=109 us  
TP: total=0.1357 mops  50p=27 us  90p=33 us  95p=35 us  99p=40 us  99.9p=48 us  99.99p=75 us  
TP: total=0.1383 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=44 us  99.99p=81 us  
TP: total=0.1382 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=44 us  99.99p=83 us  
TP: total=0.1378 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=44 us  99.99p=69 us  
TP: total=0.1295 mops  50p=27 us  90p=33 us  95p=37 us  99p=78 us  99.9p=89 us  99.99p=103 us  
TP: total=0.1242 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=89 us  99.99p=99 us  
TP: total=0.1255 mops  50p=27 us  90p=34 us  95p=67 us  99p=80 us  99.9p=89 us  99.99p=106 us  
TP: total=0.1370 mops  50p=27 us  90p=32 us  95p=34 us  99p=38 us  99.9p=77 us  99.99p=96 us  
TP: total=0.1252 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=89 us  99.99p=101 us  
TP: total=0.1243 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=89 us  99.99p=106 us  
TP: total=0.1251 mops  50p=27 us  90p=34 us  95p=67 us  99p=79 us  99.9p=88 us  99.99p=97 us  
TP: total=0.1369 mops  50p=27 us  90p=32 us  95p=34 us  99p=38 us  99.9p=77 us  99.99p=90 us  
TP: total=0.1249 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=90 us  99.99p=100 us  
TP: total=0.1252 mops  50p=27 us  90p=34 us  95p=68 us  99p=81 us  99.9p=91 us  99.99p=107 us  
TP: total=0.1250 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=90 us  99.99p=104 us  
TP: total=0.1252 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=89 us  99.99p=102 us  
TP: total=0.1371 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=76 us  99.99p=96 us  
TP: total=0.1256 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=89 us  99.99p=100 us  
TP: total=0.1361 mops  50p=27 us  90p=32 us  95p=34 us  99p=40 us  99.9p=81 us  99.99p=90 us  
TP: total=0.1278 mops  50p=27 us  90p=33 us  95p=45 us  99p=79 us  99.9p=88 us  99.99p=93 us  
TP: total=0.1244 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=90 us  99.99p=105 us  
TP: total=0.1270 mops  50p=27 us  90p=34 us  95p=66 us  99p=79 us  99.9p=89 us  99.99p=96 us  
TP: total=0.1247 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=89 us  99.99p=99 us  
TP: total=0.1369 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=71 us  99.99p=86 us  
TP: total=0.1248 mops  50p=27 us  90p=34 us  95p=68 us  99p=81 us  99.9p=91 us  99.99p=103 us  
TP: total=0.1245 mops  50p=27 us  90p=34 us  95p=68 us  99p=81 us  99.9p=92 us  99.99p=108 us  
TP: total=0.1281 mops  50p=29 us  90p=36 us  95p=38 us  99p=44 us  99.9p=63 us  99.99p=99 us  
TP: total=0.1382 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=43 us  99.99p=75 us  
TP: total=0.1381 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=46 us  99.99p=78 us  
TP: total=0.1302 mops  50p=28 us  90p=35 us  95p=37 us  99p=43 us  99.9p=51 us  99.99p=83 us  
TP: total=0.1385 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=68 us  99.99p=90 us  
TP: total=0.1257 mops  50p=27 us  90p=34 us  95p=67 us  99p=80 us  99.9p=89 us  99.99p=104 us  
TP: total=0.1372 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=50 us  99.99p=86 us  
TP: total=0.1253 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=89 us  99.99p=99 us  
TP: total=0.1253 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=89 us  99.99p=100 us  
TP: total=0.1379 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=45 us  99.99p=83 us  
TP: total=0.1264 mops  50p=29 us  90p=36 us  95p=39 us  99p=65 us  99.9p=98 us  99.99p=109 us  
TP: total=0.1380 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=42 us  99.99p=60 us  
TP: total=0.1371 mops  50p=27 us  90p=32 us  95p=34 us  99p=38 us  99.9p=82 us  99.99p=93 us  
TP: total=0.1302 mops  50p=28 us  90p=35 us  95p=38 us  99p=44 us  99.9p=81 us  99.99p=94 us  
TP: total=0.1374 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=78 us  99.99p=91 us  
TP: total=0.1363 mops  50p=27 us  90p=32 us  95p=34 us  99p=39 us  99.9p=53 us  99.99p=71 us  
TP: total=0.1205 mops  50p=27 us  90p=36 us  95p=69 us  99p=95 us  99.9p=147 us  99.99p=193 us  
TP: total=0.1155 mops  50p=27 us  90p=42 us  95p=80 us  99p=124 us  99.9p=173 us  99.99p=225 us  
TP: total=0.1384 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=50 us  99.99p=88 us  
TP: total=0.1277 mops  50p=29 us  90p=36 us  95p=38 us  99p=45 us  99.9p=93 us  99.99p=110 us  
TP: total=0.1383 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=45 us  99.99p=75 us  
TP: total=0.1382 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=48 us  99.99p=78 us  
TP: total=0.1383 mops  50p=27 us  90p=32 us  95p=33 us  99p=36 us  99.9p=45 us  99.99p=81 us  
TP: total=0.1384 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=45 us  99.99p=71 us  
TP: total=0.1387 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=44 us  99.99p=73 us  
TP: total=0.1385 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=45 us  99.99p=74 us  
TP: total=0.1383 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=44 us  99.99p=77 us  
TP: total=0.1384 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=45 us  99.99p=79 us  
TP: total=0.1258 mops  50p=27 us  90p=34 us  95p=67 us  99p=80 us  99.9p=89 us  99.99p=100 us  
TP: total=0.1251 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=90 us  99.99p=115 us  
TP: total=0.1295 mops  50p=27 us  90p=33 us  95p=37 us  99p=77 us  99.9p=87 us  99.99p=97 us  
Warmup complete
TP: total=0.1379 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=44 us  99.99p=83 us  
TP: total=0.1260 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=89 us  99.99p=97 us  
TP: total=0.1364 mops  50p=27 us  90p=32 us  95p=34 us  99p=38 us  99.9p=89 us  99.99p=109 us  
TP: total=0.1325 mops  50p=27 us  90p=33 us  95p=35 us  99p=74 us  99.9p=86 us  99.99p=95 us  
TP: total=0.1283 mops  50p=27 us  90p=33 us  95p=39 us  99p=79 us  99.9p=88 us  99.99p=95 us  
TP: total=0.1375 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=76 us  99.99p=89 us  
TP: total=0.1313 mops  50p=28 us  90p=34 us  95p=37 us  99p=42 us  99.9p=50 us  99.99p=78 us  
TP: total=0.1384 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=44 us  99.99p=79 us  
TP: total=0.1385 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=44 us  99.99p=75 us  
TP: total=0.1368 mops  50p=27 us  90p=32 us  95p=34 us  99p=39 us  99.9p=52 us  99.99p=84 us  
TP: total=0.1383 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=47 us  99.99p=81 us  
TP: total=0.1299 mops  50p=27 us  90p=33 us  95p=37 us  99p=78 us  99.9p=88 us  99.99p=96 us  
TP: total=0.1374 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=73 us  99.99p=89 us  
TP: total=0.1266 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=89 us  99.99p=97 us  
TP: total=0.1246 mops  50p=27 us  90p=34 us  95p=68 us  99p=79 us  99.9p=89 us  99.99p=102 us  
TP: total=0.1251 mops  50p=27 us  90p=34 us  95p=68 us  99p=79 us  99.9p=89 us  99.99p=105 us  
TP: total=0.1288 mops  50p=27 us  90p=33 us  95p=37 us  99p=78 us  99.9p=89 us  99.99p=99 us  
TP: total=0.1306 mops  50p=28 us  90p=35 us  95p=37 us  99p=43 us  99.9p=93 us  99.99p=109 us  
TP: total=0.1282 mops  50p=29 us  90p=36 us  95p=39 us  99p=46 us  99.9p=56 us  99.99p=88 us  
TP: total=0.1379 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=46 us  99.99p=74 us  
TP: total=0.1383 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=44 us  99.99p=70 us  
TP: total=0.1384 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=45 us  99.99p=69 us  
TP: total=0.1386 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=45 us  99.99p=70 us  
TP: total=0.1385 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=45 us  99.99p=78 us  
TP: total=0.1388 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=45 us  99.99p=89 us  
TP: total=0.1383 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=46 us  99.99p=107 us  
TP: total=0.1387 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=44 us  99.99p=86 us  
TP: total=0.1349 mops  50p=27 us  90p=32 us  95p=34 us  99p=69 us  99.9p=84 us  99.99p=94 us  
TP: total=0.1257 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=88 us  99.99p=101 us  
TP: total=0.1275 mops  50p=27 us  90p=33 us  95p=65 us  99p=79 us  99.9p=92 us  99.99p=111 us  
TP: total=0.1379 mops  50p=27 us  90p=31 us  95p=33 us  99p=37 us  99.9p=61 us  99.99p=97 us  
TP: total=0.1268 mops  50p=27 us  90p=34 us  95p=67 us  99p=79 us  99.9p=89 us  99.99p=97 us  
TP: total=0.1309 mops  50p=27 us  90p=33 us  95p=36 us  99p=76 us  99.9p=88 us  99.99p=100 us  
TP: total=0.1369 mops  50p=27 us  90p=32 us  95p=34 us  99p=38 us  99.9p=77 us  99.99p=92 us  
TP: total=0.1389 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=44 us  99.99p=80 us  
TP: total=0.1386 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=45 us  99.99p=78 us  
TP: total=0.1332 mops  50p=27 us  90p=32 us  95p=35 us  99p=75 us  99.9p=87 us  99.99p=94 us  
TP: total=0.1382 mops  50p=27 us  90p=31 us  95p=33 us  99p=37 us  99.9p=63 us  99.99p=89 us  
TP: total=0.1268 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=88 us  99.99p=97 us  
TP: total=0.1252 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=90 us  99.99p=98 us  
TP: total=0.1252 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=90 us  99.99p=104 us  
TP: total=0.1360 mops  50p=27 us  90p=32 us  95p=34 us  99p=40 us  99.9p=81 us  99.99p=96 us  
TP: total=0.1379 mops  50p=27 us  90p=31 us  95p=33 us  99p=38 us  99.9p=79 us  99.99p=93 us  
TP: total=0.1276 mops  50p=28 us  90p=36 us  95p=38 us  99p=54 us  99.9p=91 us  99.99p=108 us  
TP: total=0.1372 mops  50p=27 us  90p=32 us  95p=34 us  99p=38 us  99.9p=49 us  99.99p=82 us  
TP: total=0.1385 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=44 us  99.99p=74 us  
TP: total=0.1388 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=45 us  99.99p=75 us  
TP: total=0.1302 mops  50p=27 us  90p=33 us  95p=37 us  99p=78 us  99.9p=88 us  99.99p=94 us  
TP: total=0.1367 mops  50p=27 us  90p=32 us  95p=34 us  99p=40 us  99.9p=79 us  99.99p=95 us  
TP: total=0.1384 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=44 us  99.99p=79 us  
TP: total=0.1388 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=44 us  99.99p=75 us  
TP: total=0.1389 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=44 us  99.99p=70 us  
TP: total=0.1381 mops  50p=27 us  90p=31 us  95p=33 us  99p=37 us  99.9p=62 us  99.99p=100 us  
TP: total=0.1385 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=44 us  99.99p=74 us  
TP: total=0.1381 mops  50p=27 us  90p=31 us  95p=33 us  99p=37 us  99.9p=69 us  99.99p=91 us  
TP: total=0.1273 mops  50p=27 us  90p=33 us  95p=67 us  99p=80 us  99.9p=88 us  99.99p=94 us  
TP: total=0.1233 mops  50p=27 us  90p=35 us  95p=68 us  99p=82 us  99.9p=97 us  99.99p=114 us  
TP: total=0.1236 mops  50p=28 us  90p=36 us  95p=44 us  99p=81 us  99.9p=100 us  99.99p=114 us  
TP: total=0.1381 mops  50p=27 us  90p=31 us  95p=33 us  99p=37 us  99.9p=45 us  99.99p=84 us  
TP: total=0.1383 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=44 us  99.99p=80 us  
TP: total=0.1077 mops  50p=27 us  90p=63 us  95p=92 us  99p=128 us  99.9p=170 us  99.99p=195 us  
TP: total=0.1271 mops  50p=27 us  90p=34 us  95p=65 us  99p=79 us  99.9p=88 us  99.99p=95 us  
TP: total=0.1355 mops  50p=27 us  90p=32 us  95p=34 us  99p=56 us  99.9p=86 us  99.99p=107 us  
TP: total=0.1378 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=47 us  99.99p=79 us  
TP: total=0.1296 mops  50p=27 us  90p=33 us  95p=37 us  99p=78 us  99.9p=88 us  99.99p=96 us  
TP: total=0.1386 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=45 us  99.99p=78 us  
TP: total=0.1367 mops  50p=27 us  90p=32 us  95p=34 us  99p=51 us  99.9p=82 us  99.99p=93 us  
TP: total=0.1258 mops  50p=27 us  90p=34 us  95p=68 us  99p=79 us  99.9p=89 us  99.99p=97 us  
TP: total=0.1254 mops  50p=27 us  90p=34 us  95p=68 us  99p=79 us  99.9p=89 us  99.99p=105 us  
TP: total=0.1350 mops  50p=27 us  90p=32 us  95p=34 us  99p=47 us  99.9p=80 us  99.99p=97 us  
TP: total=0.1273 mops  50p=27 us  90p=34 us  95p=66 us  99p=79 us  99.9p=87 us  99.99p=93 us  
TP: total=0.1302 mops  50p=27 us  90p=33 us  95p=36 us  99p=76 us  99.9p=86 us  99.99p=99 us  
TP: total=0.1364 mops  50p=27 us  90p=32 us  95p=34 us  99p=58 us  99.9p=81 us  99.99p=102 us  
TP: total=0.1385 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=43 us  99.99p=69 us  
TP: total=0.1387 mops  50p=27 us  90p=31 us  95p=33 us  99p=37 us  99.9p=46 us  99.99p=79 us  
TP: total=0.1380 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=59 us  99.99p=90 us  
TP: total=0.1378 mops  50p=27 us  90p=32 us  95p=34 us  99p=38 us  99.9p=88 us  99.99p=104 us  
TP: total=0.1314 mops  50p=28 us  90p=34 us  95p=37 us  99p=44 us  99.9p=54 us  99.99p=80 us  
TP: total=0.1283 mops  50p=27 us  90p=33 us  95p=42 us  99p=79 us  99.9p=89 us  99.99p=95 us  
TP: total=0.1282 mops  50p=27 us  90p=34 us  95p=38 us  99p=77 us  99.9p=94 us  99.99p=111 us  
TP: total=0.1280 mops  50p=27 us  90p=34 us  95p=47 us  99p=79 us  99.9p=88 us  99.99p=95 us  
TP: total=0.1372 mops  50p=27 us  90p=32 us  95p=34 us  99p=38 us  99.9p=77 us  99.99p=94 us  
TP: total=0.1298 mops  50p=28 us  90p=35 us  95p=38 us  99p=44 us  99.9p=93 us  99.99p=110 us  
TP: total=0.1362 mops  50p=27 us  90p=33 us  95p=34 us  99p=39 us  99.9p=51 us  99.99p=80 us  
TP: total=0.1374 mops  50p=27 us  90p=32 us  95p=34 us  99p=39 us  99.9p=52 us  99.99p=79 us  
TP: total=0.1375 mops  50p=27 us  90p=32 us  95p=34 us  99p=39 us  99.9p=81 us  99.99p=90 us  
TP: total=0.1362 mops  50p=27 us  90p=32 us  95p=34 us  99p=67 us  99.9p=83 us  99.99p=100 us  
TP: total=0.1380 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=77 us  99.99p=90 us  
TP: total=0.1263 mops  50p=27 us  90p=34 us  95p=68 us  99p=79 us  99.9p=89 us  99.99p=100 us  
TP: total=0.1274 mops  50p=27 us  90p=34 us  95p=43 us  99p=80 us  99.9p=113 us  99.99p=152 us  
TP: total=0.1105 mops  50p=27 us  90p=55 us  95p=89 us  99p=131 us  99.9p=177 us  99.99p=217 us  
TP: total=0.1283 mops  50p=27 us  90p=33 us  95p=47 us  99p=79 us  99.9p=88 us  99.99p=95 us  
TP: total=0.1334 mops  50p=27 us  90p=33 us  95p=35 us  99p=69 us  99.9p=84 us  99.99p=105 us  
TP: total=0.1384 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=46 us  99.99p=74 us  
TP: total=0.1386 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=44 us  99.99p=77 us  
TP: total=0.1382 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=44 us  99.99p=70 us  
TP: total=0.1381 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=44 us  99.99p=74 us  
TP: total=0.1383 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=45 us  99.99p=75 us  
TP: total=0.1385 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=44 us  99.99p=75 us  
TP: total=0.1381 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=45 us  99.99p=81 us  
TP: total=0.1387 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=45 us  99.99p=74 us  
TP: total=0.1386 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=45 us  99.99p=83 us  
TP: total=0.1387 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=45 us  99.99p=69 us  
TP: total=0.1281 mops  50p=27 us  90p=33 us  95p=43 us  99p=78 us  99.9p=89 us  99.99p=95 us  
TP: total=0.1318 mops  50p=27 us  90p=33 us  95p=35 us  99p=75 us  99.9p=89 us  99.99p=106 us  
TP: total=0.1312 mops  50p=28 us  90p=34 us  95p=37 us  99p=47 us  99.9p=88 us  99.99p=103 us  
TP: total=0.1385 mops  50p=27 us  90p=32 us  95p=33 us  99p=37 us  99.9p=48 us  99.99p=89 us  
TP: total=0.1386 mops  50p=27 us  90p=31 us  95p=33 us  99p=36 us  99.9p=44 us  99.99p=73 us  
TP: total=0.1267 mops  50p=27 us  90p=34 us  95p=67 us  99p=79 us  99.9p=89 us  99.99p=102 us  
TP: total=0.1337 mops  50p=27 us  90p=32 us  95p=35 us  99p=70 us  99.9p=84 us  99.99p=97 us  
TP: total=0.1379 mops  50p=27 us  90p=32 us  95p=34 us  99p=37 us  99.9p=77 us  99.99p=111 us  
TP: total=0.1283 mops  50p=27 us  90p=33 us  95p=41 us  99p=79 us  99.9p=89 us  99.99p=112 us  
TP: total=0.1253 mops  50p=27 us  90p=34 us  95p=68 us  99p=81 us  99.9p=91 us  99.99p=109 us  
TP: total=0.1251 mops  50p=27 us  90p=34 us  95p=68 us  99p=80 us  99.9p=90 us  99.99p=112 us  
TP: total=0.1253 mops  50p=27 us  90p=34 us  95p=68 us  99p=79 us  99.9p=88 us  99.99p=99 us  
TP: total=0.1260 mops  50p=27 us  90p=34 us  95p=68 us  99p=79 us  99.9p=88 us  99.99p=103 us  
TP: total=0.1231 mops  50p=27 us  90p=35 us  95p=69 us  99p=84 us  99.9p=99 us  99.99p=117 us  
TP: total=0.1286 mops  50p=28 us  90p=35 us  95p=38 us  99p=71 us  99.9p=92 us  99.99p=109 us  
TP: total=0.1302 mops  50p=28 us  90p=35 us  95p=38 us  99p=46 us  99.9p=56 us  99.99p=73 us  
TP: total=0.1360 mops  50p=27 us  90p=33 us  95p=34 us  99p=39 us  99.9p=51 us  99.99p=79 us  
TP: total=0.1329 mops  50p=27 us  90p=32 us  95p=35 us  99p=74 us  99.9p=87 us  99.99p=95 us  
Final throughput = 0.1342 mops
Hist[21]=3
Hist[22]=23
Hist[23]=950
Hist[24]=191921
Hist[25]=1954566
Hist[26]=4002153
Hist[27]=3646630
Hist[28]=2187524
Hist[29]=994187
Hist[30]=534294
Hist[31]=456638
Hist[32]=474106
Hist[33]=435268
Hist[34]=323669
Hist[35]=203953
Hist[36]=121792
Hist[37]=74349
Hist[38]=48651
Hist[39]=33561
Hist[40]=23788
Hist[41]=17048
Hist[42]=12084
Hist[43]=8792
Hist[44]=6438
Hist[45]=4915
Hist[46]=3931
Hist[47]=3325
Hist[48]=2707
Hist[49]=2262
Hist[50]=1954
Hist[51]=1678
Hist[52]=1411
Hist[53]=1225
Hist[54]=1148
Hist[55]=1106
Hist[56]=995
Hist[57]=913
Hist[58]=837
Hist[59]=834
Hist[60]=817
Hist[61]=1073
Hist[62]=1415
Hist[63]=2224
Hist[64]=4793
Hist[65]=8594
Hist[66]=12664
Hist[67]=21738
Hist[68]=35411
Hist[69]=37631
Hist[70]=25770
Hist[71]=14573
Hist[72]=9990
Hist[73]=10116
Hist[74]=10593
Hist[75]=10120
Hist[76]=10326
Hist[77]=11502
Hist[78]=11854
Hist[79]=10981
Hist[80]=10118
Hist[81]=8930
Hist[82]=7706
Hist[83]=6196
Hist[84]=4850
Hist[85]=3693
Hist[86]=3114
Hist[87]=2753
Hist[88]=2341
Hist[89]=2135
Hist[90]=1725
Hist[91]=1373
Hist[92]=1148
Hist[93]=957
Hist[94]=761
Hist[95]=714
Hist[96]=652
Hist[97]=639
Hist[98]=605
Hist[99]=520
Hist[100]=485
Hist[101]=459
Hist[102]=401
Hist[103]=389
Hist[104]=387
Hist[105]=384
Hist[106]=319
Hist[107]=340
Hist[108]=335
Hist[109]=301
Hist[110]=305
Hist[111]=291
Hist[112]=284
Hist[113]=234
Hist[114]=238
Hist[115]=214
Hist[116]=216
Hist[117]=176
Hist[118]=175
Hist[119]=188
Hist[120]=194
Hist[121]=169
Hist[122]=160
Hist[123]=157
Hist[124]=136
Hist[125]=134
Hist[126]=138
Hist[127]=120
Hist[128]=128
Hist[129]=109
Hist[130]=85
Hist[131]=118
Hist[132]=114
Hist[133]=101
Hist[134]=105
Hist[135]=101
Hist[136]=89
Hist[137]=83
Hist[138]=94
Hist[139]=62
Hist[140]=68
Hist[141]=67
Hist[142]=57
Hist[143]=59
Hist[144]=59
Hist[145]=51
Hist[146]=56
Hist[147]=53
Hist[148]=45
Hist[149]=43
Hist[150]=47
Hist[151]=41
Hist[152]=45
Hist[153]=31
Hist[154]=26
Hist[155]=32
Hist[156]=40
Hist[157]=35
Hist[158]=25
Hist[159]=31
Hist[160]=22
Hist[161]=25
Hist[162]=22
Hist[163]=23
Hist[164]=15
Hist[165]=21
Hist[166]=14
Hist[167]=21
Hist[168]=22
Hist[169]=9
Hist[170]=14
Hist[171]=21
Hist[172]=12
Hist[173]=26
Hist[174]=14
Hist[175]=15
Hist[176]=19
Hist[177]=16
Hist[178]=4
Hist[179]=8
Hist[180]=10
Hist[181]=6
Hist[182]=10
Hist[183]=8
Hist[184]=1
Hist[185]=8
Hist[186]=2
Hist[187]=5
Hist[188]=7
Hist[189]=4
Hist[190]=9
Hist[191]=5
Hist[192]=2
Hist[193]=7
Hist[194]=7
Hist[195]=5
Hist[196]=3
Hist[197]=2
Hist[198]=3
Hist[199]=3
Hist[200]=1
Hist[201]=3
Hist[202]=2
Hist[203]=4
Hist[204]=2
Hist[205]=3
Hist[206]=2
Hist[207]=1
Hist[208]=2
Hist[209]=1
Hist[210]=1
Hist[211]=1
Hist[212]=1
Hist[213]=1
Hist[215]=2
Hist[217]=1
Hist[218]=1
Hist[219]=2
Hist[224]=1
Hist[229]=2
Hist[235]=2
Hist[237]=2
Hist[238]=1
Hist[239]=1
Hist[254]=1
Hist[272]=1
Hist[442]=1
Hist[443]=1
Hist[450]=1
Hist[456]=1
Hist[457]=1
Hist[459]=1
Hist[460]=1
Hist[461]=1
Hist[463]=2
Hist[465]=1
Hist[470]=1
Hist[472]=1
Hist[473]=1
Hist[476]=2
Hist[477]=2
Hist[478]=1
Hist[484]=1
Hist[487]=1
Hist[489]=1
Hist[493]=1
Hist[494]=4
Hist[499]=2
Hist[500]=2
Hist[501]=1
Hist[504]=1
Hist[505]=1
Hist[507]=1
Hist[508]=1
Hist[517]=1
Hist[525]=1
Hist[526]=1
Hist[529]=1
Hist[569]=1
Hist[571]=1
Hist[575]=1
Hist[576]=1
Hist[578]=1
Hist[581]=1
Hist[584]=1
Hist[585]=1
Hist[586]=1
Hist[590]=3
Hist[591]=2
Hist[600]=1
Hist[603]=2
Hist[608]=1
Hist[609]=1
Hist[615]=1
Hist[618]=1
Hist[620]=1
Hist[622]=2
Hist[632]=2
Hist[633]=1
Hist[635]=1
Hist[636]=1
Hist[642]=1
Hist[643]=1
Hist[646]=1
Hist[652]=1
Hist[664]=1
Hist[676]=1
Hist[684]=1
Hist[762]=1
Hist[828]=1

